A global convergence theory for deep ReLU implicit networks via over-parameterization

Implicit deep learning has received increasing attention recently due to the fact that it generalizes the recursive prediction rules of many commonly used neural network architectures. Its prediction rule is provided implicitly based on the solution of an equilibrium equation. Although a line of recent empirical studies has demonstrated its superior performances, the theoretical understanding of implicit neural networks is limited. In general, the equilibrium equation may not be well-posed during the training. As a result, there is no guarantee that a vanilla (stochastic) gradient descent (SGD) training nonlinear implicit neural networks can converge. This paper fills the gap by analyzing the gradient flow of Rectified Linear Unit (ReLU) activated implicit neural networks. For an $m$-width implicit neural network with ReLU activation and $n$ training samples, we show that a randomly initialized gradient descent converges to a global minimum at a linear rate for the square loss function if the implicit neural network is \textit{over-parameterized}. It is worth noting that, unlike existing works on the convergence of (S)GD on finite-layer over-parameterized neural networks, our convergence results hold for implicit neural networks, where the number of layers is \textit{infinite}.

==> CFAR10/old/out.txt <==
Files already downloaded and verified
Files already downloaded and verified
4000 training data | 2000 test data | batch size 4000
Input dim 3072 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.2001
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.4913, Loss: 0.4466, Operator norm: 0.2001 | Test Error: 0.4715, Loss: 0.4093
1: Forward: 7 | Train Error: 0.4893, Loss: 0.4127, Operator norm: 0.2001 | Test Error: 0.4690, Loss: 0.3816
2: Forward: 7 | Train Error: 0.4860, Loss: 0.3851, Operator norm: 0.2001 | Test Error: 0.4680, Loss: 0.3591
3: Forward: 7 | Train Error: 0.4843, Loss: 0.3627, Operator norm: 0.2001 | Test Error: 0.4635, Loss: 0.3409
4: Forward: 7 | Train Error: 0.4825, Loss: 0.3445, Operator norm: 0.2001 | Test Error: 0.4630, Loss: 0.3262
5: Forward: 7 | Train Error: 0.4805, Loss: 0.3297, Operator norm: 0.2001 | Test Error: 0.4585, Loss: 0.3142
6: Forward: 7 | Train Error: 0.4790, Loss: 0.3177, Operator norm: 0.2001 | Test Error: 0.4575, Loss: 0.3046
7: Forward: 7 | Train Error: 0.4773, Loss: 0.3080, Operator norm: 0.2001 | Test Error: 0.4560, Loss: 0.2967
8: Forward: 7 | Train Error: 0.4750, Loss: 0.3000, Operator norm: 0.2001 | Test Error: 0.4515, Loss: 0.2904
9: Forward: 7 | Train Error: 0.4745, Loss: 0.2935, Operator norm: 0.2001 | Test Error: 0.4470, Loss: 0.2852
10: Forward: 7 | Train Error: 0.4730, Loss: 0.2882, Operator norm: 0.2001 | Test Error: 0.4455, Loss: 0.2810
11: Forward: 7 | Train Error: 0.4728, Loss: 0.2839, Operator norm: 0.2001 | Test Error: 0.4460, Loss: 0.2776
12: Forward: 7 | Train Error: 0.4710, Loss: 0.2804, Operator norm: 0.2001 | Test Error: 0.4455, Loss: 0.2748
13: Forward: 7 | Train Error: 0.4695, Loss: 0.2775, Operator norm: 0.2001 | Test Error: 0.4435, Loss: 0.2726
14: Forward: 7 | Train Error: 0.4672, Loss: 0.2751, Operator norm: 0.2001 | Test Error: 0.4440, Loss: 0.2707
15: Forward: 7 | Train Error: 0.4670, Loss: 0.2732, Operator norm: 0.2001 | Test Error: 0.4420, Loss: 0.2692
16: Forward: 7 | Train Error: 0.4657, Loss: 0.2716, Operator norm: 0.2001 | Test Error: 0.4425, Loss: 0.2680
17: Forward: 7 | Train Error: 0.4642, Loss: 0.2702, Operator norm: 0.2001 | Test Error: 0.4410, Loss: 0.2670
18: Forward: 7 | Train Error: 0.4635, Loss: 0.2691, Operator norm: 0.2001 | Test Error: 0.4410, Loss: 0.2661
19: Forward: 7 | Train Error: 0.4632, Loss: 0.2682, Operator norm: 0.2001 | Test Error: 0.4405, Loss: 0.2654
20: Forward: 7 | Train Error: 0.4625, Loss: 0.2674, Operator norm: 0.2001 | Test Error: 0.4410, Loss: 0.2648
21: Forward: 7 | Train Error: 0.4617, Loss: 0.2667, Operator norm: 0.2001 | Test Error: 0.4390, Loss: 0.2643
22: Forward: 7 | Train Error: 0.4602, Loss: 0.2662, Operator norm: 0.2001 | Test Error: 0.4385, Loss: 0.2639
23: Forward: 7 | Train Error: 0.4597, Loss: 0.2657, Operator norm: 0.2001 | Test Error: 0.4375, Loss: 0.2635
24: Forward: 7 | Train Error: 0.4582, Loss: 0.2653, Operator norm: 0.2001 | Test Error: 0.4365, Loss: 0.2632
25: Forward: 7 | Train Error: 0.4580, Loss: 0.2649, Operator norm: 0.2001 | Test Error: 0.4365, Loss: 0.2629
26: Forward: 7 | Train Error: 0.4575, Loss: 0.2646, Operator norm: 0.2001 | Test Error: 0.4350, Loss: 0.2626
27: Forward: 7 | Train Error: 0.4565, Loss: 0.2643, Operator norm: 0.2001 | Test Error: 0.4350, Loss: 0.2624
28: Forward: 7 | Train Error: 0.4555, Loss: 0.2640, Operator norm: 0.2001 | Test Error: 0.4350, Loss: 0.2622
29: Forward: 7 | Train Error: 0.4540, Loss: 0.2638, Operator norm: 0.2001 | Test Error: 0.4325, Loss: 0.2619
30: Forward: 7 | Train Error: 0.4522, Loss: 0.2635, Operator norm: 0.2001 | Test Error: 0.4320, Loss: 0.2618
31: Forward: 7 | Train Error: 0.4512, Loss: 0.2633, Operator norm: 0.2001 | Test Error: 0.4305, Loss: 0.2616
32: Forward: 7 | Train Error: 0.4497, Loss: 0.2631, Operator norm: 0.2001 | Test Error: 0.4305, Loss: 0.2614
33: Forward: 7 | Train Error: 0.4497, Loss: 0.2629, Operator norm: 0.2001 | Test Error: 0.4305, Loss: 0.2612
34: Forward: 7 | Train Error: 0.4487, Loss: 0.2627, Operator norm: 0.2001 | Test Error: 0.4310, Loss: 0.2611
35: Forward: 7 | Train Error: 0.4480, Loss: 0.2626, Operator norm: 0.2001 | Test Error: 0.4305, Loss: 0.2609
36: Forward: 7 | Train Error: 0.4472, Loss: 0.2624, Operator norm: 0.2001 | Test Error: 0.4275, Loss: 0.2608
37: Forward: 7 | Train Error: 0.4467, Loss: 0.2622, Operator norm: 0.2001 | Test Error: 0.4260, Loss: 0.2606
38: Forward: 7 | Train Error: 0.4467, Loss: 0.2621, Operator norm: 0.2001 | Test Error: 0.4245, Loss: 0.2604
39: Forward: 7 | Train Error: 0.4457, Loss: 0.2619, Operator norm: 0.2001 | Test Error: 0.4240, Loss: 0.2603
40: Forward: 7 | Train Error: 0.4450, Loss: 0.2618, Operator norm: 0.2001 | Test Error: 0.4225, Loss: 0.2601
41: Forward: 7 | Train Error: 0.4437, Loss: 0.2616, Operator norm: 0.2001 | Test Error: 0.4215, Loss: 0.2600
42: Forward: 7 | Train Error: 0.4435, Loss: 0.2615, Operator norm: 0.2001 | Test Error: 0.4205, Loss: 0.2598
43: Forward: 7 | Train Error: 0.4427, Loss: 0.2613, Operator norm: 0.2001 | Test Error: 0.4190, Loss: 0.2597
44: Forward: 7 | Train Error: 0.4420, Loss: 0.2612, Operator norm: 0.2001 | Test Error: 0.4195, Loss: 0.2595
45: Forward: 7 | Train Error: 0.4417, Loss: 0.2610, Operator norm: 0.2001 | Test Error: 0.4175, Loss: 0.2594
46: Forward: 7 | Train Error: 0.4407, Loss: 0.2609, Operator norm: 0.2001 | Test Error: 0.4165, Loss: 0.2592
47: Forward: 7 | Train Error: 0.4402, Loss: 0.2607, Operator norm: 0.2001 | Test Error: 0.4160, Loss: 0.2591
48: Forward: 7 | Train Error: 0.4400, Loss: 0.2606, Operator norm: 0.2001 | Test Error: 0.4155, Loss: 0.2589
49: Forward: 7 | Train Error: 0.4390, Loss: 0.2604, Operator norm: 0.2001 | Test Error: 0.4140, Loss: 0.2588
50: Forward: 7 | Train Error: 0.4377, Loss: 0.2603, Operator norm: 0.2001 | Test Error: 0.4135, Loss: 0.2586
51: Forward: 7 | Train Error: 0.4375, Loss: 0.2601, Operator norm: 0.2001 | Test Error: 0.4125, Loss: 0.2585
52: Forward: 7 | Train Error: 0.4358, Loss: 0.2600, Operator norm: 0.2001 | Test Error: 0.4120, Loss: 0.2584
53: Forward: 7 | Train Error: 0.4348, Loss: 0.2598, Operator norm: 0.2001 | Test Error: 0.4100, Loss: 0.2582
54: Forward: 7 | Train Error: 0.4345, Loss: 0.2597, Operator norm: 0.2001 | Test Error: 0.4095, Loss: 0.2581
55: Forward: 7 | Train Error: 0.4338, Loss: 0.2596, Operator norm: 0.2001 | Test Error: 0.4080, Loss: 0.2579
56: Forward: 7 | Train Error: 0.4330, Loss: 0.2594, Operator norm: 0.2001 | Test Error: 0.4060, Loss: 0.2578
57: Forward: 7 | Train Error: 0.4328, Loss: 0.2593, Operator norm: 0.2001 | Test Error: 0.4060, Loss: 0.2576
58: Forward: 7 | Train Error: 0.4315, Loss: 0.2591, Operator norm: 0.2001 | Test Error: 0.4060, Loss: 0.2575
59: Forward: 7 | Train Error: 0.4310, Loss: 0.2590, Operator norm: 0.2001 | Test Error: 0.4045, Loss: 0.2573
60: Forward: 7 | Train Error: 0.4310, Loss: 0.2588, Operator norm: 0.2001 | Test Error: 0.4050, Loss: 0.2572
61: Forward: 7 | Train Error: 0.4298, Loss: 0.2587, Operator norm: 0.2001 | Test Error: 0.4055, Loss: 0.2570
62: Forward: 7 | Train Error: 0.4288, Loss: 0.2586, Operator norm: 0.2001 | Test Error: 0.4040, Loss: 0.2569
63: Forward: 7 | Train Error: 0.4275, Loss: 0.2584, Operator norm: 0.2001 | Test Error: 0.4030, Loss: 0.2567
64: Forward: 7 | Train Error: 0.4265, Loss: 0.2583, Operator norm: 0.2001 | Test Error: 0.4025, Loss: 0.2566
65: Forward: 7 | Train Error: 0.4260, Loss: 0.2581, Operator norm: 0.2001 | Test Error: 0.4025, Loss: 0.2564
66: Forward: 7 | Train Error: 0.4250, Loss: 0.2580, Operator norm: 0.2001 | Test Error: 0.4020, Loss: 0.2563
67: Forward: 7 | Train Error: 0.4240, Loss: 0.2579, Operator norm: 0.2001 | Test Error: 0.4015, Loss: 0.2561
68: Forward: 7 | Train Error: 0.4230, Loss: 0.2577, Operator norm: 0.2001 | Test Error: 0.4000, Loss: 0.2560
69: Forward: 7 | Train Error: 0.4215, Loss: 0.2576, Operator norm: 0.2001 | Test Error: 0.3990, Loss: 0.2558
70: Forward: 7 | Train Error: 0.4203, Loss: 0.2574, Operator norm: 0.2001 | Test Error: 0.3985, Loss: 0.2557
71: Forward: 7 | Train Error: 0.4198, Loss: 0.2573, Operator norm: 0.2001 | Test Error: 0.3975, Loss: 0.2556
72: Forward: 7 | Train Error: 0.4188, Loss: 0.2572, Operator norm: 0.2001 | Test Error: 0.3985, Loss: 0.2554
73: Forward: 7 | Train Error: 0.4178, Loss: 0.2570, Operator norm: 0.2001 | Test Error: 0.3970, Loss: 0.2553
74: Forward: 7 | Train Error: 0.4170, Loss: 0.2569, Operator norm: 0.2001 | Test Error: 0.3965, Loss: 0.2551
75: Forward: 7 | Train Error: 0.4160, Loss: 0.2568, Operator norm: 0.2001 | Test Error: 0.3965, Loss: 0.2550
76: Forward: 7 | Train Error: 0.4145, Loss: 0.2566, Operator norm: 0.2001 | Test Error: 0.3960, Loss: 0.2548
77: Forward: 7 | Train Error: 0.4143, Loss: 0.2565, Operator norm: 0.2001 | Test Error: 0.3950, Loss: 0.2547
78: Forward: 7 | Train Error: 0.4125, Loss: 0.2563, Operator norm: 0.2001 | Test Error: 0.3945, Loss: 0.2545
79: Forward: 7 | Train Error: 0.4115, Loss: 0.2562, Operator norm: 0.2001 | Test Error: 0.3945, Loss: 0.2544
80: Forward: 7 | Train Error: 0.4108, Loss: 0.2561, Operator norm: 0.2001 | Test Error: 0.3940, Loss: 0.2543
81: Forward: 7 | Train Error: 0.4090, Loss: 0.2559, Operator norm: 0.2001 | Test Error: 0.3930, Loss: 0.2541
82: Forward: 7 | Train Error: 0.4075, Loss: 0.2558, Operator norm: 0.2001 | Test Error: 0.3925, Loss: 0.2540
83: Forward: 7 | Train Error: 0.4062, Loss: 0.2557, Operator norm: 0.2001 | Test Error: 0.3915, Loss: 0.2538
84: Forward: 7 | Train Error: 0.4052, Loss: 0.2555, Operator norm: 0.2001 | Test Error: 0.3905, Loss: 0.2537
85: Forward: 7 | Train Error: 0.4042, Loss: 0.2554, Operator norm: 0.2001 | Test Error: 0.3910, Loss: 0.2535
86: Forward: 7 | Train Error: 0.4040, Loss: 0.2553, Operator norm: 0.2001 | Test Error: 0.3900, Loss: 0.2534
87: Forward: 7 | Train Error: 0.4025, Loss: 0.2551, Operator norm: 0.2001 | Test Error: 0.3890, Loss: 0.2533
88: Forward: 7 | Train Error: 0.4007, Loss: 0.2550, Operator norm: 0.2001 | Test Error: 0.3890, Loss: 0.2531
89: Forward: 7 | Train Error: 0.3980, Loss: 0.2548, Operator norm: 0.2001 | Test Error: 0.3875, Loss: 0.2530
90: Forward: 7 | Train Error: 0.3972, Loss: 0.2547, Operator norm: 0.2001 | Test Error: 0.3865, Loss: 0.2528
91: Forward: 7 | Train Error: 0.3960, Loss: 0.2546, Operator norm: 0.2001 | Test Error: 0.3850, Loss: 0.2527
92: Forward: 7 | Train Error: 0.3955, Loss: 0.2544, Operator norm: 0.2001 | Test Error: 0.3850, Loss: 0.2526
93: Forward: 7 | Train Error: 0.3955, Loss: 0.2543, Operator norm: 0.2001 | Test Error: 0.3840, Loss: 0.2524
94: Forward: 7 | Train Error: 0.3947, Loss: 0.2542, Operator norm: 0.2001 | Test Error: 0.3830, Loss: 0.2523
95: Forward: 7 | Train Error: 0.3937, Loss: 0.2540, Operator norm: 0.2001 | Test Error: 0.3820, Loss: 0.2521
96: Forward: 7 | Train Error: 0.3925, Loss: 0.2539, Operator norm: 0.2001 | Test Error: 0.3815, Loss: 0.2520
97: Forward: 7 | Train Error: 0.3915, Loss: 0.2538, Operator norm: 0.2001 | Test Error: 0.3810, Loss: 0.2519
98: Forward: 7 | Train Error: 0.3910, Loss: 0.2537, Operator norm: 0.2001 | Test Error: 0.3805, Loss: 0.2517
99: Forward: 7 | Train Error: 0.3910, Loss: 0.2535, Operator norm: 0.2001 | Test Error: 0.3805, Loss: 0.2516
100: Forward: 7 | Train Error: 0.3902, Loss: 0.2534, Operator norm: 0.2001 | Test Error: 0.3795, Loss: 0.2514
101: Forward: 7 | Train Error: 0.3900, Loss: 0.2533, Operator norm: 0.2001 | Test Error: 0.3795, Loss: 0.2513
102: Forward: 7 | Train Error: 0.3895, Loss: 0.2531, Operator norm: 0.2001 | Test Error: 0.3795, Loss: 0.2512
103: Forward: 7 | Train Error: 0.3885, Loss: 0.2530, Operator norm: 0.2001 | Test Error: 0.3790, Loss: 0.2510
104: Forward: 7 | Train Error: 0.3882, Loss: 0.2529, Operator norm: 0.2001 | Test Error: 0.3760, Loss: 0.2509
105: Forward: 7 | Train Error: 0.3877, Loss: 0.2527, Operator norm: 0.2001 | Test Error: 0.3755, Loss: 0.2508
106: Forward: 7 | Train Error: 0.3860, Loss: 0.2526, Operator norm: 0.2001 | Test Error: 0.3750, Loss: 0.2506
107: Forward: 7 | Train Error: 0.3857, Loss: 0.2525, Operator norm: 0.2001 | Test Error: 0.3750, Loss: 0.2505
108: Forward: 7 | Train Error: 0.3847, Loss: 0.2523, Operator norm: 0.2001 | Test Error: 0.3760, Loss: 0.2503
109: Forward: 7 | Train Error: 0.3842, Loss: 0.2522, Operator norm: 0.2001 | Test Error: 0.3735, Loss: 0.2502
110: Forward: 7 | Train Error: 0.3835, Loss: 0.2521, Operator norm: 0.2001 | Test Error: 0.3735, Loss: 0.2501
111: Forward: 7 | Train Error: 0.3825, Loss: 0.2520, Operator norm: 0.2001 | Test Error: 0.3730, Loss: 0.2499
112: Forward: 7 | Train Error: 0.3820, Loss: 0.2518, Operator norm: 0.2001 | Test Error: 0.3725, Loss: 0.2498
113: Forward: 7 | Train Error: 0.3815, Loss: 0.2517, Operator norm: 0.2001 | Test Error: 0.3710, Loss: 0.2497
114: Forward: 7 | Train Error: 0.3812, Loss: 0.2516, Operator norm: 0.2001 | Test Error: 0.3710, Loss: 0.2495
115: Forward: 7 | Train Error: 0.3810, Loss: 0.2514, Operator norm: 0.2001 | Test Error: 0.3710, Loss: 0.2494
116: Forward: 7 | Train Error: 0.3802, Loss: 0.2513, Operator norm: 0.2001 | Test Error: 0.3700, Loss: 0.2493
117: Forward: 7 | Train Error: 0.3797, Loss: 0.2512, Operator norm: 0.2001 | Test Error: 0.3690, Loss: 0.2491
118: Forward: 7 | Train Error: 0.3785, Loss: 0.2511, Operator norm: 0.2001 | Test Error: 0.3680, Loss: 0.2490
119: Forward: 7 | Train Error: 0.3785, Loss: 0.2509, Operator norm: 0.2001 | Test Error: 0.3665, Loss: 0.2489
120: Forward: 7 | Train Error: 0.3775, Loss: 0.2508, Operator norm: 0.2001 | Test Error: 0.3650, Loss: 0.2487
121: Forward: 7 | Train Error: 0.3767, Loss: 0.2507, Operator norm: 0.2001 | Test Error: 0.3645, Loss: 0.2486
122: Forward: 7 | Train Error: 0.3757, Loss: 0.2506, Operator norm: 0.2001 | Test Error: 0.3635, Loss: 0.2485
123: Forward: 7 | Train Error: 0.3740, Loss: 0.2504, Operator norm: 0.2001 | Test Error: 0.3640, Loss: 0.2483
124: Forward: 7 | Train Error: 0.3735, Loss: 0.2503, Operator norm: 0.2001 | Test Error: 0.3635, Loss: 0.2482
125: Forward: 7 | Train Error: 0.3720, Loss: 0.2502, Operator norm: 0.2001 | Test Error: 0.3630, Loss: 0.2481
126: Forward: 7 | Train Error: 0.3715, Loss: 0.2500, Operator norm: 0.2001 | Test Error: 0.3620, Loss: 0.2479
127: Forward: 7 | Train Error: 0.3708, Loss: 0.2499, Operator norm: 0.2001 | Test Error: 0.3610, Loss: 0.2478
128: Forward: 7 | Train Error: 0.3703, Loss: 0.2498, Operator norm: 0.2001 | Test Error: 0.3605, Loss: 0.2477
129: Forward: 7 | Train Error: 0.3700, Loss: 0.2497, Operator norm: 0.2001 | Test Error: 0.3585, Loss: 0.2475
130: Forward: 7 | Train Error: 0.3695, Loss: 0.2495, Operator norm: 0.2001 | Test Error: 0.3580, Loss: 0.2474
131: Forward: 7 | Train Error: 0.3688, Loss: 0.2494, Operator norm: 0.2001 | Test Error: 0.3570, Loss: 0.2473
132: Forward: 7 | Train Error: 0.3680, Loss: 0.2493, Operator norm: 0.2001 | Test Error: 0.3540, Loss: 0.2471
133: Forward: 7 | Train Error: 0.3668, Loss: 0.2492, Operator norm: 0.2001 | Test Error: 0.3535, Loss: 0.2470
134: Forward: 7 | Train Error: 0.3658, Loss: 0.2490, Operator norm: 0.2001 | Test Error: 0.3525, Loss: 0.2469
135: Forward: 7 | Train Error: 0.3643, Loss: 0.2489, Operator norm: 0.2001 | Test Error: 0.3515, Loss: 0.2467
136: Forward: 7 | Train Error: 0.3630, Loss: 0.2488, Operator norm: 0.2001 | Test Error: 0.3510, Loss: 0.2466
137: Forward: 7 | Train Error: 0.3623, Loss: 0.2487, Operator norm: 0.2001 | Test Error: 0.3505, Loss: 0.2465
138: Forward: 7 | Train Error: 0.3615, Loss: 0.2486, Operator norm: 0.2001 | Test Error: 0.3500, Loss: 0.2464
139: Forward: 7 | Train Error: 0.3608, Loss: 0.2484, Operator norm: 0.2001 | Test Error: 0.3505, Loss: 0.2462
140: Forward: 7 | Train Error: 0.3600, Loss: 0.2483, Operator norm: 0.2001 | Test Error: 0.3495, Loss: 0.2461
141: Forward: 7 | Train Error: 0.3593, Loss: 0.2482, Operator norm: 0.2001 | Test Error: 0.3480, Loss: 0.2460
142: Forward: 7 | Train Error: 0.3585, Loss: 0.2481, Operator norm: 0.2001 | Test Error: 0.3460, Loss: 0.2458
143: Forward: 7 | Train Error: 0.3580, Loss: 0.2479, Operator norm: 0.2001 | Test Error: 0.3460, Loss: 0.2457
144: Forward: 7 | Train Error: 0.3568, Loss: 0.2478, Operator norm: 0.2001 | Test Error: 0.3445, Loss: 0.2456
145: Forward: 7 | Train Error: 0.3568, Loss: 0.2477, Operator norm: 0.2001 | Test Error: 0.3445, Loss: 0.2455
146: Forward: 7 | Train Error: 0.3550, Loss: 0.2476, Operator norm: 0.2001 | Test Error: 0.3425, Loss: 0.2453
147: Forward: 7 | Train Error: 0.3538, Loss: 0.2475, Operator norm: 0.2001 | Test Error: 0.3420, Loss: 0.2452
148: Forward: 7 | Train Error: 0.3515, Loss: 0.2473, Operator norm: 0.2001 | Test Error: 0.3415, Loss: 0.2451
149: Forward: 7 | Train Error: 0.3520, Loss: 0.2472, Operator norm: 0.2001 | Test Error: 0.3415, Loss: 0.2449
150: Forward: 7 | Train Error: 0.3503, Loss: 0.2471, Operator norm: 0.2001 | Test Error: 0.3410, Loss: 0.2448
151: Forward: 7 | Train Error: 0.3495, Loss: 0.2470, Operator norm: 0.2001 | Test Error: 0.3405, Loss: 0.2447
152: Forward: 7 | Train Error: 0.3483, Loss: 0.2469, Operator norm: 0.2001 | Test Error: 0.3405, Loss: 0.2446
153: Forward: 7 | Train Error: 0.3480, Loss: 0.2467, Operator norm: 0.2001 | Test Error: 0.3390, Loss: 0.2444
154: Forward: 7 | Train Error: 0.3480, Loss: 0.2466, Operator norm: 0.2001 | Test Error: 0.3385, Loss: 0.2443
155: Forward: 7 | Train Error: 0.3475, Loss: 0.2465, Operator norm: 0.2001 | Test Error: 0.3370, Loss: 0.2442
156: Forward: 7 | Train Error: 0.3470, Loss: 0.2464, Operator norm: 0.2001 | Test Error: 0.3365, Loss: 0.2441
157: Forward: 7 | Train Error: 0.3458, Loss: 0.2463, Operator norm: 0.2001 | Test Error: 0.3350, Loss: 0.2439
158: Forward: 7 | Train Error: 0.3448, Loss: 0.2461, Operator norm: 0.2001 | Test Error: 0.3355, Loss: 0.2438
159: Forward: 7 | Train Error: 0.3445, Loss: 0.2460, Operator norm: 0.2001 | Test Error: 0.3340, Loss: 0.2437
160: Forward: 7 | Train Error: 0.3435, Loss: 0.2459, Operator norm: 0.2001 | Test Error: 0.3335, Loss: 0.2436
161: Forward: 7 | Train Error: 0.3435, Loss: 0.2458, Operator norm: 0.2001 | Test Error: 0.3335, Loss: 0.2434
162: Forward: 7 | Train Error: 0.3430, Loss: 0.2457, Operator norm: 0.2001 | Test Error: 0.3320, Loss: 0.2433
163: Forward: 7 | Train Error: 0.3420, Loss: 0.2455, Operator norm: 0.2001 | Test Error: 0.3325, Loss: 0.2432
164: Forward: 7 | Train Error: 0.3425, Loss: 0.2454, Operator norm: 0.2001 | Test Error: 0.3325, Loss: 0.2431
165: Forward: 7 | Train Error: 0.3415, Loss: 0.2453, Operator norm: 0.2001 | Test Error: 0.3320, Loss: 0.2429
166: Forward: 7 | Train Error: 0.3407, Loss: 0.2452, Operator norm: 0.2001 | Test Error: 0.3325, Loss: 0.2428
167: Forward: 7 | Train Error: 0.3407, Loss: 0.2451, Operator norm: 0.2001 | Test Error: 0.3325, Loss: 0.2427
168: Forward: 7 | Train Error: 0.3397, Loss: 0.2450, Operator norm: 0.2001 | Test Error: 0.3315, Loss: 0.2426
169: Forward: 7 | Train Error: 0.3392, Loss: 0.2448, Operator norm: 0.2001 | Test Error: 0.3310, Loss: 0.2425
170: Forward: 7 | Train Error: 0.3382, Loss: 0.2447, Operator norm: 0.2001 | Test Error: 0.3310, Loss: 0.2423
171: Forward: 7 | Train Error: 0.3377, Loss: 0.2446, Operator norm: 0.2001 | Test Error: 0.3305, Loss: 0.2422
172: Forward: 7 | Train Error: 0.3377, Loss: 0.2445, Operator norm: 0.2001 | Test Error: 0.3300, Loss: 0.2421
173: Forward: 7 | Train Error: 0.3382, Loss: 0.2444, Operator norm: 0.2001 | Test Error: 0.3305, Loss: 0.2420
174: Forward: 7 | Train Error: 0.3385, Loss: 0.2443, Operator norm: 0.2001 | Test Error: 0.3295, Loss: 0.2418
175: Forward: 7 | Train Error: 0.3380, Loss: 0.2441, Operator norm: 0.2001 | Test Error: 0.3270, Loss: 0.2417
176: Forward: 7 | Train Error: 0.3372, Loss: 0.2440, Operator norm: 0.2001 | Test Error: 0.3260, Loss: 0.2416
177: Forward: 7 | Train Error: 0.3357, Loss: 0.2439, Operator norm: 0.2001 | Test Error: 0.3260, Loss: 0.2415
178: Forward: 7 | Train Error: 0.3350, Loss: 0.2438, Operator norm: 0.2001 | Test Error: 0.3250, Loss: 0.2414
179: Forward: 7 | Train Error: 0.3342, Loss: 0.2437, Operator norm: 0.2001 | Test Error: 0.3245, Loss: 0.2412
180: Forward: 7 | Train Error: 0.3342, Loss: 0.2436, Operator norm: 0.2001 | Test Error: 0.3245, Loss: 0.2411
181: Forward: 7 | Train Error: 0.3342, Loss: 0.2435, Operator norm: 0.2001 | Test Error: 0.3240, Loss: 0.2410
182: Forward: 7 | Train Error: 0.3340, Loss: 0.2433, Operator norm: 0.2001 | Test Error: 0.3230, Loss: 0.2409
183: Forward: 7 | Train Error: 0.3337, Loss: 0.2432, Operator norm: 0.2001 | Test Error: 0.3215, Loss: 0.2408
184: Forward: 7 | Train Error: 0.3327, Loss: 0.2431, Operator norm: 0.2001 | Test Error: 0.3210, Loss: 0.2406
185: Forward: 7 | Train Error: 0.3327, Loss: 0.2430, Operator norm: 0.2001 | Test Error: 0.3210, Loss: 0.2405
186: Forward: 7 | Train Error: 0.3325, Loss: 0.2429, Operator norm: 0.2001 | Test Error: 0.3210, Loss: 0.2404
187: Forward: 7 | Train Error: 0.3317, Loss: 0.2428, Operator norm: 0.2001 | Test Error: 0.3200, Loss: 0.2403
188: Forward: 7 | Train Error: 0.3322, Loss: 0.2427, Operator norm: 0.2001 | Test Error: 0.3200, Loss: 0.2402
189: Forward: 7 | Train Error: 0.3312, Loss: 0.2425, Operator norm: 0.2001 | Test Error: 0.3200, Loss: 0.2400
190: Forward: 7 | Train Error: 0.3300, Loss: 0.2424, Operator norm: 0.2001 | Test Error: 0.3175, Loss: 0.2399
191: Forward: 7 | Train Error: 0.3300, Loss: 0.2423, Operator norm: 0.2001 | Test Error: 0.3175, Loss: 0.2398
192: Forward: 7 | Train Error: 0.3292, Loss: 0.2422, Operator norm: 0.2001 | Test Error: 0.3160, Loss: 0.2397
193: Forward: 7 | Train Error: 0.3287, Loss: 0.2421, Operator norm: 0.2001 | Test Error: 0.3150, Loss: 0.2396
194: Forward: 7 | Train Error: 0.3285, Loss: 0.2420, Operator norm: 0.2001 | Test Error: 0.3145, Loss: 0.2395
195: Forward: 7 | Train Error: 0.3280, Loss: 0.2419, Operator norm: 0.2001 | Test Error: 0.3145, Loss: 0.2393
196: Forward: 7 | Train Error: 0.3280, Loss: 0.2418, Operator norm: 0.2001 | Test Error: 0.3135, Loss: 0.2392
197: Forward: 7 | Train Error: 0.3272, Loss: 0.2417, Operator norm: 0.2001 | Test Error: 0.3130, Loss: 0.2391
198: Forward: 7 | Train Error: 0.3265, Loss: 0.2415, Operator norm: 0.2001 | Test Error: 0.3125, Loss: 0.2390
199: Forward: 7 | Train Error: 0.3255, Loss: 0.2414, Operator norm: 0.2001 | Test Error: 0.3120, Loss: 0.2389
200: Forward: 7 | Train Error: 0.3245, Loss: 0.2413, Operator norm: 0.2001 | Test Error: 0.3110, Loss: 0.2388
201: Forward: 7 | Train Error: 0.3230, Loss: 0.2412, Operator norm: 0.2001 | Test Error: 0.3115, Loss: 0.2386
202: Forward: 7 | Train Error: 0.3225, Loss: 0.2411, Operator norm: 0.2001 | Test Error: 0.3105, Loss: 0.2385
203: Forward: 7 | Train Error: 0.3220, Loss: 0.2410, Operator norm: 0.2001 | Test Error: 0.3105, Loss: 0.2384
204: Forward: 7 | Train Error: 0.3212, Loss: 0.2409, Operator norm: 0.2001 | Test Error: 0.3100, Loss: 0.2383
205: Forward: 7 | Train Error: 0.3205, Loss: 0.2408, Operator norm: 0.2001 | Test Error: 0.3100, Loss: 0.2382
206: Forward: 7 | Train Error: 0.3205, Loss: 0.2407, Operator norm: 0.2001 | Test Error: 0.3090, Loss: 0.2381
207: Forward: 7 | Train Error: 0.3195, Loss: 0.2406, Operator norm: 0.2001 | Test Error: 0.3090, Loss: 0.2379
208: Forward: 7 | Train Error: 0.3185, Loss: 0.2404, Operator norm: 0.2001 | Test Error: 0.3085, Loss: 0.2378
209: Forward: 7 | Train Error: 0.3175, Loss: 0.2403, Operator norm: 0.2001 | Test Error: 0.3085, Loss: 0.2377
210: Forward: 7 | Train Error: 0.3182, Loss: 0.2402, Operator norm: 0.2001 | Test Error: 0.3070, Loss: 0.2376
211: Forward: 7 | Train Error: 0.3175, Loss: 0.2401, Operator norm: 0.2001 | Test Error: 0.3065, Loss: 0.2375
212: Forward: 7 | Train Error: 0.3172, Loss: 0.2400, Operator norm: 0.2001 | Test Error: 0.3065, Loss: 0.2374
213: Forward: 7 | Train Error: 0.3172, Loss: 0.2399, Operator norm: 0.2001 | Test Error: 0.3060, Loss: 0.2373
214: Forward: 7 | Train Error: 0.3170, Loss: 0.2398, Operator norm: 0.2001 | Test Error: 0.3050, Loss: 0.2371
215: Forward: 7 | Train Error: 0.3172, Loss: 0.2397, Operator norm: 0.2001 | Test Error: 0.3050, Loss: 0.2370
216: Forward: 7 | Train Error: 0.3165, Loss: 0.2396, Operator norm: 0.2001 | Test Error: 0.3035, Loss: 0.2369
217: Forward: 7 | Train Error: 0.3162, Loss: 0.2395, Operator norm: 0.2001 | Test Error: 0.3005, Loss: 0.2368
218: Forward: 7 | Train Error: 0.3157, Loss: 0.2394, Operator norm: 0.2001 | Test Error: 0.3005, Loss: 0.2367
219: Forward: 7 | Train Error: 0.3155, Loss: 0.2393, Operator norm: 0.2001 | Test Error: 0.3005, Loss: 0.2366
220: Forward: 7 | Train Error: 0.3150, Loss: 0.2391, Operator norm: 0.2001 | Test Error: 0.2990, Loss: 0.2365
221: Forward: 7 | Train Error: 0.3150, Loss: 0.2390, Operator norm: 0.2001 | Test Error: 0.2990, Loss: 0.2364
222: Forward: 7 | Train Error: 0.3145, Loss: 0.2389, Operator norm: 0.2001 | Test Error: 0.2985, Loss: 0.2362
223: Forward: 7 | Train Error: 0.3140, Loss: 0.2388, Operator norm: 0.2001 | Test Error: 0.2980, Loss: 0.2361
224: Forward: 7 | Train Error: 0.3127, Loss: 0.2387, Operator norm: 0.2001 | Test Error: 0.2975, Loss: 0.2360
225: Forward: 7 | Train Error: 0.3118, Loss: 0.2386, Operator norm: 0.2001 | Test Error: 0.2980, Loss: 0.2359
226: Forward: 7 | Train Error: 0.3115, Loss: 0.2385, Operator norm: 0.2001 | Test Error: 0.2975, Loss: 0.2358
227: Forward: 7 | Train Error: 0.3115, Loss: 0.2384, Operator norm: 0.2001 | Test Error: 0.2965, Loss: 0.2357
228: Forward: 7 | Train Error: 0.3115, Loss: 0.2383, Operator norm: 0.2001 | Test Error: 0.2960, Loss: 0.2356
229: Forward: 7 | Train Error: 0.3113, Loss: 0.2382, Operator norm: 0.2001 | Test Error: 0.2955, Loss: 0.2355
230: Forward: 7 | Train Error: 0.3110, Loss: 0.2381, Operator norm: 0.2001 | Test Error: 0.2960, Loss: 0.2354
231: Forward: 7 | Train Error: 0.3105, Loss: 0.2380, Operator norm: 0.2001 | Test Error: 0.2960, Loss: 0.2352
232: Forward: 7 | Train Error: 0.3103, Loss: 0.2379, Operator norm: 0.2001 | Test Error: 0.2955, Loss: 0.2351
233: Forward: 7 | Train Error: 0.3095, Loss: 0.2378, Operator norm: 0.2001 | Test Error: 0.2950, Loss: 0.2350
234: Forward: 7 | Train Error: 0.3093, Loss: 0.2377, Operator norm: 0.2001 | Test Error: 0.2940, Loss: 0.2349
235: Forward: 7 | Train Error: 0.3090, Loss: 0.2376, Operator norm: 0.2001 | Test Error: 0.2940, Loss: 0.2348
236: Forward: 7 | Train Error: 0.3083, Loss: 0.2375, Operator norm: 0.2001 | Test Error: 0.2935, Loss: 0.2347
237: Forward: 7 | Train Error: 0.3075, Loss: 0.2374, Operator norm: 0.2001 | Test Error: 0.2940, Loss: 0.2346
238: Forward: 7 | Train Error: 0.3070, Loss: 0.2372, Operator norm: 0.2001 | Test Error: 0.2935, Loss: 0.2345
239: Forward: 7 | Train Error: 0.3065, Loss: 0.2371, Operator norm: 0.2001 | Test Error: 0.2935, Loss: 0.2344
240: Forward: 7 | Train Error: 0.3055, Loss: 0.2370, Operator norm: 0.2001 | Test Error: 0.2930, Loss: 0.2343
241: Forward: 7 | Train Error: 0.3058, Loss: 0.2369, Operator norm: 0.2001 | Test Error: 0.2925, Loss: 0.2341
242: Forward: 7 | Train Error: 0.3053, Loss: 0.2368, Operator norm: 0.2001 | Test Error: 0.2920, Loss: 0.2340
243: Forward: 7 | Train Error: 0.3050, Loss: 0.2367, Operator norm: 0.2001 | Test Error: 0.2920, Loss: 0.2339
244: Forward: 7 | Train Error: 0.3043, Loss: 0.2366, Operator norm: 0.2001 | Test Error: 0.2920, Loss: 0.2338
245: Forward: 7 | Train Error: 0.3033, Loss: 0.2365, Operator norm: 0.2001 | Test Error: 0.2920, Loss: 0.2337
246: Forward: 7 | Train Error: 0.3033, Loss: 0.2364, Operator norm: 0.2001 | Test Error: 0.2920, Loss: 0.2336
247: Forward: 7 | Train Error: 0.3033, Loss: 0.2363, Operator norm: 0.2001 | Test Error: 0.2910, Loss: 0.2335
248: Forward: 7 | Train Error: 0.3030, Loss: 0.2362, Operator norm: 0.2001 | Test Error: 0.2910, Loss: 0.2334
249: Forward: 7 | Train Error: 0.3028, Loss: 0.2361, Operator norm: 0.2001 | Test Error: 0.2900, Loss: 0.2333
250: Forward: 7 | Train Error: 0.3033, Loss: 0.2360, Operator norm: 0.2001 | Test Error: 0.2900, Loss: 0.2332
251: Forward: 7 | Train Error: 0.3028, Loss: 0.2359, Operator norm: 0.2001 | Test Error: 0.2895, Loss: 0.2331
252: Forward: 7 | Train Error: 0.3020, Loss: 0.2358, Operator norm: 0.2001 | Test Error: 0.2885, Loss: 0.2330
253: Forward: 7 | Train Error: 0.3015, Loss: 0.2357, Operator norm: 0.2001 | Test Error: 0.2875, Loss: 0.2329
254: Forward: 7 | Train Error: 0.3008, Loss: 0.2356, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2327
255: Forward: 7 | Train Error: 0.3003, Loss: 0.2355, Operator norm: 0.2001 | Test Error: 0.2850, Loss: 0.2326
256: Forward: 7 | Train Error: 0.3003, Loss: 0.2354, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2325
257: Forward: 7 | Train Error: 0.2993, Loss: 0.2353, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2324
258: Forward: 7 | Train Error: 0.2993, Loss: 0.2352, Operator norm: 0.2001 | Test Error: 0.2860, Loss: 0.2323
259: Forward: 7 | Train Error: 0.2988, Loss: 0.2351, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2322
260: Forward: 7 | Train Error: 0.2988, Loss: 0.2350, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2321
261: Forward: 7 | Train Error: 0.2978, Loss: 0.2349, Operator norm: 0.2001 | Test Error: 0.2855, Loss: 0.2320
262: Forward: 7 | Train Error: 0.2973, Loss: 0.2348, Operator norm: 0.2001 | Test Error: 0.2850, Loss: 0.2319
263: Forward: 7 | Train Error: 0.2965, Loss: 0.2347, Operator norm: 0.2001 | Test Error: 0.2840, Loss: 0.2318
264: Forward: 7 | Train Error: 0.2963, Loss: 0.2346, Operator norm: 0.2001 | Test Error: 0.2840, Loss: 0.2317
265: Forward: 7 | Train Error: 0.2963, Loss: 0.2345, Operator norm: 0.2001 | Test Error: 0.2830, Loss: 0.2316
266: Forward: 7 | Train Error: 0.2968, Loss: 0.2344, Operator norm: 0.2001 | Test Error: 0.2810, Loss: 0.2315
267: Forward: 7 | Train Error: 0.2963, Loss: 0.2343, Operator norm: 0.2001 | Test Error: 0.2810, Loss: 0.2314
268: Forward: 7 | Train Error: 0.2963, Loss: 0.2342, Operator norm: 0.2001 | Test Error: 0.2810, Loss: 0.2313
269: Forward: 7 | Train Error: 0.2958, Loss: 0.2341, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2312
270: Forward: 7 | Train Error: 0.2955, Loss: 0.2340, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2311
271: Forward: 7 | Train Error: 0.2948, Loss: 0.2339, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2310
272: Forward: 7 | Train Error: 0.2950, Loss: 0.2338, Operator norm: 0.2001 | Test Error: 0.2810, Loss: 0.2309
273: Forward: 7 | Train Error: 0.2950, Loss: 0.2337, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2308
274: Forward: 7 | Train Error: 0.2943, Loss: 0.2336, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2307
275: Forward: 7 | Train Error: 0.2935, Loss: 0.2335, Operator norm: 0.2001 | Test Error: 0.2805, Loss: 0.2306
276: Forward: 7 | Train Error: 0.2935, Loss: 0.2334, Operator norm: 0.2001 | Test Error: 0.2800, Loss: 0.2305
277: Forward: 7 | Train Error: 0.2935, Loss: 0.2333, Operator norm: 0.2001 | Test Error: 0.2795, Loss: 0.2303
278: Forward: 7 | Train Error: 0.2935, Loss: 0.2332, Operator norm: 0.2001 | Test Error: 0.2790, Loss: 0.2302
279: Forward: 7 | Train Error: 0.2933, Loss: 0.2331, Operator norm: 0.2001 | Test Error: 0.2790, Loss: 0.2301
280: Forward: 7 | Train Error: 0.2928, Loss: 0.2330, Operator norm: 0.2001 | Test Error: 0.2785, Loss: 0.2300
281: Forward: 7 | Train Error: 0.2925, Loss: 0.2329, Operator norm: 0.2001 | Test Error: 0.2785, Loss: 0.2299
282: Forward: 7 | Train Error: 0.2915, Loss: 0.2328, Operator norm: 0.2001 | Test Error: 0.2785, Loss: 0.2298
283: Forward: 7 | Train Error: 0.2915, Loss: 0.2327, Operator norm: 0.2001 | Test Error: 0.2780, Loss: 0.2297
284: Forward: 7 | Train Error: 0.2910, Loss: 0.2326, Operator norm: 0.2001 | Test Error: 0.2780, Loss: 0.2296
285: Forward: 7 | Train Error: 0.2910, Loss: 0.2325, Operator norm: 0.2001 | Test Error: 0.2780, Loss: 0.2295
286: Forward: 7 | Train Error: 0.2910, Loss: 0.2325, Operator norm: 0.2001 | Test Error: 0.2775, Loss: 0.2294
287: Forward: 7 | Train Error: 0.2905, Loss: 0.2324, Operator norm: 0.2001 | Test Error: 0.2770, Loss: 0.2293
288: Forward: 7 | Train Error: 0.2900, Loss: 0.2323, Operator norm: 0.2001 | Test Error: 0.2760, Loss: 0.2292
289: Forward: 7 | Train Error: 0.2898, Loss: 0.2322, Operator norm: 0.2001 | Test Error: 0.2750, Loss: 0.2291
290: Forward: 7 | Train Error: 0.2900, Loss: 0.2321, Operator norm: 0.2001 | Test Error: 0.2745, Loss: 0.2290
291: Forward: 7 | Train Error: 0.2900, Loss: 0.2320, Operator norm: 0.2001 | Test Error: 0.2745, Loss: 0.2289
292: Forward: 7 | Train Error: 0.2898, Loss: 0.2319, Operator norm: 0.2001 | Test Error: 0.2745, Loss: 0.2288
293: Forward: 7 | Train Error: 0.2895, Loss: 0.2318, Operator norm: 0.2001 | Test Error: 0.2745, Loss: 0.2287
294: Forward: 7 | Train Error: 0.2893, Loss: 0.2317, Operator norm: 0.2001 | Test Error: 0.2735, Loss: 0.2286
295: Forward: 7 | Train Error: 0.2890, Loss: 0.2316, Operator norm: 0.2001 | Test Error: 0.2735, Loss: 0.2285
296: Forward: 7 | Train Error: 0.2888, Loss: 0.2315, Operator norm: 0.2001 | Test Error: 0.2730, Loss: 0.2284
297: Forward: 7 | Train Error: 0.2888, Loss: 0.2314, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2283
298: Forward: 7 | Train Error: 0.2888, Loss: 0.2313, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2282
299: Forward: 7 | Train Error: 0.2885, Loss: 0.2312, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2281
300: Forward: 7 | Train Error: 0.2883, Loss: 0.2311, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2280
301: Forward: 7 | Train Error: 0.2885, Loss: 0.2310, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2279
302: Forward: 7 | Train Error: 0.2885, Loss: 0.2309, Operator norm: 0.2001 | Test Error: 0.2725, Loss: 0.2278
303: Forward: 7 | Train Error: 0.2883, Loss: 0.2308, Operator norm: 0.2001 | Test Error: 0.2715, Loss: 0.2277
304: Forward: 7 | Train Error: 0.2883, Loss: 0.2307, Operator norm: 0.2001 | Test Error: 0.2715, Loss: 0.2276
305: Forward: 7 | Train Error: 0.2880, Loss: 0.2307, Operator norm: 0.2001 | Test Error: 0.2715, Loss: 0.2275
306: Forward: 7 | Train Error: 0.2878, Loss: 0.2306, Operator norm: 0.2001 | Test Error: 0.2705, Loss: 0.2274
307: Forward: 7 | Train Error: 0.2878, Loss: 0.2305, Operator norm: 0.2001 | Test Error: 0.2705, Loss: 0.2274
308: Forward: 7 | Train Error: 0.2875, Loss: 0.2304, Operator norm: 0.2001 | Test Error: 0.2700, Loss: 0.2273
309: Forward: 7 | Train Error: 0.2873, Loss: 0.2303, Operator norm: 0.2001 | Test Error: 0.2700, Loss: 0.2272
310: Forward: 7 | Train Error: 0.2870, Loss: 0.2302, Operator norm: 0.2001 | Test Error: 0.2700, Loss: 0.2271
311: Forward: 7 | Train Error: 0.2873, Loss: 0.2301, Operator norm: 0.2001 | Test Error: 0.2700, Loss: 0.2270
312: Forward: 7 | Train Error: 0.2868, Loss: 0.2300, Operator norm: 0.2001 | Test Error: 0.2700, Loss: 0.2269
313: Forward: 7 | Train Error: 0.2868, Loss: 0.2299, Operator norm: 0.2001 | Test Error: 0.2690, Loss: 0.2268
314: Forward: 7 | Train Error: 0.2868, Loss: 0.2298, Operator norm: 0.2001 | Test Error: 0.2695, Loss: 0.2267
315: Forward: 7 | Train Error: 0.2865, Loss: 0.2297, Operator norm: 0.2001 | Test Error: 0.2685, Loss: 0.2266
316: Forward: 7 | Train Error: 0.2858, Loss: 0.2296, Operator norm: 0.2001 | Test Error: 0.2680, Loss: 0.2265
317: Forward: 7 | Train Error: 0.2855, Loss: 0.2295, Operator norm: 0.2001 | Test Error: 0.2675, Loss: 0.2264
318: Forward: 7 | Train Error: 0.2855, Loss: 0.2295, Operator norm: 0.2001 | Test Error: 0.2670, Loss: 0.2263
319: Forward: 7 | Train Error: 0.2850, Loss: 0.2294, Operator norm: 0.2001 | Test Error: 0.2665, Loss: 0.2262
320: Forward: 7 | Train Error: 0.2843, Loss: 0.2293, Operator norm: 0.2001 | Test Error: 0.2660, Loss: 0.2261
321: Forward: 7 | Train Error: 0.2843, Loss: 0.2292, Operator norm: 0.2001 | Test Error: 0.2660, Loss: 0.2260
322: Forward: 7 | Train Error: 0.2840, Loss: 0.2291, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2259
323: Forward: 7 | Train Error: 0.2835, Loss: 0.2290, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2258
324: Forward: 7 | Train Error: 0.2830, Loss: 0.2289, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2257
325: Forward: 7 | Train Error: 0.2833, Loss: 0.2288, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2256
326: Forward: 7 | Train Error: 0.2833, Loss: 0.2287, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2255
327: Forward: 7 | Train Error: 0.2830, Loss: 0.2286, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2254
328: Forward: 7 | Train Error: 0.2833, Loss: 0.2285, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2253
329: Forward: 7 | Train Error: 0.2825, Loss: 0.2285, Operator norm: 0.2001 | Test Error: 0.2660, Loss: 0.2252
330: Forward: 7 | Train Error: 0.2828, Loss: 0.2284, Operator norm: 0.2001 | Test Error: 0.2660, Loss: 0.2251
331: Forward: 7 | Train Error: 0.2830, Loss: 0.2283, Operator norm: 0.2001 | Test Error: 0.2655, Loss: 0.2251
332: Forward: 7 | Train Error: 0.2828, Loss: 0.2282, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2250
333: Forward: 7 | Train Error: 0.2828, Loss: 0.2281, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2249
334: Forward: 7 | Train Error: 0.2830, Loss: 0.2280, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2248
335: Forward: 7 | Train Error: 0.2828, Loss: 0.2279, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2247
336: Forward: 7 | Train Error: 0.2828, Loss: 0.2278, Operator norm: 0.2001 | Test Error: 0.2640, Loss: 0.2246
337: Forward: 7 | Train Error: 0.2828, Loss: 0.2277, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.2245
338: Forward: 7 | Train Error: 0.2823, Loss: 0.2277, Operator norm: 0.2001 | Test Error: 0.2645, Loss: 0.2244
339: Forward: 7 | Train Error: 0.2812, Loss: 0.2276, Operator norm: 0.2001 | Test Error: 0.2640, Loss: 0.2243
340: Forward: 7 | Train Error: 0.2812, Loss: 0.2275, Operator norm: 0.2001 | Test Error: 0.2640, Loss: 0.2242
341: Forward: 7 | Train Error: 0.2807, Loss: 0.2274, Operator norm: 0.2001 | Test Error: 0.2630, Loss: 0.2241
342: Forward: 7 | Train Error: 0.2807, Loss: 0.2273, Operator norm: 0.2001 | Test Error: 0.2630, Loss: 0.2240
343: Forward: 7 | Train Error: 0.2807, Loss: 0.2272, Operator norm: 0.2001 | Test Error: 0.2625, Loss: 0.2239
344: Forward: 7 | Train Error: 0.2797, Loss: 0.2271, Operator norm: 0.2001 | Test Error: 0.2625, Loss: 0.2238
345: Forward: 7 | Train Error: 0.2800, Loss: 0.2270, Operator norm: 0.2001 | Test Error: 0.2625, Loss: 0.2238
346: Forward: 7 | Train Error: 0.2800, Loss: 0.2270, Operator norm: 0.2001 | Test Error: 0.2625, Loss: 0.2237
347: Forward: 7 | Train Error: 0.2800, Loss: 0.2269, Operator norm: 0.2001 | Test Error: 0.2615, Loss: 0.2236
348: Forward: 7 | Train Error: 0.2800, Loss: 0.2268, Operator norm: 0.2001 | Test Error: 0.2615, Loss: 0.2235
349: Forward: 7 | Train Error: 0.2795, Loss: 0.2267, Operator norm: 0.2001 | Test Error: 0.2615, Loss: 0.2234
350: Forward: 7 | Train Error: 0.2792, Loss: 0.2266, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
351: Forward: 7 | Train Error: 0.2792, Loss: 0.2265, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
352: Forward: 7 | Train Error: 0.2787, Loss: 0.2264, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
353: Forward: 7 | Train Error: 0.2782, Loss: 0.2263, Operator norm: 0.2001 | Test Error: 0.2605, Loss: 0.2230
354: Forward: 7 | Train Error: 0.2780, Loss: 0.2263, Operator norm: 0.2001 | Test Error: 0.2605, Loss: 0.2229
355: Forward: 7 | Train Error: 0.2775, Loss: 0.2262, Operator norm: 0.2001 | Test Error: 0.2600, Loss: 0.2228
356: Forward: 7 | Train Error: 0.2775, Loss: 0.2261, Operator norm: 0.2001 | Test Error: 0.2600, Loss: 0.2228
357: Forward: 7 | Train Error: 0.2772, Loss: 0.2260, Operator norm: 0.2001 | Test Error: 0.2605, Loss: 0.2227
358: Forward: 7 | Train Error: 0.2772, Loss: 0.2259, Operator norm: 0.2001 | Test Error: 0.2600, Loss: 0.2226
359: Forward: 7 | Train Error: 0.2772, Loss: 0.2258, Operator norm: 0.2001 | Test Error: 0.2600, Loss: 0.2225
360: Forward: 7 | Train Error: 0.2765, Loss: 0.2257, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2224
361: Forward: 7 | Train Error: 0.2760, Loss: 0.2257, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2223
362: Forward: 7 | Train Error: 0.2757, Loss: 0.2256, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2222
363: Forward: 7 | Train Error: 0.2757, Loss: 0.2255, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2221
364: Forward: 7 | Train Error: 0.2752, Loss: 0.2254, Operator norm: 0.2001 | Test Error: 0.2585, Loss: 0.2220
365: Forward: 7 | Train Error: 0.2745, Loss: 0.2253, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2219
366: Forward: 7 | Train Error: 0.2740, Loss: 0.2252, Operator norm: 0.2001 | Test Error: 0.2590, Loss: 0.2219
367: Forward: 7 | Train Error: 0.2737, Loss: 0.2251, Operator norm: 0.2001 | Test Error: 0.2595, Loss: 0.2218
368: Forward: 7 | Train Error: 0.2740, Loss: 0.2251, Operator norm: 0.2001 | Test Error: 0.2595, Loss: 0.2217
369: Forward: 7 | Train Error: 0.2737, Loss: 0.2250, Operator norm: 0.2001 | Test Error: 0.2595, Loss: 0.2216
370: Forward: 7 | Train Error: 0.2735, Loss: 0.2249, Operator norm: 0.2001 | Test Error: 0.2595, Loss: 0.2215
371: Forward: 7 | Train Error: 0.2735, Loss: 0.2248, Operator norm: 0.2001 | Test Error: 0.2595, Loss: 0.2214
372: Forward: 7 | Train Error: 0.2737, Loss: 0.2247, Operator norm: 0.2001 | Test Error: 0.2580, Loss: 0.2213
373: Forward: 7 | Train Error: 0.2735, Loss: 0.2246, Operator norm: 0.2001 | Test Error: 0.2585, Loss: 0.2212
374: Forward: 7 | Train Error: 0.2730, Loss: 0.2246, Operator norm: 0.2001 | Test Error: 0.2585, Loss: 0.2212
375: Forward: 7 | Train Error: 0.2730, Loss: 0.2245, Operator norm: 0.2001 | Test Error: 0.2585, Loss: 0.2211
376: Forward: 7 | Train Error: 0.2727, Loss: 0.2244, Operator norm: 0.2001 | Test Error: 0.2570, Loss: 0.2210
377: Forward: 7 | Train Error: 0.2727, Loss: 0.2243, Operator norm: 0.2001 | Test Error: 0.2570, Loss: 0.2209
378: Forward: 7 | Train Error: 0.2727, Loss: 0.2242, Operator norm: 0.2001 | Test Error: 0.2570, Loss: 0.2208
379: Forward: 7 | Train Error: 0.2730, Loss: 0.2241, Operator norm: 0.2001 | Test Error: 0.2570, Loss: 0.2207
380: Forward: 7 | Train Error: 0.2730, Loss: 0.2241, Operator norm: 0.2001 | Test Error: 0.2565, Loss: 0.2206
381: Forward: 7 | Train Error: 0.2730, Loss: 0.2240, Operator norm: 0.2001 | Test Error: 0.2565, Loss: 0.2205
382: Forward: 7 | Train Error: 0.2727, Loss: 0.2239, Operator norm: 0.2001 | Test Error: 0.2565, Loss: 0.2205
383: Forward: 7 | Train Error: 0.2725, Loss: 0.2238, Operator norm: 0.2001 | Test Error: 0.2565, Loss: 0.2204
384: Forward: 7 | Train Error: 0.2725, Loss: 0.2237, Operator norm: 0.2001 | Test Error: 0.2565, Loss: 0.2203
385: Forward: 7 | Train Error: 0.2720, Loss: 0.2236, Operator norm: 0.2001 | Test Error: 0.2555, Loss: 0.2202
386: Forward: 7 | Train Error: 0.2720, Loss: 0.2236, Operator norm: 0.2001 | Test Error: 0.2550, Loss: 0.2201
387: Forward: 7 | Train Error: 0.2722, Loss: 0.2235, Operator norm: 0.2001 | Test Error: 0.2555, Loss: 0.2200
388: Forward: 7 | Train Error: 0.2715, Loss: 0.2234, Operator norm: 0.2001 | Test Error: 0.2555, Loss: 0.2199
389: Forward: 7 | Train Error: 0.2715, Loss: 0.2233, Operator norm: 0.2001 | Test Error: 0.2545, Loss: 0.2199
390: Forward: 7 | Train Error: 0.2715, Loss: 0.2232, Operator norm: 0.2001 | Test Error: 0.2545, Loss: 0.2198
391: Forward: 7 | Train Error: 0.2715, Loss: 0.2232, Operator norm: 0.2001 | Test Error: 0.2540, Loss: 0.2197
392: Forward: 7 | Train Error: 0.2712, Loss: 0.2231, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2196
393: Forward: 7 | Train Error: 0.2707, Loss: 0.2230, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2195
394: Forward: 7 | Train Error: 0.2695, Loss: 0.2229, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2194
395: Forward: 7 | Train Error: 0.2687, Loss: 0.2228, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2193
396: Forward: 7 | Train Error: 0.2682, Loss: 0.2227, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2193
397: Forward: 7 | Train Error: 0.2677, Loss: 0.2227, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2192
398: Forward: 7 | Train Error: 0.2677, Loss: 0.2226, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2191
399: Forward: 7 | Train Error: 0.2677, Loss: 0.2225, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2190
400: Forward: 7 | Train Error: 0.2675, Loss: 0.2224, Operator norm: 0.2001 | Test Error: 0.2540, Loss: 0.2189
401: Forward: 7 | Train Error: 0.2675, Loss: 0.2223, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2188
402: Forward: 7 | Train Error: 0.2670, Loss: 0.2223, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2187
403: Forward: 7 | Train Error: 0.2670, Loss: 0.2222, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2187
404: Forward: 7 | Train Error: 0.2672, Loss: 0.2221, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2186
405: Forward: 7 | Train Error: 0.2672, Loss: 0.2220, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2185
406: Forward: 7 | Train Error: 0.2672, Loss: 0.2219, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2184
407: Forward: 7 | Train Error: 0.2667, Loss: 0.2219, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2183
408: Forward: 7 | Train Error: 0.2662, Loss: 0.2218, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2182
409: Forward: 7 | Train Error: 0.2662, Loss: 0.2217, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2182
410: Forward: 7 | Train Error: 0.2667, Loss: 0.2216, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2181
411: Forward: 7 | Train Error: 0.2667, Loss: 0.2215, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2180
412: Forward: 7 | Train Error: 0.2667, Loss: 0.2215, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2179
413: Forward: 7 | Train Error: 0.2667, Loss: 0.2214, Operator norm: 0.2001 | Test Error: 0.2535, Loss: 0.2178
414: Forward: 7 | Train Error: 0.2665, Loss: 0.2213, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2178
415: Forward: 7 | Train Error: 0.2665, Loss: 0.2212, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2177
416: Forward: 7 | Train Error: 0.2665, Loss: 0.2212, Operator norm: 0.2001 | Test Error: 0.2530, Loss: 0.2176
417: Forward: 7 | Train Error: 0.2665, Loss: 0.2211, Operator norm: 0.2001 | Test Error: 0.2520, Loss: 0.2175
418: Forward: 7 | Train Error: 0.2660, Loss: 0.2210, Operator norm: 0.2001 | Test Error: 0.2520, Loss: 0.2174
419: Forward: 7 | Train Error: 0.2657, Loss: 0.2209, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2173
420: Forward: 7 | Train Error: 0.2657, Loss: 0.2208, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2173
421: Forward: 7 | Train Error: 0.2657, Loss: 0.2208, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2172
422: Forward: 7 | Train Error: 0.2657, Loss: 0.2207, Operator norm: 0.2001 | Test Error: 0.2510, Loss: 0.2171
423: Forward: 7 | Train Error: 0.2652, Loss: 0.2206, Operator norm: 0.2001 | Test Error: 0.2510, Loss: 0.2170
424: Forward: 7 | Train Error: 0.2650, Loss: 0.2205, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2169
425: Forward: 7 | Train Error: 0.2650, Loss: 0.2204, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2169
426: Forward: 7 | Train Error: 0.2650, Loss: 0.2204, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2168
427: Forward: 7 | Train Error: 0.2650, Loss: 0.2203, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2167
428: Forward: 7 | Train Error: 0.2650, Loss: 0.2202, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2166
429: Forward: 7 | Train Error: 0.2647, Loss: 0.2201, Operator norm: 0.2001 | Test Error: 0.2515, Loss: 0.2165
430: Forward: 7 | Train Error: 0.2647, Loss: 0.2201, Operator norm: 0.2001 | Test Error: 0.2510, Loss: 0.2164
431: Forward: 7 | Train Error: 0.2647, Loss: 0.2200, Operator norm: 0.2001 | Test Error: 0.2505, Loss: 0.2164
432: Forward: 7 | Train Error: 0.2647, Loss: 0.2199, Operator norm: 0.2001 | Test Error: 0.2505, Loss: 0.2163
433: Forward: 7 | Train Error: 0.2640, Loss: 0.2198, Operator norm: 0.2001 | Test Error: 0.2505, Loss: 0.2162
434: Forward: 7 | Train Error: 0.2632, Loss: 0.2198, Operator norm: 0.2001 | Test Error: 0.2505, Loss: 0.2161
435: Forward: 7 | Train Error: 0.2632, Loss: 0.2197, Operator norm: 0.2001 | Test Error: 0.2495, Loss: 0.2160
436: Forward: 7 | Train Error: 0.2635, Loss: 0.2196, Operator norm: 0.2001 | Test Error: 0.2490, Loss: 0.2160
437: Forward: 7 | Train Error: 0.2632, Loss: 0.2195, Operator norm: 0.2001 | Test Error: 0.2490, Loss: 0.2159
438: Forward: 7 | Train Error: 0.2632, Loss: 0.2195, Operator norm: 0.2001 | Test Error: 0.2485, Loss: 0.2158
439: Forward: 7 | Train Error: 0.2625, Loss: 0.2194, Operator norm: 0.2001 | Test Error: 0.2490, Loss: 0.2157
440: Forward: 7 | Train Error: 0.2625, Loss: 0.2193, Operator norm: 0.2001 | Test Error: 0.2490, Loss: 0.2156
441: Forward: 7 | Train Error: 0.2622, Loss: 0.2192, Operator norm: 0.2001 | Test Error: 0.2485, Loss: 0.2156
442: Forward: 7 | Train Error: 0.2620, Loss: 0.2191, Operator norm: 0.2001 | Test Error: 0.2480, Loss: 0.2155
443: Forward: 7 | Train Error: 0.2620, Loss: 0.2191, Operator norm: 0.2001 | Test Error: 0.2480, Loss: 0.2154
444: Forward: 7 | Train Error: 0.2617, Loss: 0.2190, Operator norm: 0.2001 | Test Error: 0.2480, Loss: 0.2153
445: Forward: 7 | Train Error: 0.2617, Loss: 0.2189, Operator norm: 0.2001 | Test Error: 0.2480, Loss: 0.2153
446: Forward: 7 | Train Error: 0.2612, Loss: 0.2188, Operator norm: 0.2001 | Test Error: 0.2480, Loss: 0.2152
447: Forward: 7 | Train Error: 0.2607, Loss: 0.2188, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2151
448: Forward: 7 | Train Error: 0.2605, Loss: 0.2187, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2150
449: Forward: 7 | Train Error: 0.2602, Loss: 0.2186, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2149
450: Forward: 7 | Train Error: 0.2602, Loss: 0.2185, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2149
451: Forward: 7 | Train Error: 0.2602, Loss: 0.2185, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2148
452: Forward: 7 | Train Error: 0.2600, Loss: 0.2184, Operator norm: 0.2001 | Test Error: 0.2470, Loss: 0.2147
453: Forward: 7 | Train Error: 0.2600, Loss: 0.2183, Operator norm: 0.2001 | Test Error: 0.2465, Loss: 0.2146
454: Forward: 7 | Train Error: 0.2600, Loss: 0.2183, Operator norm: 0.2001 | Test Error: 0.2455, Loss: 0.2145
455: Forward: 7 | Train Error: 0.2595, Loss: 0.2182, Operator norm: 0.2001 | Test Error: 0.2455, Loss: 0.2145
456: Forward: 7 | Train Error: 0.2590, Loss: 0.2181, Operator norm: 0.2001 | Test Error: 0.2455, Loss: 0.2144
457: Forward: 7 | Train Error: 0.2587, Loss: 0.2180, Operator norm: 0.2001 | Test Error: 0.2455, Loss: 0.2143
458: Forward: 7 | Train Error: 0.2585, Loss: 0.2180, Operator norm: 0.2001 | Test Error: 0.2455, Loss: 0.2142
459: Forward: 7 | Train Error: 0.2585, Loss: 0.2179, Operator norm: 0.2001 | Test Error: 0.2450, Loss: 0.2142
460: Forward: 7 | Train Error: 0.2575, Loss: 0.2178, Operator norm: 0.2001 | Test Error: 0.2450, Loss: 0.2141
461: Forward: 7 | Train Error: 0.2570, Loss: 0.2177, Operator norm: 0.2001 | Test Error: 0.2445, Loss: 0.2140
462: Forward: 7 | Train Error: 0.2570, Loss: 0.2177, Operator norm: 0.2001 | Test Error: 0.2440, Loss: 0.2139
463: Forward: 7 | Train Error: 0.2570, Loss: 0.2176, Operator norm: 0.2001 | Test Error: 0.2440, Loss: 0.2139
464: Forward: 7 | Train Error: 0.2570, Loss: 0.2175, Operator norm: 0.2001 | Test Error: 0.2440, Loss: 0.2138
465: Forward: 7 | Train Error: 0.2570, Loss: 0.2174, Operator norm: 0.2001 | Test Error: 0.2445, Loss: 0.2137
466: Forward: 7 | Train Error: 0.2570, Loss: 0.2174, Operator norm: 0.2001 | Test Error: 0.2430, Loss: 0.2136
467: Forward: 7 | Train Error: 0.2572, Loss: 0.2173, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2135
468: Forward: 7 | Train Error: 0.2570, Loss: 0.2172, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2135
469: Forward: 7 | Train Error: 0.2570, Loss: 0.2171, Operator norm: 0.2001 | Test Error: 0.2430, Loss: 0.2134
470: Forward: 7 | Train Error: 0.2572, Loss: 0.2171, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2133
471: Forward: 7 | Train Error: 0.2570, Loss: 0.2170, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2132
472: Forward: 7 | Train Error: 0.2570, Loss: 0.2169, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2132
473: Forward: 7 | Train Error: 0.2572, Loss: 0.2169, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2131
474: Forward: 7 | Train Error: 0.2570, Loss: 0.2168, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2130
475: Forward: 7 | Train Error: 0.2570, Loss: 0.2167, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2129
476: Forward: 7 | Train Error: 0.2570, Loss: 0.2166, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2129
477: Forward: 7 | Train Error: 0.2565, Loss: 0.2166, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2128
478: Forward: 7 | Train Error: 0.2562, Loss: 0.2165, Operator norm: 0.2001 | Test Error: 0.2435, Loss: 0.2127
479: Forward: 7 | Train Error: 0.2565, Loss: 0.2164, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2126
480: Forward: 7 | Train Error: 0.2562, Loss: 0.2164, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2126
481: Forward: 7 | Train Error: 0.2562, Loss: 0.2163, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2125
482: Forward: 7 | Train Error: 0.2560, Loss: 0.2162, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2124
483: Forward: 7 | Train Error: 0.2557, Loss: 0.2161, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2123
484: Forward: 7 | Train Error: 0.2557, Loss: 0.2161, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2123
485: Forward: 7 | Train Error: 0.2557, Loss: 0.2160, Operator norm: 0.2001 | Test Error: 0.2425, Loss: 0.2122
486: Forward: 7 | Train Error: 0.2557, Loss: 0.2159, Operator norm: 0.2001 | Test Error: 0.2420, Loss: 0.2121
487: Forward: 7 | Train Error: 0.2557, Loss: 0.2159, Operator norm: 0.2001 | Test Error: 0.2420, Loss: 0.2120
488: Forward: 7 | Train Error: 0.2555, Loss: 0.2158, Operator norm: 0.2001 | Test Error: 0.2420, Loss: 0.2120
489: Forward: 7 | Train Error: 0.2555, Loss: 0.2157, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2119
490: Forward: 7 | Train Error: 0.2555, Loss: 0.2156, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2118
491: Forward: 7 | Train Error: 0.2550, Loss: 0.2156, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2118
492: Forward: 7 | Train Error: 0.2550, Loss: 0.2155, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2117
493: Forward: 7 | Train Error: 0.2550, Loss: 0.2154, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2116
494: Forward: 7 | Train Error: 0.2545, Loss: 0.2154, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2115
495: Forward: 7 | Train Error: 0.2542, Loss: 0.2153, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2115
496: Forward: 7 | Train Error: 0.2532, Loss: 0.2152, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2114
497: Forward: 7 | Train Error: 0.2532, Loss: 0.2152, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2113
498: Forward: 7 | Train Error: 0.2532, Loss: 0.2151, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2112
499: Forward: 7 | Train Error: 0.2530, Loss: 0.2150, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2112
500: Forward: 7 | Train Error: 0.2530, Loss: 0.2149, Operator norm: 0.2001 | Test Error: 0.2415, Loss: 0.2111
501: Forward: 7 | Train Error: 0.2527, Loss: 0.2149, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2110
502: Forward: 7 | Train Error: 0.2527, Loss: 0.2148, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2110
503: Forward: 7 | Train Error: 0.2530, Loss: 0.2147, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2109
504: Forward: 7 | Train Error: 0.2530, Loss: 0.2147, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2108
505: Forward: 7 | Train Error: 0.2527, Loss: 0.2146, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2107
506: Forward: 7 | Train Error: 0.2525, Loss: 0.2145, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2107
507: Forward: 7 | Train Error: 0.2525, Loss: 0.2145, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2106
508: Forward: 7 | Train Error: 0.2522, Loss: 0.2144, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2105
509: Forward: 7 | Train Error: 0.2520, Loss: 0.2143, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2104
510: Forward: 7 | Train Error: 0.2517, Loss: 0.2143, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2104
511: Forward: 7 | Train Error: 0.2517, Loss: 0.2142, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2103
512: Forward: 7 | Train Error: 0.2515, Loss: 0.2141, Operator norm: 0.2001 | Test Error: 0.2410, Loss: 0.2102
513: Forward: 7 | Train Error: 0.2515, Loss: 0.2141, Operator norm: 0.2001 | Test Error: 0.2405, Loss: 0.2102
514: Forward: 7 | Train Error: 0.2512, Loss: 0.2140, Operator norm: 0.2001 | Test Error: 0.2400, Loss: 0.2101
515: Forward: 7 | Train Error: 0.2510, Loss: 0.2139, Operator norm: 0.2001 | Test Error: 0.2400, Loss: 0.2100
516: Forward: 7 | Train Error: 0.2510, Loss: 0.2139, Operator norm: 0.2001 | Test Error: 0.2395, Loss: 0.2099
517: Forward: 7 | Train Error: 0.2512, Loss: 0.2138, Operator norm: 0.2001 | Test Error: 0.2395, Loss: 0.2099
518: Forward: 7 | Train Error: 0.2512, Loss: 0.2137, Operator norm: 0.2001 | Test Error: 0.2395, Loss: 0.2098
519: Forward: 7 | Train Error: 0.2510, Loss: 0.2136, Operator norm: 0.2001 | Test Error: 0.2395, Loss: 0.2097
520: Forward: 7 | Train Error: 0.2510, Loss: 0.2136, Operator norm: 0.2001 | Test Error: 0.2395, Loss: 0.2097
521: Forward: 7 | Train Error: 0.2512, Loss: 0.2135, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2096
522: Forward: 7 | Train Error: 0.2510, Loss: 0.2134, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2095
523: Forward: 7 | Train Error: 0.2510, Loss: 0.2134, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2095
524: Forward: 7 | Train Error: 0.2510, Loss: 0.2133, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2094
525: Forward: 7 | Train Error: 0.2510, Loss: 0.2132, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2093
526: Forward: 7 | Train Error: 0.2510, Loss: 0.2132, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2092
527: Forward: 7 | Train Error: 0.2512, Loss: 0.2131, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2092
528: Forward: 7 | Train Error: 0.2515, Loss: 0.2130, Operator norm: 0.2001 | Test Error: 0.2390, Loss: 0.2091
529: Forward: 7 | Train Error: 0.2515, Loss: 0.2130, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2090
530: Forward: 7 | Train Error: 0.2515, Loss: 0.2129, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2090
531: Forward: 7 | Train Error: 0.2515, Loss: 0.2128, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2089
532: Forward: 7 | Train Error: 0.2512, Loss: 0.2128, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2088
533: Forward: 7 | Train Error: 0.2512, Loss: 0.2127, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2088
534: Forward: 7 | Train Error: 0.2510, Loss: 0.2126, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2087
535: Forward: 7 | Train Error: 0.2507, Loss: 0.2126, Operator norm: 0.2001 | Test Error: 0.2380, Loss: 0.2086
536: Forward: 7 | Train Error: 0.2502, Loss: 0.2125, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2086
537: Forward: 7 | Train Error: 0.2500, Loss: 0.2124, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2085
538: Forward: 7 | Train Error: 0.2502, Loss: 0.2124, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2084
539: Forward: 7 | Train Error: 0.2502, Loss: 0.2123, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2083
540: Forward: 7 | Train Error: 0.2505, Loss: 0.2122, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2083
541: Forward: 7 | Train Error: 0.2507, Loss: 0.2122, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2082
542: Forward: 7 | Train Error: 0.2505, Loss: 0.2121, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2081
543: Forward: 7 | Train Error: 0.2505, Loss: 0.2121, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2081
544: Forward: 7 | Train Error: 0.2500, Loss: 0.2120, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2080
545: Forward: 7 | Train Error: 0.2497, Loss: 0.2119, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2079
546: Forward: 7 | Train Error: 0.2495, Loss: 0.2119, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2079
547: Forward: 7 | Train Error: 0.2497, Loss: 0.2118, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2078
548: Forward: 7 | Train Error: 0.2495, Loss: 0.2117, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2077
549: Forward: 7 | Train Error: 0.2490, Loss: 0.2117, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2077
550: Forward: 7 | Train Error: 0.2487, Loss: 0.2116, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2076
551: Forward: 7 | Train Error: 0.2487, Loss: 0.2115, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2075
552: Forward: 7 | Train Error: 0.2482, Loss: 0.2115, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2075
553: Forward: 7 | Train Error: 0.2482, Loss: 0.2114, Operator norm: 0.2001 | Test Error: 0.2375, Loss: 0.2074
554: Forward: 7 | Train Error: 0.2480, Loss: 0.2113, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2073
555: Forward: 7 | Train Error: 0.2480, Loss: 0.2113, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2073
556: Forward: 7 | Train Error: 0.2477, Loss: 0.2112, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2072
557: Forward: 7 | Train Error: 0.2477, Loss: 0.2111, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2071
558: Forward: 7 | Train Error: 0.2477, Loss: 0.2111, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2071
559: Forward: 7 | Train Error: 0.2477, Loss: 0.2110, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2070
560: Forward: 7 | Train Error: 0.2480, Loss: 0.2110, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2069
561: Forward: 7 | Train Error: 0.2480, Loss: 0.2109, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2069
562: Forward: 7 | Train Error: 0.2477, Loss: 0.2108, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2068
563: Forward: 7 | Train Error: 0.2475, Loss: 0.2108, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2067
564: Forward: 7 | Train Error: 0.2475, Loss: 0.2107, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2067
565: Forward: 7 | Train Error: 0.2475, Loss: 0.2106, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2066
566: Forward: 7 | Train Error: 0.2475, Loss: 0.2106, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2065
567: Forward: 7 | Train Error: 0.2477, Loss: 0.2105, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2065
568: Forward: 7 | Train Error: 0.2475, Loss: 0.2104, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2064
569: Forward: 7 | Train Error: 0.2472, Loss: 0.2104, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2063
570: Forward: 7 | Train Error: 0.2470, Loss: 0.2103, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2063
571: Forward: 7 | Train Error: 0.2472, Loss: 0.2103, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2062
572: Forward: 7 | Train Error: 0.2472, Loss: 0.2102, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2061
573: Forward: 7 | Train Error: 0.2470, Loss: 0.2101, Operator norm: 0.2001 | Test Error: 0.2370, Loss: 0.2061
574: Forward: 7 | Train Error: 0.2470, Loss: 0.2101, Operator norm: 0.2001 | Test Error: 0.2365, Loss: 0.2060
575: Forward: 7 | Train Error: 0.2470, Loss: 0.2100, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2059
576: Forward: 7 | Train Error: 0.2470, Loss: 0.2099, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2059
577: Forward: 7 | Train Error: 0.2467, Loss: 0.2099, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2058
578: Forward: 7 | Train Error: 0.2467, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2057
579: Forward: 7 | Train Error: 0.2467, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2057
580: Forward: 7 | Train Error: 0.2465, Loss: 0.2097, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2056
581: Forward: 7 | Train Error: 0.2465, Loss: 0.2096, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2056
582: Forward: 7 | Train Error: 0.2462, Loss: 0.2096, Operator norm: 0.2001 | Test Error: 0.2360, Loss: 0.2055
583: Forward: 7 | Train Error: 0.2460, Loss: 0.2095, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2054
584: Forward: 7 | Train Error: 0.2462, Loss: 0.2095, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2054
585: Forward: 7 | Train Error: 0.2462, Loss: 0.2094, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2053
586: Forward: 7 | Train Error: 0.2462, Loss: 0.2093, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2052
587: Forward: 7 | Train Error: 0.2460, Loss: 0.2093, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2052
588: Forward: 7 | Train Error: 0.2457, Loss: 0.2092, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2051
589: Forward: 7 | Train Error: 0.2455, Loss: 0.2091, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2050
590: Forward: 7 | Train Error: 0.2455, Loss: 0.2091, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2050
591: Forward: 7 | Train Error: 0.2450, Loss: 0.2090, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2049
592: Forward: 7 | Train Error: 0.2450, Loss: 0.2090, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2048
593: Forward: 7 | Train Error: 0.2450, Loss: 0.2089, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2048
594: Forward: 7 | Train Error: 0.2450, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2047
595: Forward: 7 | Train Error: 0.2447, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2047
596: Forward: 7 | Train Error: 0.2447, Loss: 0.2087, Operator norm: 0.2001 | Test Error: 0.2355, Loss: 0.2046
597: Forward: 7 | Train Error: 0.2447, Loss: 0.2087, Operator norm: 0.2001 | Test Error: 0.2350, Loss: 0.2045
598: Forward: 7 | Train Error: 0.2447, Loss: 0.2086, Operator norm: 0.2001 | Test Error: 0.2345, Loss: 0.2045
599: Forward: 7 | Train Error: 0.2447, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2340, Loss: 0.2044
600: Forward: 7 | Train Error: 0.2445, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2340, Loss: 0.2043
601: Forward: 7 | Train Error: 0.2442, Loss: 0.2084, Operator norm: 0.2001 | Test Error: 0.2335, Loss: 0.2043
602: Forward: 7 | Train Error: 0.2437, Loss: 0.2084, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2042
603: Forward: 7 | Train Error: 0.2437, Loss: 0.2083, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2042
604: Forward: 7 | Train Error: 0.2435, Loss: 0.2082, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2041
605: Forward: 7 | Train Error: 0.2435, Loss: 0.2082, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2040
606: Forward: 7 | Train Error: 0.2435, Loss: 0.2081, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2040
607: Forward: 7 | Train Error: 0.2435, Loss: 0.2081, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2039
608: Forward: 7 | Train Error: 0.2435, Loss: 0.2080, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2038
609: Forward: 7 | Train Error: 0.2435, Loss: 0.2079, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2038
610: Forward: 7 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2037
611: Forward: 7 | Train Error: 0.2425, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2037
612: Forward: 7 | Train Error: 0.2422, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2036
613: Forward: 7 | Train Error: 0.2425, Loss: 0.2077, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2035
614: Forward: 7 | Train Error: 0.2422, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2035
615: Forward: 7 | Train Error: 0.2420, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2034
616: Forward: 7 | Train Error: 0.2420, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2033
617: Forward: 7 | Train Error: 0.2420, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2033
618: Forward: 7 | Train Error: 0.2420, Loss: 0.2074, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2032
619: Forward: 7 | Train Error: 0.2422, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2032
620: Forward: 7 | Train Error: 0.2425, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2330, Loss: 0.2031
621: Forward: 7 | Train Error: 0.2422, Loss: 0.2072, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2030
622: Forward: 7 | Train Error: 0.2422, Loss: 0.2072, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2030
623: Forward: 7 | Train Error: 0.2422, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2029
624: Forward: 7 | Train Error: 0.2422, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2029
625: Forward: 7 | Train Error: 0.2420, Loss: 0.2070, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2028
626: Forward: 7 | Train Error: 0.2420, Loss: 0.2069, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2027
627: Forward: 7 | Train Error: 0.2420, Loss: 0.2069, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2027
628: Forward: 7 | Train Error: 0.2422, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2325, Loss: 0.2026
629: Forward: 7 | Train Error: 0.2422, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2320, Loss: 0.2026
630: Forward: 7 | Train Error: 0.2422, Loss: 0.2067, Operator norm: 0.2001 | Test Error: 0.2315, Loss: 0.2025
631: Forward: 7 | Train Error: 0.2422, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2315, Loss: 0.2024
632: Forward: 7 | Train Error: 0.2420, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2315, Loss: 0.2024
633: Forward: 7 | Train Error: 0.2422, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2023
634: Forward: 7 | Train Error: 0.2415, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2023
635: Forward: 7 | Train Error: 0.2415, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2022
636: Forward: 7 | Train Error: 0.2415, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2021
637: Forward: 7 | Train Error: 0.2412, Loss: 0.2063, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2021
638: Forward: 7 | Train Error: 0.2412, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2020
639: Forward: 7 | Train Error: 0.2407, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2020
640: Forward: 7 | Train Error: 0.2407, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2019
641: Forward: 7 | Train Error: 0.2405, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2018
642: Forward: 7 | Train Error: 0.2402, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2018
643: Forward: 7 | Train Error: 0.2397, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2017
644: Forward: 7 | Train Error: 0.2395, Loss: 0.2059, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2017
645: Forward: 7 | Train Error: 0.2390, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2016
646: Forward: 7 | Train Error: 0.2387, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2015
647: Forward: 7 | Train Error: 0.2387, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2015
648: Forward: 7 | Train Error: 0.2387, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2014
649: Forward: 7 | Train Error: 0.2382, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2014
650: Forward: 7 | Train Error: 0.2380, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2013
651: Forward: 7 | Train Error: 0.2380, Loss: 0.2055, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2013
652: Forward: 7 | Train Error: 0.2380, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2012
653: Forward: 7 | Train Error: 0.2380, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2011
654: Forward: 7 | Train Error: 0.2377, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2011
655: Forward: 7 | Train Error: 0.2375, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2010
656: Forward: 7 | Train Error: 0.2372, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2010
657: Forward: 7 | Train Error: 0.2372, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2009
658: Forward: 7 | Train Error: 0.2372, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2008
659: Forward: 7 | Train Error: 0.2372, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2310, Loss: 0.2008
660: Forward: 7 | Train Error: 0.2372, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2007
661: Forward: 7 | Train Error: 0.2372, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2007
662: Forward: 7 | Train Error: 0.2375, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2006
663: Forward: 7 | Train Error: 0.2375, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2006
664: Forward: 7 | Train Error: 0.2372, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2005
665: Forward: 7 | Train Error: 0.2370, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2004
666: Forward: 7 | Train Error: 0.2370, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2004
667: Forward: 7 | Train Error: 0.2370, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2003
668: Forward: 7 | Train Error: 0.2370, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2003
669: Forward: 7 | Train Error: 0.2370, Loss: 0.2045, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2002
670: Forward: 7 | Train Error: 0.2367, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2305, Loss: 0.2002
671: Forward: 7 | Train Error: 0.2370, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.2001
672: Forward: 7 | Train Error: 0.2367, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.2000
673: Forward: 7 | Train Error: 0.2367, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.2000
674: Forward: 7 | Train Error: 0.2367, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.1999
675: Forward: 7 | Train Error: 0.2367, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.1999
676: Forward: 7 | Train Error: 0.2362, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2300, Loss: 0.1998
677: Forward: 7 | Train Error: 0.2362, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1998
678: Forward: 7 | Train Error: 0.2360, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1997
679: Forward: 7 | Train Error: 0.2360, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1996
680: Forward: 7 | Train Error: 0.2357, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1996
681: Forward: 7 | Train Error: 0.2355, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1995
682: Forward: 7 | Train Error: 0.2352, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1995
683: Forward: 7 | Train Error: 0.2355, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1994
684: Forward: 7 | Train Error: 0.2355, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1994
685: Forward: 7 | Train Error: 0.2355, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1993
686: Forward: 7 | Train Error: 0.2357, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1993
687: Forward: 7 | Train Error: 0.2357, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1992
688: Forward: 7 | Train Error: 0.2357, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1991
689: Forward: 7 | Train Error: 0.2357, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1991
690: Forward: 7 | Train Error: 0.2357, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1990
691: Forward: 7 | Train Error: 0.2355, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2295, Loss: 0.1990
692: Forward: 7 | Train Error: 0.2352, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2290, Loss: 0.1989
693: Forward: 7 | Train Error: 0.2352, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2290, Loss: 0.1989
694: Forward: 7 | Train Error: 0.2352, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1988
695: Forward: 7 | Train Error: 0.2352, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1988
696: Forward: 7 | Train Error: 0.2352, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1987
697: Forward: 7 | Train Error: 0.2350, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1986
698: Forward: 7 | Train Error: 0.2350, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1986
699: Forward: 7 | Train Error: 0.2350, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1985
700: Forward: 7 | Train Error: 0.2345, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1985
701: Forward: 7 | Train Error: 0.2347, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1984
702: Forward: 7 | Train Error: 0.2347, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1984
703: Forward: 7 | Train Error: 0.2347, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1983
704: Forward: 7 | Train Error: 0.2347, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1983
705: Forward: 7 | Train Error: 0.2347, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1982
706: Forward: 7 | Train Error: 0.2347, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1981
707: Forward: 7 | Train Error: 0.2347, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1981
708: Forward: 7 | Train Error: 0.2347, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2285, Loss: 0.1980
709: Forward: 7 | Train Error: 0.2347, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1980
710: Forward: 7 | Train Error: 0.2347, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2280, Loss: 0.1979
711: Forward: 7 | Train Error: 0.2345, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2275, Loss: 0.1979
712: Forward: 7 | Train Error: 0.2340, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2275, Loss: 0.1978
713: Forward: 7 | Train Error: 0.2340, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2270, Loss: 0.1978
714: Forward: 7 | Train Error: 0.2340, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2270, Loss: 0.1977
715: Forward: 7 | Train Error: 0.2340, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2270, Loss: 0.1977
716: Forward: 7 | Train Error: 0.2340, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2265, Loss: 0.1976
717: Forward: 7 | Train Error: 0.2338, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2265, Loss: 0.1976
718: Forward: 7 | Train Error: 0.2335, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2265, Loss: 0.1975
719: Forward: 7 | Train Error: 0.2335, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2265, Loss: 0.1975
720: Forward: 7 | Train Error: 0.2333, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2260, Loss: 0.1974
721: Forward: 7 | Train Error: 0.2333, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2260, Loss: 0.1973
722: Forward: 7 | Train Error: 0.2333, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2260, Loss: 0.1973
723: Forward: 7 | Train Error: 0.2330, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2260, Loss: 0.1972
724: Forward: 7 | Train Error: 0.2330, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2260, Loss: 0.1972
725: Forward: 7 | Train Error: 0.2330, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2255, Loss: 0.1971
726: Forward: 7 | Train Error: 0.2333, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2255, Loss: 0.1971
727: Forward: 7 | Train Error: 0.2330, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2255, Loss: 0.1970
728: Forward: 7 | Train Error: 0.2330, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2255, Loss: 0.1970
729: Forward: 7 | Train Error: 0.2333, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2255, Loss: 0.1969
730: Forward: 7 | Train Error: 0.2333, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2250, Loss: 0.1969
731: Forward: 7 | Train Error: 0.2333, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1968
732: Forward: 7 | Train Error: 0.2333, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1968
733: Forward: 7 | Train Error: 0.2333, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1967
734: Forward: 7 | Train Error: 0.2333, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1967
735: Forward: 7 | Train Error: 0.2333, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1966
736: Forward: 7 | Train Error: 0.2333, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2245, Loss: 0.1966
737: Forward: 7 | Train Error: 0.2328, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1965
738: Forward: 7 | Train Error: 0.2328, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1964
739: Forward: 7 | Train Error: 0.2328, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1964
740: Forward: 7 | Train Error: 0.2325, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1963
741: Forward: 7 | Train Error: 0.2325, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1963
742: Forward: 7 | Train Error: 0.2325, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1962
743: Forward: 7 | Train Error: 0.2325, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1962
744: Forward: 7 | Train Error: 0.2325, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1961
745: Forward: 7 | Train Error: 0.2325, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1961
746: Forward: 7 | Train Error: 0.2323, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1960
747: Forward: 7 | Train Error: 0.2320, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1960
748: Forward: 7 | Train Error: 0.2320, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1959
749: Forward: 7 | Train Error: 0.2320, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1959
750: Forward: 7 | Train Error: 0.2320, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1958
751: Forward: 7 | Train Error: 0.2320, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1958
752: Forward: 7 | Train Error: 0.2320, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1957
753: Forward: 7 | Train Error: 0.2318, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1957
754: Forward: 7 | Train Error: 0.2318, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1956
755: Forward: 7 | Train Error: 0.2318, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1956
756: Forward: 7 | Train Error: 0.2318, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1955
757: Forward: 7 | Train Error: 0.2315, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1955
758: Forward: 7 | Train Error: 0.2315, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1954
759: Forward: 7 | Train Error: 0.2313, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1954
760: Forward: 7 | Train Error: 0.2313, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1953
761: Forward: 7 | Train Error: 0.2313, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1953
762: Forward: 7 | Train Error: 0.2310, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1952
763: Forward: 7 | Train Error: 0.2310, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2235, Loss: 0.1952
764: Forward: 7 | Train Error: 0.2310, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2230, Loss: 0.1951
765: Forward: 7 | Train Error: 0.2310, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2230, Loss: 0.1951
766: Forward: 7 | Train Error: 0.2303, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2230, Loss: 0.1950
767: Forward: 7 | Train Error: 0.2303, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1950
768: Forward: 7 | Train Error: 0.2303, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1949
769: Forward: 7 | Train Error: 0.2300, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1949
770: Forward: 7 | Train Error: 0.2298, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1948
771: Forward: 7 | Train Error: 0.2293, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1948
772: Forward: 7 | Train Error: 0.2290, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1947
773: Forward: 7 | Train Error: 0.2290, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2225, Loss: 0.1947
774: Forward: 7 | Train Error: 0.2290, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1946
775: Forward: 7 | Train Error: 0.2290, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1946
776: Forward: 7 | Train Error: 0.2290, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1945
777: Forward: 7 | Train Error: 0.2290, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1945
778: Forward: 7 | Train Error: 0.2290, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1944
779: Forward: 7 | Train Error: 0.2293, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1944
780: Forward: 7 | Train Error: 0.2293, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1943
781: Forward: 7 | Train Error: 0.2293, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1943
782: Forward: 7 | Train Error: 0.2293, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1942
783: Forward: 7 | Train Error: 0.2293, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1942
784: Forward: 7 | Train Error: 0.2293, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1941
785: Forward: 7 | Train Error: 0.2293, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1941
786: Forward: 7 | Train Error: 0.2293, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1940
787: Forward: 7 | Train Error: 0.2293, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1940
788: Forward: 7 | Train Error: 0.2293, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1939
789: Forward: 7 | Train Error: 0.2293, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1939
790: Forward: 7 | Train Error: 0.2293, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1938
791: Forward: 7 | Train Error: 0.2290, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1938
792: Forward: 7 | Train Error: 0.2290, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1937
793: Forward: 7 | Train Error: 0.2290, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1937
794: Forward: 7 | Train Error: 0.2290, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1936
795: Forward: 7 | Train Error: 0.2290, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1936
796: Forward: 7 | Train Error: 0.2290, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1935
797: Forward: 7 | Train Error: 0.2288, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1935
798: Forward: 7 | Train Error: 0.2285, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1934
799: Forward: 7 | Train Error: 0.2285, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1934
800: Forward: 7 | Train Error: 0.2285, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1934
801: Forward: 7 | Train Error: 0.2285, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1933
802: Forward: 7 | Train Error: 0.2285, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1933
803: Forward: 7 | Train Error: 0.2285, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1932
804: Forward: 7 | Train Error: 0.2285, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1932
805: Forward: 7 | Train Error: 0.2285, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1931
806: Forward: 7 | Train Error: 0.2283, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1931
807: Forward: 7 | Train Error: 0.2283, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1930
808: Forward: 7 | Train Error: 0.2283, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1930
809: Forward: 7 | Train Error: 0.2283, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1929
810: Forward: 7 | Train Error: 0.2285, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1929
811: Forward: 7 | Train Error: 0.2285, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1928
812: Forward: 7 | Train Error: 0.2283, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1928
813: Forward: 7 | Train Error: 0.2283, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1927
814: Forward: 7 | Train Error: 0.2283, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1927
815: Forward: 7 | Train Error: 0.2280, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1926
816: Forward: 7 | Train Error: 0.2280, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1926
817: Forward: 7 | Train Error: 0.2280, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1925
818: Forward: 7 | Train Error: 0.2280, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1925
819: Forward: 7 | Train Error: 0.2280, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1925
820: Forward: 7 | Train Error: 0.2280, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1924
821: Forward: 7 | Train Error: 0.2275, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1924
822: Forward: 7 | Train Error: 0.2273, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2220, Loss: 0.1923
823: Forward: 7 | Train Error: 0.2273, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1923
824: Forward: 7 | Train Error: 0.2273, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1922
825: Forward: 7 | Train Error: 0.2273, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1922
826: Forward: 7 | Train Error: 0.2270, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2215, Loss: 0.1921
827: Forward: 7 | Train Error: 0.2270, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1921
828: Forward: 7 | Train Error: 0.2268, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1920
829: Forward: 7 | Train Error: 0.2265, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1920
830: Forward: 7 | Train Error: 0.2268, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1919
831: Forward: 7 | Train Error: 0.2265, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1919
832: Forward: 7 | Train Error: 0.2265, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1918
833: Forward: 7 | Train Error: 0.2263, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1918
834: Forward: 7 | Train Error: 0.2260, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1918
835: Forward: 7 | Train Error: 0.2260, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1917
836: Forward: 7 | Train Error: 0.2263, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1917
837: Forward: 7 | Train Error: 0.2263, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1916
838: Forward: 7 | Train Error: 0.2263, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1916
839: Forward: 7 | Train Error: 0.2260, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1915
840: Forward: 7 | Train Error: 0.2260, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1915
841: Forward: 7 | Train Error: 0.2258, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1914
842: Forward: 7 | Train Error: 0.2258, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1914
843: Forward: 7 | Train Error: 0.2258, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1913
844: Forward: 7 | Train Error: 0.2255, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1913
845: Forward: 7 | Train Error: 0.2255, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1913
846: Forward: 7 | Train Error: 0.2255, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1912
847: Forward: 7 | Train Error: 0.2255, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1912
848: Forward: 7 | Train Error: 0.2253, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1911
849: Forward: 7 | Train Error: 0.2253, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1911
850: Forward: 7 | Train Error: 0.2253, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1910
851: Forward: 7 | Train Error: 0.2248, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2210, Loss: 0.1910
852: Forward: 7 | Train Error: 0.2248, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1909
853: Forward: 7 | Train Error: 0.2248, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1909
854: Forward: 7 | Train Error: 0.2248, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1909
855: Forward: 7 | Train Error: 0.2248, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1908
856: Forward: 7 | Train Error: 0.2248, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1908
857: Forward: 7 | Train Error: 0.2248, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1907
858: Forward: 7 | Train Error: 0.2248, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2205, Loss: 0.1907
859: Forward: 7 | Train Error: 0.2248, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2200, Loss: 0.1906
860: Forward: 7 | Train Error: 0.2248, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2200, Loss: 0.1906
861: Forward: 7 | Train Error: 0.2248, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2200, Loss: 0.1905
862: Forward: 7 | Train Error: 0.2248, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2200, Loss: 0.1905
863: Forward: 7 | Train Error: 0.2250, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2200, Loss: 0.1905
864: Forward: 7 | Train Error: 0.2248, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1904
865: Forward: 7 | Train Error: 0.2248, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1904
866: Forward: 7 | Train Error: 0.2248, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1903
867: Forward: 7 | Train Error: 0.2245, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1903
868: Forward: 7 | Train Error: 0.2245, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1902
869: Forward: 7 | Train Error: 0.2245, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1902
870: Forward: 7 | Train Error: 0.2245, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1901
871: Forward: 7 | Train Error: 0.2245, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2195, Loss: 0.1901
872: Forward: 7 | Train Error: 0.2243, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1901
873: Forward: 7 | Train Error: 0.2243, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1900
874: Forward: 7 | Train Error: 0.2243, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1900
875: Forward: 7 | Train Error: 0.2243, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1899
876: Forward: 7 | Train Error: 0.2243, Loss: 0.1945, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1899
877: Forward: 7 | Train Error: 0.2243, Loss: 0.1945, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1898
878: Forward: 7 | Train Error: 0.2243, Loss: 0.1944, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1898
879: Forward: 7 | Train Error: 0.2243, Loss: 0.1944, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1897
880: Forward: 7 | Train Error: 0.2243, Loss: 0.1944, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1897
881: Forward: 7 | Train Error: 0.2240, Loss: 0.1943, Operator norm: 0.2001 | Test Error: 0.2190, Loss: 0.1897
882: Forward: 7 | Train Error: 0.2238, Loss: 0.1943, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1896
883: Forward: 7 | Train Error: 0.2233, Loss: 0.1942, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1896
884: Forward: 7 | Train Error: 0.2233, Loss: 0.1942, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1895
885: Forward: 7 | Train Error: 0.2233, Loss: 0.1942, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1895
886: Forward: 7 | Train Error: 0.2233, Loss: 0.1941, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1894
887: Forward: 7 | Train Error: 0.2233, Loss: 0.1941, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1894
888: Forward: 7 | Train Error: 0.2233, Loss: 0.1940, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1894
889: Forward: 7 | Train Error: 0.2233, Loss: 0.1940, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1893
890: Forward: 7 | Train Error: 0.2233, Loss: 0.1939, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1893
891: Forward: 7 | Train Error: 0.2233, Loss: 0.1939, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1892
892: Forward: 7 | Train Error: 0.2233, Loss: 0.1939, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1892
893: Forward: 7 | Train Error: 0.2230, Loss: 0.1938, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1891
894: Forward: 7 | Train Error: 0.2230, Loss: 0.1938, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1891
895: Forward: 7 | Train Error: 0.2230, Loss: 0.1937, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1891
896: Forward: 7 | Train Error: 0.2230, Loss: 0.1937, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1890
897: Forward: 7 | Train Error: 0.2230, Loss: 0.1937, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1890
898: Forward: 7 | Train Error: 0.2230, Loss: 0.1936, Operator norm: 0.2001 | Test Error: 0.2185, Loss: 0.1889
899: Forward: 7 | Train Error: 0.2230, Loss: 0.1936, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1889
900: Forward: 7 | Train Error: 0.2228, Loss: 0.1935, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1889
901: Forward: 7 | Train Error: 0.2228, Loss: 0.1935, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1888
902: Forward: 7 | Train Error: 0.2225, Loss: 0.1935, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1888
903: Forward: 7 | Train Error: 0.2225, Loss: 0.1934, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1887
904: Forward: 7 | Train Error: 0.2223, Loss: 0.1934, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1887
905: Forward: 7 | Train Error: 0.2223, Loss: 0.1933, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1886
906: Forward: 7 | Train Error: 0.2223, Loss: 0.1933, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1886
907: Forward: 7 | Train Error: 0.2223, Loss: 0.1932, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1886
908: Forward: 7 | Train Error: 0.2223, Loss: 0.1932, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1885
909: Forward: 7 | Train Error: 0.2223, Loss: 0.1932, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1885
910: Forward: 7 | Train Error: 0.2223, Loss: 0.1931, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1884
911: Forward: 7 | Train Error: 0.2220, Loss: 0.1931, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1884
912: Forward: 7 | Train Error: 0.2220, Loss: 0.1930, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1883
913: Forward: 7 | Train Error: 0.2218, Loss: 0.1930, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1883
914: Forward: 7 | Train Error: 0.2218, Loss: 0.1930, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1883
915: Forward: 7 | Train Error: 0.2218, Loss: 0.1929, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1882
916: Forward: 7 | Train Error: 0.2218, Loss: 0.1929, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1882
917: Forward: 7 | Train Error: 0.2215, Loss: 0.1928, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1881
918: Forward: 7 | Train Error: 0.2215, Loss: 0.1928, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1881
919: Forward: 7 | Train Error: 0.2215, Loss: 0.1928, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1881
920: Forward: 7 | Train Error: 0.2215, Loss: 0.1927, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1880
921: Forward: 7 | Train Error: 0.2213, Loss: 0.1927, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1880
922: Forward: 7 | Train Error: 0.2213, Loss: 0.1926, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1879
923: Forward: 7 | Train Error: 0.2215, Loss: 0.1926, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1879
924: Forward: 7 | Train Error: 0.2215, Loss: 0.1926, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1879
925: Forward: 7 | Train Error: 0.2215, Loss: 0.1925, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1878
926: Forward: 7 | Train Error: 0.2215, Loss: 0.1925, Operator norm: 0.2001 | Test Error: 0.2180, Loss: 0.1878
927: Forward: 7 | Train Error: 0.2215, Loss: 0.1924, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1877
928: Forward: 7 | Train Error: 0.2215, Loss: 0.1924, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1877
929: Forward: 7 | Train Error: 0.2213, Loss: 0.1924, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1876
930: Forward: 7 | Train Error: 0.2213, Loss: 0.1923, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1876
931: Forward: 7 | Train Error: 0.2213, Loss: 0.1923, Operator norm: 0.2001 | Test Error: 0.2175, Loss: 0.1876
932: Forward: 7 | Train Error: 0.2210, Loss: 0.1922, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1875
933: Forward: 7 | Train Error: 0.2208, Loss: 0.1922, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1875
934: Forward: 7 | Train Error: 0.2208, Loss: 0.1922, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1874
935: Forward: 7 | Train Error: 0.2208, Loss: 0.1921, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1874
936: Forward: 7 | Train Error: 0.2208, Loss: 0.1921, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1874
937: Forward: 7 | Train Error: 0.2208, Loss: 0.1920, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1873
938: Forward: 7 | Train Error: 0.2208, Loss: 0.1920, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1873
939: Forward: 7 | Train Error: 0.2208, Loss: 0.1920, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1872
940: Forward: 7 | Train Error: 0.2208, Loss: 0.1919, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1872
941: Forward: 7 | Train Error: 0.2210, Loss: 0.1919, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1872
942: Forward: 7 | Train Error: 0.2210, Loss: 0.1919, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1871
943: Forward: 7 | Train Error: 0.2210, Loss: 0.1918, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1871
944: Forward: 7 | Train Error: 0.2208, Loss: 0.1918, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1870
945: Forward: 7 | Train Error: 0.2208, Loss: 0.1917, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1870
946: Forward: 7 | Train Error: 0.2208, Loss: 0.1917, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1870
947: Forward: 7 | Train Error: 0.2208, Loss: 0.1917, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1869
948: Forward: 7 | Train Error: 0.2208, Loss: 0.1916, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1869
949: Forward: 7 | Train Error: 0.2205, Loss: 0.1916, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1868
950: Forward: 7 | Train Error: 0.2205, Loss: 0.1915, Operator norm: 0.2001 | Test Error: 0.2170, Loss: 0.1868
951: Forward: 7 | Train Error: 0.2205, Loss: 0.1915, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1868
952: Forward: 7 | Train Error: 0.2205, Loss: 0.1915, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1867
953: Forward: 7 | Train Error: 0.2203, Loss: 0.1914, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1867
954: Forward: 7 | Train Error: 0.2203, Loss: 0.1914, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1866
955: Forward: 7 | Train Error: 0.2203, Loss: 0.1914, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1866
956: Forward: 7 | Train Error: 0.2203, Loss: 0.1913, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1866
957: Forward: 7 | Train Error: 0.2203, Loss: 0.1913, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1865
958: Forward: 7 | Train Error: 0.2203, Loss: 0.1912, Operator norm: 0.2001 | Test Error: 0.2165, Loss: 0.1865
959: Forward: 7 | Train Error: 0.2200, Loss: 0.1912, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1864
960: Forward: 7 | Train Error: 0.2200, Loss: 0.1912, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1864
961: Forward: 7 | Train Error: 0.2203, Loss: 0.1911, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1864
962: Forward: 7 | Train Error: 0.2203, Loss: 0.1911, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1863
963: Forward: 7 | Train Error: 0.2203, Loss: 0.1910, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1863
964: Forward: 7 | Train Error: 0.2203, Loss: 0.1910, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1863
965: Forward: 7 | Train Error: 0.2203, Loss: 0.1910, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1862
966: Forward: 7 | Train Error: 0.2200, Loss: 0.1909, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1862
967: Forward: 7 | Train Error: 0.2200, Loss: 0.1909, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1861
968: Forward: 7 | Train Error: 0.2198, Loss: 0.1909, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1861
969: Forward: 7 | Train Error: 0.2198, Loss: 0.1908, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1861
970: Forward: 7 | Train Error: 0.2198, Loss: 0.1908, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1860
971: Forward: 7 | Train Error: 0.2195, Loss: 0.1907, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1860
972: Forward: 7 | Train Error: 0.2195, Loss: 0.1907, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1859
973: Forward: 7 | Train Error: 0.2195, Loss: 0.1907, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1859
974: Forward: 7 | Train Error: 0.2193, Loss: 0.1906, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1859
975: Forward: 7 | Train Error: 0.2193, Loss: 0.1906, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1858
976: Forward: 7 | Train Error: 0.2193, Loss: 0.1906, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1858
977: Forward: 7 | Train Error: 0.2190, Loss: 0.1905, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1858
978: Forward: 7 | Train Error: 0.2190, Loss: 0.1905, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1857
979: Forward: 7 | Train Error: 0.2190, Loss: 0.1904, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1857
980: Forward: 7 | Train Error: 0.2190, Loss: 0.1904, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1856
981: Forward: 7 | Train Error: 0.2190, Loss: 0.1904, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1856
982: Forward: 7 | Train Error: 0.2188, Loss: 0.1903, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1856
983: Forward: 7 | Train Error: 0.2188, Loss: 0.1903, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1855
984: Forward: 7 | Train Error: 0.2188, Loss: 0.1903, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1855
985: Forward: 7 | Train Error: 0.2188, Loss: 0.1902, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1854
986: Forward: 7 | Train Error: 0.2182, Loss: 0.1902, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1854
987: Forward: 7 | Train Error: 0.2182, Loss: 0.1901, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1854
988: Forward: 7 | Train Error: 0.2182, Loss: 0.1901, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1853
989: Forward: 7 | Train Error: 0.2182, Loss: 0.1901, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1853
990: Forward: 7 | Train Error: 0.2180, Loss: 0.1900, Operator norm: 0.2001 | Test Error: 0.2160, Loss: 0.1853
991: Forward: 7 | Train Error: 0.2180, Loss: 0.1900, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1852
992: Forward: 7 | Train Error: 0.2180, Loss: 0.1900, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1852
993: Forward: 7 | Train Error: 0.2180, Loss: 0.1899, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1851
994: Forward: 7 | Train Error: 0.2180, Loss: 0.1899, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1851
995: Forward: 7 | Train Error: 0.2180, Loss: 0.1899, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1851
996: Forward: 7 | Train Error: 0.2180, Loss: 0.1898, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1850
997: Forward: 7 | Train Error: 0.2180, Loss: 0.1898, Operator norm: 0.2001 | Test Error: 0.2155, Loss: 0.1850
998: Forward: 7 | Train Error: 0.2180, Loss: 0.1897, Operator norm: 0.2001 | Test Error: 0.2150, Loss: 0.1850
999: Forward: 7 | Train Error: 0.2180, Loss: 0.1897, Operator norm: 0.2001 | Test Error: 0.2150, Loss: 0.1849
grad at the end: grad_B=0.1909, grad_A=0.0003
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1998
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.4945, Loss: 0.5122, Operator norm: 0.1998 | Test Error: 0.4675, Loss: 0.4237
1: Forward: 7 | Train Error: 0.4805, Loss: 0.4266, Operator norm: 0.1997 | Test Error: 0.4330, Loss: 0.3665
2: Forward: 7 | Train Error: 0.4625, Loss: 0.3702, Operator norm: 0.1997 | Test Error: 0.4125, Loss: 0.3290
3: Forward: 7 | Train Error: 0.4480, Loss: 0.3330, Operator norm: 0.1997 | Test Error: 0.3950, Loss: 0.3043
4: Forward: 7 | Train Error: 0.4328, Loss: 0.3084, Operator norm: 0.1998 | Test Error: 0.3960, Loss: 0.2880
5: Forward: 7 | Train Error: 0.4190, Loss: 0.2921, Operator norm: 0.1998 | Test Error: 0.3900, Loss: 0.2773
6: Forward: 7 | Train Error: 0.4115, Loss: 0.2814, Operator norm: 0.1998 | Test Error: 0.3835, Loss: 0.2702
7: Forward: 7 | Train Error: 0.4085, Loss: 0.2742, Operator norm: 0.1997 | Test Error: 0.3835, Loss: 0.2655
8: Forward: 7 | Train Error: 0.4075, Loss: 0.2693, Operator norm: 0.1997 | Test Error: 0.3790, Loss: 0.2624
9: Forward: 7 | Train Error: 0.4032, Loss: 0.2661, Operator norm: 0.1997 | Test Error: 0.3775, Loss: 0.2602
10: Forward: 7 | Train Error: 0.4002, Loss: 0.2638, Operator norm: 0.1997 | Test Error: 0.3775, Loss: 0.2587
11: Forward: 7 | Train Error: 0.4007, Loss: 0.2622, Operator norm: 0.1997 | Test Error: 0.3725, Loss: 0.2577
12: Forward: 7 | Train Error: 0.3982, Loss: 0.2611, Operator norm: 0.1998 | Test Error: 0.3725, Loss: 0.2569
13: Forward: 7 | Train Error: 0.3977, Loss: 0.2603, Operator norm: 0.1997 | Test Error: 0.3710, Loss: 0.2563
14: Forward: 7 | Train Error: 0.3962, Loss: 0.2596, Operator norm: 0.1998 | Test Error: 0.3700, Loss: 0.2558
15: Forward: 7 | Train Error: 0.3945, Loss: 0.2591, Operator norm: 0.1998 | Test Error: 0.3665, Loss: 0.2554
16: Forward: 7 | Train Error: 0.3920, Loss: 0.2587, Operator norm: 0.1998 | Test Error: 0.3645, Loss: 0.2550
17: Forward: 7 | Train Error: 0.3912, Loss: 0.2583, Operator norm: 0.1997 | Test Error: 0.3630, Loss: 0.2547
18: Forward: 7 | Train Error: 0.3907, Loss: 0.2579, Operator norm: 0.1998 | Test Error: 0.3610, Loss: 0.2544
19: Forward: 7 | Train Error: 0.3887, Loss: 0.2576, Operator norm: 0.1998 | Test Error: 0.3585, Loss: 0.2541
20: Forward: 7 | Train Error: 0.3875, Loss: 0.2573, Operator norm: 0.1998 | Test Error: 0.3555, Loss: 0.2538
21: Forward: 7 | Train Error: 0.3860, Loss: 0.2570, Operator norm: 0.1998 | Test Error: 0.3515, Loss: 0.2535
22: Forward: 7 | Train Error: 0.3847, Loss: 0.2567, Operator norm: 0.1997 | Test Error: 0.3500, Loss: 0.2533
23: Forward: 7 | Train Error: 0.3837, Loss: 0.2564, Operator norm: 0.1997 | Test Error: 0.3515, Loss: 0.2530
24: Forward: 7 | Train Error: 0.3830, Loss: 0.2562, Operator norm: 0.1997 | Test Error: 0.3505, Loss: 0.2527
25: Forward: 7 | Train Error: 0.3817, Loss: 0.2559, Operator norm: 0.1997 | Test Error: 0.3495, Loss: 0.2524
26: Forward: 7 | Train Error: 0.3797, Loss: 0.2556, Operator norm: 0.1998 | Test Error: 0.3485, Loss: 0.2521
27: Forward: 7 | Train Error: 0.3797, Loss: 0.2554, Operator norm: 0.1998 | Test Error: 0.3445, Loss: 0.2519
28: Forward: 7 | Train Error: 0.3792, Loss: 0.2551, Operator norm: 0.1998 | Test Error: 0.3430, Loss: 0.2516
29: Forward: 7 | Train Error: 0.3782, Loss: 0.2548, Operator norm: 0.1997 | Test Error: 0.3430, Loss: 0.2513
30: Forward: 7 | Train Error: 0.3767, Loss: 0.2546, Operator norm: 0.1998 | Test Error: 0.3415, Loss: 0.2510
31: Forward: 7 | Train Error: 0.3752, Loss: 0.2543, Operator norm: 0.1998 | Test Error: 0.3400, Loss: 0.2508
32: Forward: 7 | Train Error: 0.3743, Loss: 0.2540, Operator norm: 0.1998 | Test Error: 0.3370, Loss: 0.2505
33: Forward: 7 | Train Error: 0.3733, Loss: 0.2538, Operator norm: 0.1998 | Test Error: 0.3345, Loss: 0.2502
34: Forward: 7 | Train Error: 0.3713, Loss: 0.2535, Operator norm: 0.1998 | Test Error: 0.3330, Loss: 0.2499
35: Forward: 7 | Train Error: 0.3688, Loss: 0.2532, Operator norm: 0.1997 | Test Error: 0.3300, Loss: 0.2497
36: Forward: 7 | Train Error: 0.3670, Loss: 0.2530, Operator norm: 0.1997 | Test Error: 0.3270, Loss: 0.2494
37: Forward: 7 | Train Error: 0.3650, Loss: 0.2527, Operator norm: 0.1998 | Test Error: 0.3260, Loss: 0.2491
38: Forward: 7 | Train Error: 0.3648, Loss: 0.2525, Operator norm: 0.1997 | Test Error: 0.3240, Loss: 0.2488
39: Forward: 7 | Train Error: 0.3633, Loss: 0.2522, Operator norm: 0.1997 | Test Error: 0.3200, Loss: 0.2486
40: Forward: 7 | Train Error: 0.3613, Loss: 0.2520, Operator norm: 0.1998 | Test Error: 0.3195, Loss: 0.2483
41: Forward: 7 | Train Error: 0.3593, Loss: 0.2517, Operator norm: 0.1997 | Test Error: 0.3170, Loss: 0.2480
42: Forward: 7 | Train Error: 0.3583, Loss: 0.2514, Operator norm: 0.1997 | Test Error: 0.3165, Loss: 0.2478
43: Forward: 7 | Train Error: 0.3578, Loss: 0.2512, Operator norm: 0.1998 | Test Error: 0.3150, Loss: 0.2475
44: Forward: 7 | Train Error: 0.3570, Loss: 0.2509, Operator norm: 0.1998 | Test Error: 0.3140, Loss: 0.2472
45: Forward: 7 | Train Error: 0.3560, Loss: 0.2507, Operator norm: 0.1997 | Test Error: 0.3155, Loss: 0.2470
46: Forward: 7 | Train Error: 0.3545, Loss: 0.2504, Operator norm: 0.1997 | Test Error: 0.3125, Loss: 0.2467
47: Forward: 7 | Train Error: 0.3538, Loss: 0.2502, Operator norm: 0.1998 | Test Error: 0.3100, Loss: 0.2465
48: Forward: 7 | Train Error: 0.3525, Loss: 0.2499, Operator norm: 0.1998 | Test Error: 0.3095, Loss: 0.2462
49: Forward: 7 | Train Error: 0.3518, Loss: 0.2497, Operator norm: 0.1998 | Test Error: 0.3075, Loss: 0.2459
50: Forward: 7 | Train Error: 0.3500, Loss: 0.2494, Operator norm: 0.1997 | Test Error: 0.3065, Loss: 0.2457
51: Forward: 7 | Train Error: 0.3485, Loss: 0.2492, Operator norm: 0.1998 | Test Error: 0.3055, Loss: 0.2454
52: Forward: 7 | Train Error: 0.3465, Loss: 0.2490, Operator norm: 0.1997 | Test Error: 0.3055, Loss: 0.2452
53: Forward: 7 | Train Error: 0.3458, Loss: 0.2487, Operator norm: 0.1997 | Test Error: 0.3050, Loss: 0.2449
54: Forward: 7 | Train Error: 0.3432, Loss: 0.2485, Operator norm: 0.1997 | Test Error: 0.3035, Loss: 0.2447
55: Forward: 7 | Train Error: 0.3410, Loss: 0.2482, Operator norm: 0.1997 | Test Error: 0.3030, Loss: 0.2444
56: Forward: 7 | Train Error: 0.3400, Loss: 0.2480, Operator norm: 0.1998 | Test Error: 0.3035, Loss: 0.2441
57: Forward: 7 | Train Error: 0.3392, Loss: 0.2477, Operator norm: 0.1997 | Test Error: 0.3030, Loss: 0.2439
58: Forward: 7 | Train Error: 0.3385, Loss: 0.2475, Operator norm: 0.1997 | Test Error: 0.3015, Loss: 0.2436
59: Forward: 7 | Train Error: 0.3377, Loss: 0.2473, Operator norm: 0.1998 | Test Error: 0.3005, Loss: 0.2434
60: Forward: 7 | Train Error: 0.3375, Loss: 0.2470, Operator norm: 0.1998 | Test Error: 0.2985, Loss: 0.2431
61: Forward: 7 | Train Error: 0.3350, Loss: 0.2468, Operator norm: 0.1997 | Test Error: 0.2975, Loss: 0.2429
62: Forward: 7 | Train Error: 0.3350, Loss: 0.2465, Operator norm: 0.1998 | Test Error: 0.2970, Loss: 0.2426
63: Forward: 7 | Train Error: 0.3340, Loss: 0.2463, Operator norm: 0.1997 | Test Error: 0.2950, Loss: 0.2424
64: Forward: 7 | Train Error: 0.3340, Loss: 0.2461, Operator norm: 0.1997 | Test Error: 0.2940, Loss: 0.2421
65: Forward: 7 | Train Error: 0.3335, Loss: 0.2458, Operator norm: 0.1997 | Test Error: 0.2940, Loss: 0.2419
66: Forward: 7 | Train Error: 0.3327, Loss: 0.2456, Operator norm: 0.1997 | Test Error: 0.2935, Loss: 0.2417
67: Forward: 7 | Train Error: 0.3315, Loss: 0.2454, Operator norm: 0.1997 | Test Error: 0.2925, Loss: 0.2414
68: Forward: 7 | Train Error: 0.3302, Loss: 0.2451, Operator norm: 0.1997 | Test Error: 0.2915, Loss: 0.2412
69: Forward: 7 | Train Error: 0.3285, Loss: 0.2449, Operator norm: 0.1998 | Test Error: 0.2910, Loss: 0.2409
70: Forward: 7 | Train Error: 0.3282, Loss: 0.2447, Operator norm: 0.1998 | Test Error: 0.2895, Loss: 0.2407
71: Forward: 7 | Train Error: 0.3265, Loss: 0.2444, Operator norm: 0.1998 | Test Error: 0.2885, Loss: 0.2404
72: Forward: 7 | Train Error: 0.3262, Loss: 0.2442, Operator norm: 0.1998 | Test Error: 0.2875, Loss: 0.2402
73: Forward: 7 | Train Error: 0.3255, Loss: 0.2440, Operator norm: 0.1997 | Test Error: 0.2870, Loss: 0.2400
74: Forward: 7 | Train Error: 0.3232, Loss: 0.2438, Operator norm: 0.1997 | Test Error: 0.2860, Loss: 0.2397
75: Forward: 7 | Train Error: 0.3225, Loss: 0.2435, Operator norm: 0.1998 | Test Error: 0.2850, Loss: 0.2395
76: Forward: 7 | Train Error: 0.3217, Loss: 0.2433, Operator norm: 0.1998 | Test Error: 0.2840, Loss: 0.2392
77: Forward: 7 | Train Error: 0.3202, Loss: 0.2431, Operator norm: 0.1998 | Test Error: 0.2820, Loss: 0.2390
78: Forward: 7 | Train Error: 0.3205, Loss: 0.2429, Operator norm: 0.1998 | Test Error: 0.2820, Loss: 0.2388
79: Forward: 7 | Train Error: 0.3185, Loss: 0.2426, Operator norm: 0.1998 | Test Error: 0.2825, Loss: 0.2385
80: Forward: 7 | Train Error: 0.3180, Loss: 0.2424, Operator norm: 0.1997 | Test Error: 0.2825, Loss: 0.2383
81: Forward: 7 | Train Error: 0.3170, Loss: 0.2422, Operator norm: 0.1998 | Test Error: 0.2830, Loss: 0.2381
82: Forward: 7 | Train Error: 0.3165, Loss: 0.2420, Operator norm: 0.1998 | Test Error: 0.2830, Loss: 0.2378
83: Forward: 7 | Train Error: 0.3155, Loss: 0.2417, Operator norm: 0.1998 | Test Error: 0.2820, Loss: 0.2376
84: Forward: 7 | Train Error: 0.3165, Loss: 0.2415, Operator norm: 0.1998 | Test Error: 0.2820, Loss: 0.2374
85: Forward: 7 | Train Error: 0.3160, Loss: 0.2413, Operator norm: 0.1998 | Test Error: 0.2815, Loss: 0.2372
86: Forward: 7 | Train Error: 0.3152, Loss: 0.2411, Operator norm: 0.1997 | Test Error: 0.2800, Loss: 0.2369
87: Forward: 7 | Train Error: 0.3137, Loss: 0.2409, Operator norm: 0.1998 | Test Error: 0.2790, Loss: 0.2367
88: Forward: 7 | Train Error: 0.3130, Loss: 0.2406, Operator norm: 0.1998 | Test Error: 0.2795, Loss: 0.2365
89: Forward: 7 | Train Error: 0.3127, Loss: 0.2404, Operator norm: 0.1998 | Test Error: 0.2790, Loss: 0.2362
90: Forward: 7 | Train Error: 0.3113, Loss: 0.2402, Operator norm: 0.1998 | Test Error: 0.2790, Loss: 0.2360
91: Forward: 7 | Train Error: 0.3100, Loss: 0.2400, Operator norm: 0.1998 | Test Error: 0.2775, Loss: 0.2358
92: Forward: 7 | Train Error: 0.3095, Loss: 0.2398, Operator norm: 0.1998 | Test Error: 0.2755, Loss: 0.2356
93: Forward: 7 | Train Error: 0.3085, Loss: 0.2396, Operator norm: 0.1998 | Test Error: 0.2755, Loss: 0.2353
94: Forward: 7 | Train Error: 0.3065, Loss: 0.2394, Operator norm: 0.1997 | Test Error: 0.2760, Loss: 0.2351
95: Forward: 7 | Train Error: 0.3060, Loss: 0.2391, Operator norm: 0.1997 | Test Error: 0.2750, Loss: 0.2349
96: Forward: 7 | Train Error: 0.3048, Loss: 0.2389, Operator norm: 0.1998 | Test Error: 0.2750, Loss: 0.2347
97: Forward: 7 | Train Error: 0.3030, Loss: 0.2387, Operator norm: 0.1997 | Test Error: 0.2750, Loss: 0.2345
98: Forward: 7 | Train Error: 0.3025, Loss: 0.2385, Operator norm: 0.1998 | Test Error: 0.2730, Loss: 0.2342
99: Forward: 7 | Train Error: 0.3023, Loss: 0.2383, Operator norm: 0.1997 | Test Error: 0.2730, Loss: 0.2340
100: Forward: 7 | Train Error: 0.3015, Loss: 0.2381, Operator norm: 0.1998 | Test Error: 0.2720, Loss: 0.2338
101: Forward: 7 | Train Error: 0.3015, Loss: 0.2379, Operator norm: 0.1998 | Test Error: 0.2720, Loss: 0.2336
102: Forward: 7 | Train Error: 0.3015, Loss: 0.2377, Operator norm: 0.1998 | Test Error: 0.2720, Loss: 0.2334
103: Forward: 7 | Train Error: 0.3013, Loss: 0.2375, Operator norm: 0.1997 | Test Error: 0.2720, Loss: 0.2331
104: Forward: 7 | Train Error: 0.3008, Loss: 0.2373, Operator norm: 0.1998 | Test Error: 0.2720, Loss: 0.2329
105: Forward: 7 | Train Error: 0.2998, Loss: 0.2370, Operator norm: 0.1997 | Test Error: 0.2715, Loss: 0.2327
106: Forward: 7 | Train Error: 0.2990, Loss: 0.2368, Operator norm: 0.1997 | Test Error: 0.2720, Loss: 0.2325
107: Forward: 7 | Train Error: 0.2983, Loss: 0.2366, Operator norm: 0.1998 | Test Error: 0.2710, Loss: 0.2323
108: Forward: 7 | Train Error: 0.2975, Loss: 0.2364, Operator norm: 0.1998 | Test Error: 0.2700, Loss: 0.2321
109: Forward: 7 | Train Error: 0.2948, Loss: 0.2362, Operator norm: 0.1998 | Test Error: 0.2670, Loss: 0.2319
110: Forward: 7 | Train Error: 0.2950, Loss: 0.2360, Operator norm: 0.1998 | Test Error: 0.2665, Loss: 0.2316
111: Forward: 7 | Train Error: 0.2945, Loss: 0.2358, Operator norm: 0.1998 | Test Error: 0.2660, Loss: 0.2314
112: Forward: 7 | Train Error: 0.2940, Loss: 0.2356, Operator norm: 0.1998 | Test Error: 0.2650, Loss: 0.2312
113: Forward: 7 | Train Error: 0.2935, Loss: 0.2354, Operator norm: 0.1998 | Test Error: 0.2635, Loss: 0.2310
114: Forward: 7 | Train Error: 0.2928, Loss: 0.2352, Operator norm: 0.1998 | Test Error: 0.2620, Loss: 0.2308
115: Forward: 7 | Train Error: 0.2928, Loss: 0.2350, Operator norm: 0.1998 | Test Error: 0.2615, Loss: 0.2306
116: Forward: 7 | Train Error: 0.2913, Loss: 0.2348, Operator norm: 0.1997 | Test Error: 0.2615, Loss: 0.2304
117: Forward: 7 | Train Error: 0.2905, Loss: 0.2346, Operator norm: 0.1998 | Test Error: 0.2620, Loss: 0.2302
118: Forward: 7 | Train Error: 0.2900, Loss: 0.2344, Operator norm: 0.1998 | Test Error: 0.2620, Loss: 0.2300
119: Forward: 7 | Train Error: 0.2893, Loss: 0.2342, Operator norm: 0.1997 | Test Error: 0.2615, Loss: 0.2298
120: Forward: 7 | Train Error: 0.2885, Loss: 0.2340, Operator norm: 0.1998 | Test Error: 0.2595, Loss: 0.2296
121: Forward: 7 | Train Error: 0.2885, Loss: 0.2338, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2294
122: Forward: 7 | Train Error: 0.2878, Loss: 0.2336, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2292
123: Forward: 7 | Train Error: 0.2878, Loss: 0.2335, Operator norm: 0.1997 | Test Error: 0.2585, Loss: 0.2290
124: Forward: 7 | Train Error: 0.2873, Loss: 0.2333, Operator norm: 0.1997 | Test Error: 0.2575, Loss: 0.2288
125: Forward: 7 | Train Error: 0.2863, Loss: 0.2331, Operator norm: 0.1997 | Test Error: 0.2555, Loss: 0.2286
126: Forward: 7 | Train Error: 0.2863, Loss: 0.2329, Operator norm: 0.1998 | Test Error: 0.2565, Loss: 0.2284
127: Forward: 7 | Train Error: 0.2858, Loss: 0.2327, Operator norm: 0.1998 | Test Error: 0.2555, Loss: 0.2282
128: Forward: 7 | Train Error: 0.2850, Loss: 0.2325, Operator norm: 0.1997 | Test Error: 0.2555, Loss: 0.2280
129: Forward: 7 | Train Error: 0.2853, Loss: 0.2323, Operator norm: 0.1998 | Test Error: 0.2545, Loss: 0.2278
130: Forward: 7 | Train Error: 0.2845, Loss: 0.2321, Operator norm: 0.1998 | Test Error: 0.2540, Loss: 0.2276
131: Forward: 7 | Train Error: 0.2850, Loss: 0.2319, Operator norm: 0.1997 | Test Error: 0.2530, Loss: 0.2274
132: Forward: 7 | Train Error: 0.2845, Loss: 0.2317, Operator norm: 0.1998 | Test Error: 0.2525, Loss: 0.2272
133: Forward: 7 | Train Error: 0.2835, Loss: 0.2315, Operator norm: 0.1997 | Test Error: 0.2525, Loss: 0.2270
134: Forward: 7 | Train Error: 0.2833, Loss: 0.2314, Operator norm: 0.1998 | Test Error: 0.2520, Loss: 0.2268
135: Forward: 7 | Train Error: 0.2828, Loss: 0.2312, Operator norm: 0.1998 | Test Error: 0.2520, Loss: 0.2266
136: Forward: 7 | Train Error: 0.2825, Loss: 0.2310, Operator norm: 0.1997 | Test Error: 0.2515, Loss: 0.2264
137: Forward: 7 | Train Error: 0.2828, Loss: 0.2308, Operator norm: 0.1997 | Test Error: 0.2510, Loss: 0.2262
138: Forward: 7 | Train Error: 0.2820, Loss: 0.2306, Operator norm: 0.1997 | Test Error: 0.2500, Loss: 0.2260
139: Forward: 7 | Train Error: 0.2818, Loss: 0.2304, Operator norm: 0.1997 | Test Error: 0.2500, Loss: 0.2258
140: Forward: 7 | Train Error: 0.2812, Loss: 0.2302, Operator norm: 0.1998 | Test Error: 0.2495, Loss: 0.2256
141: Forward: 7 | Train Error: 0.2810, Loss: 0.2301, Operator norm: 0.1998 | Test Error: 0.2490, Loss: 0.2254
142: Forward: 7 | Train Error: 0.2810, Loss: 0.2299, Operator norm: 0.1997 | Test Error: 0.2485, Loss: 0.2252
143: Forward: 7 | Train Error: 0.2797, Loss: 0.2297, Operator norm: 0.1998 | Test Error: 0.2485, Loss: 0.2250
144: Forward: 7 | Train Error: 0.2790, Loss: 0.2295, Operator norm: 0.1997 | Test Error: 0.2485, Loss: 0.2248
145: Forward: 7 | Train Error: 0.2785, Loss: 0.2293, Operator norm: 0.1997 | Test Error: 0.2485, Loss: 0.2247
146: Forward: 7 | Train Error: 0.2777, Loss: 0.2292, Operator norm: 0.1998 | Test Error: 0.2480, Loss: 0.2245
147: Forward: 7 | Train Error: 0.2775, Loss: 0.2290, Operator norm: 0.1998 | Test Error: 0.2465, Loss: 0.2243
148: Forward: 7 | Train Error: 0.2770, Loss: 0.2288, Operator norm: 0.1998 | Test Error: 0.2465, Loss: 0.2241
149: Forward: 7 | Train Error: 0.2762, Loss: 0.2286, Operator norm: 0.1998 | Test Error: 0.2450, Loss: 0.2239
150: Forward: 7 | Train Error: 0.2750, Loss: 0.2284, Operator norm: 0.1998 | Test Error: 0.2450, Loss: 0.2237
151: Forward: 7 | Train Error: 0.2737, Loss: 0.2283, Operator norm: 0.1998 | Test Error: 0.2445, Loss: 0.2235
152: Forward: 7 | Train Error: 0.2737, Loss: 0.2281, Operator norm: 0.1998 | Test Error: 0.2445, Loss: 0.2233
153: Forward: 7 | Train Error: 0.2737, Loss: 0.2279, Operator norm: 0.1997 | Test Error: 0.2440, Loss: 0.2232
154: Forward: 7 | Train Error: 0.2732, Loss: 0.2277, Operator norm: 0.1998 | Test Error: 0.2430, Loss: 0.2230
155: Forward: 7 | Train Error: 0.2722, Loss: 0.2276, Operator norm: 0.1998 | Test Error: 0.2430, Loss: 0.2228
156: Forward: 7 | Train Error: 0.2717, Loss: 0.2274, Operator norm: 0.1997 | Test Error: 0.2430, Loss: 0.2226
157: Forward: 7 | Train Error: 0.2710, Loss: 0.2272, Operator norm: 0.1998 | Test Error: 0.2450, Loss: 0.2224
158: Forward: 7 | Train Error: 0.2707, Loss: 0.2270, Operator norm: 0.1998 | Test Error: 0.2445, Loss: 0.2223
159: Forward: 7 | Train Error: 0.2700, Loss: 0.2269, Operator norm: 0.1997 | Test Error: 0.2445, Loss: 0.2221
160: Forward: 7 | Train Error: 0.2700, Loss: 0.2267, Operator norm: 0.1998 | Test Error: 0.2440, Loss: 0.2219
161: Forward: 7 | Train Error: 0.2700, Loss: 0.2265, Operator norm: 0.1998 | Test Error: 0.2435, Loss: 0.2217
162: Forward: 7 | Train Error: 0.2697, Loss: 0.2263, Operator norm: 0.1997 | Test Error: 0.2430, Loss: 0.2215
163: Forward: 7 | Train Error: 0.2690, Loss: 0.2262, Operator norm: 0.1997 | Test Error: 0.2420, Loss: 0.2214
164: Forward: 7 | Train Error: 0.2685, Loss: 0.2260, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2212
165: Forward: 7 | Train Error: 0.2685, Loss: 0.2258, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2210
166: Forward: 7 | Train Error: 0.2672, Loss: 0.2257, Operator norm: 0.1997 | Test Error: 0.2410, Loss: 0.2208
167: Forward: 7 | Train Error: 0.2670, Loss: 0.2255, Operator norm: 0.1997 | Test Error: 0.2420, Loss: 0.2206
168: Forward: 7 | Train Error: 0.2662, Loss: 0.2253, Operator norm: 0.1998 | Test Error: 0.2425, Loss: 0.2205
169: Forward: 7 | Train Error: 0.2662, Loss: 0.2251, Operator norm: 0.1997 | Test Error: 0.2430, Loss: 0.2203
170: Forward: 7 | Train Error: 0.2660, Loss: 0.2250, Operator norm: 0.1997 | Test Error: 0.2420, Loss: 0.2201
171: Forward: 7 | Train Error: 0.2657, Loss: 0.2248, Operator norm: 0.1998 | Test Error: 0.2410, Loss: 0.2199
172: Forward: 7 | Train Error: 0.2650, Loss: 0.2246, Operator norm: 0.1998 | Test Error: 0.2410, Loss: 0.2198
173: Forward: 7 | Train Error: 0.2650, Loss: 0.2245, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2196
174: Forward: 7 | Train Error: 0.2637, Loss: 0.2243, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2194
175: Forward: 7 | Train Error: 0.2632, Loss: 0.2241, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2193
176: Forward: 7 | Train Error: 0.2622, Loss: 0.2240, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2191
177: Forward: 7 | Train Error: 0.2622, Loss: 0.2238, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2189
178: Forward: 7 | Train Error: 0.2617, Loss: 0.2237, Operator norm: 0.1998 | Test Error: 0.2420, Loss: 0.2187
179: Forward: 7 | Train Error: 0.2617, Loss: 0.2235, Operator norm: 0.1998 | Test Error: 0.2425, Loss: 0.2186
180: Forward: 7 | Train Error: 0.2607, Loss: 0.2233, Operator norm: 0.1998 | Test Error: 0.2425, Loss: 0.2184
181: Forward: 7 | Train Error: 0.2612, Loss: 0.2232, Operator norm: 0.1997 | Test Error: 0.2420, Loss: 0.2182
182: Forward: 7 | Train Error: 0.2610, Loss: 0.2230, Operator norm: 0.1997 | Test Error: 0.2420, Loss: 0.2181
183: Forward: 7 | Train Error: 0.2610, Loss: 0.2228, Operator norm: 0.1997 | Test Error: 0.2430, Loss: 0.2179
184: Forward: 7 | Train Error: 0.2602, Loss: 0.2227, Operator norm: 0.1997 | Test Error: 0.2430, Loss: 0.2177
185: Forward: 7 | Train Error: 0.2600, Loss: 0.2225, Operator norm: 0.1998 | Test Error: 0.2425, Loss: 0.2176
186: Forward: 7 | Train Error: 0.2595, Loss: 0.2224, Operator norm: 0.1997 | Test Error: 0.2415, Loss: 0.2174
187: Forward: 7 | Train Error: 0.2592, Loss: 0.2222, Operator norm: 0.1998 | Test Error: 0.2410, Loss: 0.2172
188: Forward: 7 | Train Error: 0.2592, Loss: 0.2220, Operator norm: 0.1997 | Test Error: 0.2410, Loss: 0.2171
189: Forward: 7 | Train Error: 0.2587, Loss: 0.2219, Operator norm: 0.1998 | Test Error: 0.2410, Loss: 0.2169
190: Forward: 7 | Train Error: 0.2585, Loss: 0.2217, Operator norm: 0.1998 | Test Error: 0.2400, Loss: 0.2167
191: Forward: 7 | Train Error: 0.2587, Loss: 0.2216, Operator norm: 0.1998 | Test Error: 0.2390, Loss: 0.2166
192: Forward: 7 | Train Error: 0.2582, Loss: 0.2214, Operator norm: 0.1997 | Test Error: 0.2380, Loss: 0.2164
193: Forward: 7 | Train Error: 0.2577, Loss: 0.2213, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2162
194: Forward: 7 | Train Error: 0.2580, Loss: 0.2211, Operator norm: 0.1998 | Test Error: 0.2365, Loss: 0.2161
195: Forward: 7 | Train Error: 0.2580, Loss: 0.2209, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2159
196: Forward: 7 | Train Error: 0.2580, Loss: 0.2208, Operator norm: 0.1997 | Test Error: 0.2370, Loss: 0.2158
197: Forward: 7 | Train Error: 0.2572, Loss: 0.2206, Operator norm: 0.1997 | Test Error: 0.2370, Loss: 0.2156
198: Forward: 7 | Train Error: 0.2572, Loss: 0.2205, Operator norm: 0.1997 | Test Error: 0.2370, Loss: 0.2154
199: Forward: 7 | Train Error: 0.2572, Loss: 0.2203, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2153
200: Forward: 7 | Train Error: 0.2567, Loss: 0.2202, Operator norm: 0.1997 | Test Error: 0.2355, Loss: 0.2151
201: Forward: 7 | Train Error: 0.2565, Loss: 0.2200, Operator norm: 0.1998 | Test Error: 0.2355, Loss: 0.2150
202: Forward: 7 | Train Error: 0.2562, Loss: 0.2199, Operator norm: 0.1997 | Test Error: 0.2355, Loss: 0.2148
203: Forward: 7 | Train Error: 0.2562, Loss: 0.2197, Operator norm: 0.1997 | Test Error: 0.2350, Loss: 0.2146
204: Forward: 7 | Train Error: 0.2562, Loss: 0.2196, Operator norm: 0.1998 | Test Error: 0.2345, Loss: 0.2145
205: Forward: 7 | Train Error: 0.2560, Loss: 0.2194, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2143
206: Forward: 7 | Train Error: 0.2560, Loss: 0.2193, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2142
207: Forward: 7 | Train Error: 0.2565, Loss: 0.2191, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2140
208: Forward: 7 | Train Error: 0.2560, Loss: 0.2190, Operator norm: 0.1997 | Test Error: 0.2350, Loss: 0.2139
209: Forward: 7 | Train Error: 0.2555, Loss: 0.2188, Operator norm: 0.1997 | Test Error: 0.2350, Loss: 0.2137
210: Forward: 7 | Train Error: 0.2555, Loss: 0.2187, Operator norm: 0.1998 | Test Error: 0.2350, Loss: 0.2136
211: Forward: 7 | Train Error: 0.2555, Loss: 0.2185, Operator norm: 0.1997 | Test Error: 0.2350, Loss: 0.2134
212: Forward: 7 | Train Error: 0.2552, Loss: 0.2184, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2132
213: Forward: 7 | Train Error: 0.2550, Loss: 0.2182, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2131
214: Forward: 7 | Train Error: 0.2545, Loss: 0.2181, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2129
215: Forward: 7 | Train Error: 0.2545, Loss: 0.2179, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2128
216: Forward: 7 | Train Error: 0.2547, Loss: 0.2178, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2126
217: Forward: 7 | Train Error: 0.2545, Loss: 0.2176, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2125
218: Forward: 7 | Train Error: 0.2542, Loss: 0.2175, Operator norm: 0.1997 | Test Error: 0.2335, Loss: 0.2123
219: Forward: 7 | Train Error: 0.2542, Loss: 0.2173, Operator norm: 0.1997 | Test Error: 0.2340, Loss: 0.2122
220: Forward: 7 | Train Error: 0.2540, Loss: 0.2172, Operator norm: 0.1997 | Test Error: 0.2340, Loss: 0.2120
221: Forward: 7 | Train Error: 0.2540, Loss: 0.2171, Operator norm: 0.1998 | Test Error: 0.2345, Loss: 0.2119
222: Forward: 7 | Train Error: 0.2535, Loss: 0.2169, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2117
223: Forward: 7 | Train Error: 0.2530, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2345, Loss: 0.2116
224: Forward: 7 | Train Error: 0.2530, Loss: 0.2166, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2114
225: Forward: 7 | Train Error: 0.2530, Loss: 0.2165, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2113
226: Forward: 7 | Train Error: 0.2530, Loss: 0.2163, Operator norm: 0.1998 | Test Error: 0.2345, Loss: 0.2111
227: Forward: 7 | Train Error: 0.2527, Loss: 0.2162, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2110
228: Forward: 7 | Train Error: 0.2525, Loss: 0.2161, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2108
229: Forward: 7 | Train Error: 0.2522, Loss: 0.2159, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2107
230: Forward: 7 | Train Error: 0.2522, Loss: 0.2158, Operator norm: 0.1997 | Test Error: 0.2340, Loss: 0.2106
231: Forward: 7 | Train Error: 0.2520, Loss: 0.2156, Operator norm: 0.1997 | Test Error: 0.2340, Loss: 0.2104
232: Forward: 7 | Train Error: 0.2520, Loss: 0.2155, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2103
233: Forward: 7 | Train Error: 0.2515, Loss: 0.2154, Operator norm: 0.1998 | Test Error: 0.2345, Loss: 0.2101
234: Forward: 7 | Train Error: 0.2515, Loss: 0.2152, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2100
235: Forward: 7 | Train Error: 0.2512, Loss: 0.2151, Operator norm: 0.1998 | Test Error: 0.2335, Loss: 0.2098
236: Forward: 7 | Train Error: 0.2507, Loss: 0.2149, Operator norm: 0.1997 | Test Error: 0.2335, Loss: 0.2097
237: Forward: 7 | Train Error: 0.2505, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2335, Loss: 0.2095
238: Forward: 7 | Train Error: 0.2502, Loss: 0.2147, Operator norm: 0.1998 | Test Error: 0.2325, Loss: 0.2094
239: Forward: 7 | Train Error: 0.2502, Loss: 0.2145, Operator norm: 0.1997 | Test Error: 0.2325, Loss: 0.2093
240: Forward: 7 | Train Error: 0.2500, Loss: 0.2144, Operator norm: 0.1997 | Test Error: 0.2325, Loss: 0.2091
241: Forward: 7 | Train Error: 0.2495, Loss: 0.2143, Operator norm: 0.1998 | Test Error: 0.2325, Loss: 0.2090
242: Forward: 7 | Train Error: 0.2490, Loss: 0.2141, Operator norm: 0.1997 | Test Error: 0.2320, Loss: 0.2088
243: Forward: 7 | Train Error: 0.2487, Loss: 0.2140, Operator norm: 0.1998 | Test Error: 0.2315, Loss: 0.2087
244: Forward: 7 | Train Error: 0.2482, Loss: 0.2139, Operator norm: 0.1998 | Test Error: 0.2305, Loss: 0.2086
245: Forward: 7 | Train Error: 0.2477, Loss: 0.2137, Operator norm: 0.1998 | Test Error: 0.2305, Loss: 0.2084
246: Forward: 7 | Train Error: 0.2470, Loss: 0.2136, Operator norm: 0.1997 | Test Error: 0.2305, Loss: 0.2083
247: Forward: 7 | Train Error: 0.2467, Loss: 0.2135, Operator norm: 0.1998 | Test Error: 0.2300, Loss: 0.2081
248: Forward: 7 | Train Error: 0.2465, Loss: 0.2133, Operator norm: 0.1998 | Test Error: 0.2300, Loss: 0.2080
249: Forward: 7 | Train Error: 0.2465, Loss: 0.2132, Operator norm: 0.1997 | Test Error: 0.2300, Loss: 0.2079
250: Forward: 7 | Train Error: 0.2462, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2300, Loss: 0.2077
251: Forward: 7 | Train Error: 0.2455, Loss: 0.2129, Operator norm: 0.1997 | Test Error: 0.2305, Loss: 0.2076
252: Forward: 7 | Train Error: 0.2455, Loss: 0.2128, Operator norm: 0.1997 | Test Error: 0.2300, Loss: 0.2075
253: Forward: 7 | Train Error: 0.2450, Loss: 0.2127, Operator norm: 0.1998 | Test Error: 0.2290, Loss: 0.2073
254: Forward: 7 | Train Error: 0.2445, Loss: 0.2125, Operator norm: 0.1998 | Test Error: 0.2295, Loss: 0.2072
255: Forward: 7 | Train Error: 0.2445, Loss: 0.2124, Operator norm: 0.1998 | Test Error: 0.2290, Loss: 0.2071
256: Forward: 7 | Train Error: 0.2445, Loss: 0.2123, Operator norm: 0.1998 | Test Error: 0.2285, Loss: 0.2069
257: Forward: 7 | Train Error: 0.2445, Loss: 0.2121, Operator norm: 0.1997 | Test Error: 0.2280, Loss: 0.2068
258: Forward: 7 | Train Error: 0.2442, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2280, Loss: 0.2066
259: Forward: 7 | Train Error: 0.2445, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2285, Loss: 0.2065
260: Forward: 7 | Train Error: 0.2435, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2280, Loss: 0.2064
261: Forward: 7 | Train Error: 0.2430, Loss: 0.2116, Operator norm: 0.1998 | Test Error: 0.2280, Loss: 0.2062
262: Forward: 7 | Train Error: 0.2425, Loss: 0.2115, Operator norm: 0.1998 | Test Error: 0.2275, Loss: 0.2061
263: Forward: 7 | Train Error: 0.2422, Loss: 0.2114, Operator norm: 0.1997 | Test Error: 0.2270, Loss: 0.2060
264: Forward: 7 | Train Error: 0.2422, Loss: 0.2112, Operator norm: 0.1998 | Test Error: 0.2265, Loss: 0.2059
265: Forward: 7 | Train Error: 0.2422, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2265, Loss: 0.2057
266: Forward: 7 | Train Error: 0.2425, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2265, Loss: 0.2056
267: Forward: 7 | Train Error: 0.2425, Loss: 0.2109, Operator norm: 0.1998 | Test Error: 0.2265, Loss: 0.2055
268: Forward: 7 | Train Error: 0.2422, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.2053
269: Forward: 7 | Train Error: 0.2420, Loss: 0.2106, Operator norm: 0.1998 | Test Error: 0.2255, Loss: 0.2052
270: Forward: 7 | Train Error: 0.2420, Loss: 0.2105, Operator norm: 0.1998 | Test Error: 0.2255, Loss: 0.2051
271: Forward: 7 | Train Error: 0.2415, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2255, Loss: 0.2049
272: Forward: 7 | Train Error: 0.2412, Loss: 0.2102, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.2048
273: Forward: 7 | Train Error: 0.2420, Loss: 0.2101, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.2047
274: Forward: 7 | Train Error: 0.2420, Loss: 0.2100, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.2046
275: Forward: 7 | Train Error: 0.2412, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.2044
276: Forward: 7 | Train Error: 0.2410, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.2043
277: Forward: 7 | Train Error: 0.2410, Loss: 0.2096, Operator norm: 0.1998 | Test Error: 0.2250, Loss: 0.2042
278: Forward: 7 | Train Error: 0.2410, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2240, Loss: 0.2040
279: Forward: 7 | Train Error: 0.2412, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2230, Loss: 0.2039
280: Forward: 7 | Train Error: 0.2412, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.2038
281: Forward: 7 | Train Error: 0.2410, Loss: 0.2091, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.2037
282: Forward: 7 | Train Error: 0.2405, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2235, Loss: 0.2035
283: Forward: 7 | Train Error: 0.2405, Loss: 0.2089, Operator norm: 0.1997 | Test Error: 0.2240, Loss: 0.2034
284: Forward: 7 | Train Error: 0.2400, Loss: 0.2088, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.2033
285: Forward: 7 | Train Error: 0.2397, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.2032
286: Forward: 7 | Train Error: 0.2395, Loss: 0.2085, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.2030
287: Forward: 7 | Train Error: 0.2390, Loss: 0.2084, Operator norm: 0.1998 | Test Error: 0.2235, Loss: 0.2029
288: Forward: 7 | Train Error: 0.2387, Loss: 0.2083, Operator norm: 0.1997 | Test Error: 0.2225, Loss: 0.2028
289: Forward: 7 | Train Error: 0.2390, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2225, Loss: 0.2027
290: Forward: 7 | Train Error: 0.2390, Loss: 0.2080, Operator norm: 0.1997 | Test Error: 0.2225, Loss: 0.2026
291: Forward: 7 | Train Error: 0.2390, Loss: 0.2079, Operator norm: 0.1997 | Test Error: 0.2220, Loss: 0.2024
292: Forward: 7 | Train Error: 0.2387, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2215, Loss: 0.2023
293: Forward: 7 | Train Error: 0.2387, Loss: 0.2077, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2022
294: Forward: 7 | Train Error: 0.2385, Loss: 0.2076, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2021
295: Forward: 7 | Train Error: 0.2385, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2215, Loss: 0.2020
296: Forward: 7 | Train Error: 0.2385, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2215, Loss: 0.2018
297: Forward: 7 | Train Error: 0.2385, Loss: 0.2072, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2017
298: Forward: 7 | Train Error: 0.2382, Loss: 0.2071, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2016
299: Forward: 7 | Train Error: 0.2382, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.2015
300: Forward: 7 | Train Error: 0.2382, Loss: 0.2069, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.2014
301: Forward: 7 | Train Error: 0.2385, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.2012
302: Forward: 7 | Train Error: 0.2387, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.2011
303: Forward: 7 | Train Error: 0.2390, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.2010
304: Forward: 7 | Train Error: 0.2390, Loss: 0.2064, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.2009
305: Forward: 7 | Train Error: 0.2387, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2008
306: Forward: 7 | Train Error: 0.2385, Loss: 0.2062, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.2006
307: Forward: 7 | Train Error: 0.2385, Loss: 0.2061, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.2005
308: Forward: 7 | Train Error: 0.2385, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2205, Loss: 0.2004
309: Forward: 7 | Train Error: 0.2385, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2205, Loss: 0.2003
310: Forward: 7 | Train Error: 0.2385, Loss: 0.2057, Operator norm: 0.1997 | Test Error: 0.2205, Loss: 0.2002
311: Forward: 7 | Train Error: 0.2380, Loss: 0.2056, Operator norm: 0.1997 | Test Error: 0.2205, Loss: 0.2001
312: Forward: 7 | Train Error: 0.2380, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2205, Loss: 0.2000
313: Forward: 7 | Train Error: 0.2382, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2200, Loss: 0.1998
314: Forward: 7 | Train Error: 0.2380, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1997
315: Forward: 7 | Train Error: 0.2377, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1996
316: Forward: 7 | Train Error: 0.2375, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1995
317: Forward: 7 | Train Error: 0.2375, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1994
318: Forward: 7 | Train Error: 0.2372, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2200, Loss: 0.1993
319: Forward: 7 | Train Error: 0.2375, Loss: 0.2047, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1992
320: Forward: 7 | Train Error: 0.2375, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1990
321: Forward: 7 | Train Error: 0.2372, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2205, Loss: 0.1989
322: Forward: 7 | Train Error: 0.2365, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2205, Loss: 0.1988
323: Forward: 7 | Train Error: 0.2362, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2205, Loss: 0.1987
324: Forward: 7 | Train Error: 0.2362, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2200, Loss: 0.1986
325: Forward: 7 | Train Error: 0.2365, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2200, Loss: 0.1985
326: Forward: 7 | Train Error: 0.2360, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1984
327: Forward: 7 | Train Error: 0.2360, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1983
328: Forward: 7 | Train Error: 0.2357, Loss: 0.2038, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1982
329: Forward: 7 | Train Error: 0.2357, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1980
330: Forward: 7 | Train Error: 0.2355, Loss: 0.2036, Operator norm: 0.1998 | Test Error: 0.2195, Loss: 0.1979
331: Forward: 7 | Train Error: 0.2350, Loss: 0.2035, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1978
332: Forward: 7 | Train Error: 0.2347, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2190, Loss: 0.1977
333: Forward: 7 | Train Error: 0.2343, Loss: 0.2032, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1976
334: Forward: 7 | Train Error: 0.2343, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2190, Loss: 0.1975
335: Forward: 7 | Train Error: 0.2343, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1974
336: Forward: 7 | Train Error: 0.2340, Loss: 0.2029, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1973
337: Forward: 7 | Train Error: 0.2343, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2185, Loss: 0.1972
338: Forward: 7 | Train Error: 0.2338, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1971
339: Forward: 7 | Train Error: 0.2335, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1970
340: Forward: 7 | Train Error: 0.2335, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2185, Loss: 0.1969
341: Forward: 7 | Train Error: 0.2335, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1968
342: Forward: 7 | Train Error: 0.2335, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1966
343: Forward: 7 | Train Error: 0.2333, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1965
344: Forward: 7 | Train Error: 0.2333, Loss: 0.2021, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1964
345: Forward: 7 | Train Error: 0.2333, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2180, Loss: 0.1963
346: Forward: 7 | Train Error: 0.2333, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1962
347: Forward: 7 | Train Error: 0.2330, Loss: 0.2018, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1961
348: Forward: 7 | Train Error: 0.2333, Loss: 0.2017, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1960
349: Forward: 7 | Train Error: 0.2330, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2180, Loss: 0.1959
350: Forward: 7 | Train Error: 0.2328, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1958
351: Forward: 7 | Train Error: 0.2328, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2180, Loss: 0.1957
352: Forward: 7 | Train Error: 0.2328, Loss: 0.2013, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1956
353: Forward: 7 | Train Error: 0.2323, Loss: 0.2012, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1955
354: Forward: 7 | Train Error: 0.2323, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1954
355: Forward: 7 | Train Error: 0.2323, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1953
356: Forward: 7 | Train Error: 0.2323, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1952
357: Forward: 7 | Train Error: 0.2318, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1951
358: Forward: 7 | Train Error: 0.2320, Loss: 0.2007, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1950
359: Forward: 7 | Train Error: 0.2325, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1949
360: Forward: 7 | Train Error: 0.2320, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1948
361: Forward: 7 | Train Error: 0.2318, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1947
362: Forward: 7 | Train Error: 0.2315, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1946
363: Forward: 7 | Train Error: 0.2315, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1945
364: Forward: 7 | Train Error: 0.2315, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1944
365: Forward: 7 | Train Error: 0.2315, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1943
366: Forward: 7 | Train Error: 0.2315, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1942
367: Forward: 7 | Train Error: 0.2315, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1941
368: Forward: 7 | Train Error: 0.2315, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1940
369: Forward: 7 | Train Error: 0.2313, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1939
370: Forward: 7 | Train Error: 0.2315, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1938
371: Forward: 7 | Train Error: 0.2315, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1937
372: Forward: 7 | Train Error: 0.2318, Loss: 0.1993, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1936
373: Forward: 7 | Train Error: 0.2318, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1935
374: Forward: 7 | Train Error: 0.2320, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2175, Loss: 0.1934
375: Forward: 7 | Train Error: 0.2320, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2180, Loss: 0.1933
376: Forward: 7 | Train Error: 0.2318, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2180, Loss: 0.1932
377: Forward: 7 | Train Error: 0.2318, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1931
378: Forward: 7 | Train Error: 0.2318, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1930
379: Forward: 7 | Train Error: 0.2318, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1929
380: Forward: 7 | Train Error: 0.2318, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1928
381: Forward: 7 | Train Error: 0.2315, Loss: 0.1985, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1927
382: Forward: 7 | Train Error: 0.2313, Loss: 0.1984, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1926
383: Forward: 7 | Train Error: 0.2310, Loss: 0.1983, Operator norm: 0.1997 | Test Error: 0.2165, Loss: 0.1925
384: Forward: 7 | Train Error: 0.2303, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2165, Loss: 0.1924
385: Forward: 7 | Train Error: 0.2303, Loss: 0.1981, Operator norm: 0.1997 | Test Error: 0.2165, Loss: 0.1924
386: Forward: 7 | Train Error: 0.2303, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2165, Loss: 0.1923
387: Forward: 7 | Train Error: 0.2303, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2165, Loss: 0.1922
388: Forward: 7 | Train Error: 0.2305, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1921
389: Forward: 7 | Train Error: 0.2305, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1920
390: Forward: 7 | Train Error: 0.2300, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1919
391: Forward: 7 | Train Error: 0.2300, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1918
392: Forward: 7 | Train Error: 0.2298, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1917
393: Forward: 7 | Train Error: 0.2298, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1916
394: Forward: 7 | Train Error: 0.2298, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1915
395: Forward: 7 | Train Error: 0.2298, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1914
396: Forward: 7 | Train Error: 0.2298, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1913
397: Forward: 7 | Train Error: 0.2300, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1912
398: Forward: 7 | Train Error: 0.2300, Loss: 0.1969, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1911
399: Forward: 7 | Train Error: 0.2298, Loss: 0.1969, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1911
400: Forward: 7 | Train Error: 0.2298, Loss: 0.1968, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1910
401: Forward: 7 | Train Error: 0.2298, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1909
402: Forward: 7 | Train Error: 0.2298, Loss: 0.1966, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1908
403: Forward: 7 | Train Error: 0.2298, Loss: 0.1965, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1907
404: Forward: 7 | Train Error: 0.2298, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1906
405: Forward: 7 | Train Error: 0.2298, Loss: 0.1963, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1905
406: Forward: 7 | Train Error: 0.2298, Loss: 0.1962, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1904
407: Forward: 7 | Train Error: 0.2298, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1903
408: Forward: 7 | Train Error: 0.2298, Loss: 0.1961, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1902
409: Forward: 7 | Train Error: 0.2298, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1902
410: Forward: 7 | Train Error: 0.2300, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1901
411: Forward: 7 | Train Error: 0.2298, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1900
412: Forward: 7 | Train Error: 0.2298, Loss: 0.1957, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1899
413: Forward: 7 | Train Error: 0.2300, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1898
414: Forward: 7 | Train Error: 0.2300, Loss: 0.1955, Operator norm: 0.1998 | Test Error: 0.2150, Loss: 0.1897
415: Forward: 7 | Train Error: 0.2300, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1896
416: Forward: 7 | Train Error: 0.2303, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1895
417: Forward: 7 | Train Error: 0.2303, Loss: 0.1953, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1895
418: Forward: 7 | Train Error: 0.2303, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1894
419: Forward: 7 | Train Error: 0.2300, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1893
420: Forward: 7 | Train Error: 0.2298, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1892
421: Forward: 7 | Train Error: 0.2298, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1891
422: Forward: 7 | Train Error: 0.2295, Loss: 0.1949, Operator norm: 0.1998 | Test Error: 0.2145, Loss: 0.1890
423: Forward: 7 | Train Error: 0.2295, Loss: 0.1948, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1889
424: Forward: 7 | Train Error: 0.2290, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1889
425: Forward: 7 | Train Error: 0.2288, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1888
426: Forward: 7 | Train Error: 0.2290, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1887
427: Forward: 7 | Train Error: 0.2290, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1886
428: Forward: 7 | Train Error: 0.2293, Loss: 0.1944, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1885
429: Forward: 7 | Train Error: 0.2290, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1884
430: Forward: 7 | Train Error: 0.2288, Loss: 0.1942, Operator norm: 0.1998 | Test Error: 0.2145, Loss: 0.1884
431: Forward: 7 | Train Error: 0.2288, Loss: 0.1941, Operator norm: 0.1998 | Test Error: 0.2145, Loss: 0.1883
432: Forward: 7 | Train Error: 0.2288, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1882
433: Forward: 7 | Train Error: 0.2290, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1881
434: Forward: 7 | Train Error: 0.2290, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1880
435: Forward: 7 | Train Error: 0.2290, Loss: 0.1938, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1879
436: Forward: 7 | Train Error: 0.2293, Loss: 0.1937, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1879
437: Forward: 7 | Train Error: 0.2290, Loss: 0.1936, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1878
438: Forward: 7 | Train Error: 0.2290, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1877
439: Forward: 7 | Train Error: 0.2290, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1876
440: Forward: 7 | Train Error: 0.2288, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1875
441: Forward: 7 | Train Error: 0.2288, Loss: 0.1933, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1874
442: Forward: 7 | Train Error: 0.2288, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1874
443: Forward: 7 | Train Error: 0.2285, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1873
444: Forward: 7 | Train Error: 0.2285, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1872
445: Forward: 7 | Train Error: 0.2283, Loss: 0.1930, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1871
446: Forward: 7 | Train Error: 0.2280, Loss: 0.1929, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1870
447: Forward: 7 | Train Error: 0.2283, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1870
448: Forward: 7 | Train Error: 0.2283, Loss: 0.1928, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1869
449: Forward: 7 | Train Error: 0.2285, Loss: 0.1927, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1868
450: Forward: 7 | Train Error: 0.2285, Loss: 0.1926, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1867
451: Forward: 7 | Train Error: 0.2285, Loss: 0.1925, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1866
452: Forward: 7 | Train Error: 0.2285, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2140, Loss: 0.1866
453: Forward: 7 | Train Error: 0.2285, Loss: 0.1924, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1865
454: Forward: 7 | Train Error: 0.2285, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1864
455: Forward: 7 | Train Error: 0.2285, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1863
456: Forward: 7 | Train Error: 0.2285, Loss: 0.1921, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1862
457: Forward: 7 | Train Error: 0.2285, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1862
458: Forward: 7 | Train Error: 0.2283, Loss: 0.1920, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1861
459: Forward: 7 | Train Error: 0.2283, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1860
460: Forward: 7 | Train Error: 0.2278, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1859
461: Forward: 7 | Train Error: 0.2278, Loss: 0.1917, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1859
462: Forward: 7 | Train Error: 0.2273, Loss: 0.1917, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1858
463: Forward: 7 | Train Error: 0.2270, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1857
464: Forward: 7 | Train Error: 0.2268, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1856
465: Forward: 7 | Train Error: 0.2265, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1855
466: Forward: 7 | Train Error: 0.2265, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1855
467: Forward: 7 | Train Error: 0.2263, Loss: 0.1913, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1854
468: Forward: 7 | Train Error: 0.2263, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1853
469: Forward: 7 | Train Error: 0.2260, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1852
470: Forward: 7 | Train Error: 0.2260, Loss: 0.1911, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1852
471: Forward: 7 | Train Error: 0.2258, Loss: 0.1910, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1851
472: Forward: 7 | Train Error: 0.2253, Loss: 0.1909, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1850
473: Forward: 7 | Train Error: 0.2248, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1849
474: Forward: 7 | Train Error: 0.2248, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1849
475: Forward: 7 | Train Error: 0.2243, Loss: 0.1907, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1848
476: Forward: 7 | Train Error: 0.2240, Loss: 0.1906, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1847
477: Forward: 7 | Train Error: 0.2238, Loss: 0.1905, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1846
478: Forward: 7 | Train Error: 0.2238, Loss: 0.1905, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1846
479: Forward: 7 | Train Error: 0.2238, Loss: 0.1904, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1845
480: Forward: 7 | Train Error: 0.2238, Loss: 0.1903, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1844
481: Forward: 7 | Train Error: 0.2240, Loss: 0.1903, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1843
482: Forward: 7 | Train Error: 0.2240, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1843
483: Forward: 7 | Train Error: 0.2240, Loss: 0.1901, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1842
484: Forward: 7 | Train Error: 0.2240, Loss: 0.1900, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1841
485: Forward: 7 | Train Error: 0.2240, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1840
486: Forward: 7 | Train Error: 0.2240, Loss: 0.1899, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1840
487: Forward: 7 | Train Error: 0.2238, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1839
488: Forward: 7 | Train Error: 0.2230, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1838
489: Forward: 7 | Train Error: 0.2230, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1838
490: Forward: 7 | Train Error: 0.2233, Loss: 0.1896, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1837
491: Forward: 7 | Train Error: 0.2230, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1836
492: Forward: 7 | Train Error: 0.2230, Loss: 0.1895, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1835
493: Forward: 7 | Train Error: 0.2230, Loss: 0.1894, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1835
494: Forward: 7 | Train Error: 0.2230, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1834
495: Forward: 7 | Train Error: 0.2228, Loss: 0.1893, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1833
496: Forward: 7 | Train Error: 0.2225, Loss: 0.1892, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1833
497: Forward: 7 | Train Error: 0.2223, Loss: 0.1891, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1832
498: Forward: 7 | Train Error: 0.2223, Loss: 0.1890, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1831
499: Forward: 7 | Train Error: 0.2220, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1830
500: Forward: 7 | Train Error: 0.2220, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1830
501: Forward: 7 | Train Error: 0.2218, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2135, Loss: 0.1829
502: Forward: 7 | Train Error: 0.2210, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1828
503: Forward: 7 | Train Error: 0.2213, Loss: 0.1887, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1828
504: Forward: 7 | Train Error: 0.2213, Loss: 0.1886, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1827
505: Forward: 7 | Train Error: 0.2213, Loss: 0.1886, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1826
506: Forward: 7 | Train Error: 0.2213, Loss: 0.1885, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1826
507: Forward: 7 | Train Error: 0.2213, Loss: 0.1884, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1825
508: Forward: 7 | Train Error: 0.2213, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1824
509: Forward: 7 | Train Error: 0.2213, Loss: 0.1883, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1823
510: Forward: 7 | Train Error: 0.2213, Loss: 0.1882, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1823
511: Forward: 7 | Train Error: 0.2210, Loss: 0.1881, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1822
512: Forward: 7 | Train Error: 0.2210, Loss: 0.1881, Operator norm: 0.1997 | Test Error: 0.2125, Loss: 0.1821
513: Forward: 7 | Train Error: 0.2210, Loss: 0.1880, Operator norm: 0.1997 | Test Error: 0.2120, Loss: 0.1821
514: Forward: 7 | Train Error: 0.2210, Loss: 0.1879, Operator norm: 0.1998 | Test Error: 0.2120, Loss: 0.1820
515: Forward: 7 | Train Error: 0.2210, Loss: 0.1879, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1819
516: Forward: 7 | Train Error: 0.2208, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2105, Loss: 0.1819
517: Forward: 7 | Train Error: 0.2208, Loss: 0.1877, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1818
518: Forward: 7 | Train Error: 0.2208, Loss: 0.1877, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1817
519: Forward: 7 | Train Error: 0.2208, Loss: 0.1876, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1817
520: Forward: 7 | Train Error: 0.2203, Loss: 0.1875, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1816
521: Forward: 7 | Train Error: 0.2203, Loss: 0.1875, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1815
522: Forward: 7 | Train Error: 0.2203, Loss: 0.1874, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1815
523: Forward: 7 | Train Error: 0.2198, Loss: 0.1873, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1814
524: Forward: 7 | Train Error: 0.2195, Loss: 0.1873, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1813
525: Forward: 7 | Train Error: 0.2190, Loss: 0.1872, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1813
526: Forward: 7 | Train Error: 0.2190, Loss: 0.1871, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1812
527: Forward: 7 | Train Error: 0.2190, Loss: 0.1871, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1811
528: Forward: 7 | Train Error: 0.2188, Loss: 0.1870, Operator norm: 0.1998 | Test Error: 0.2105, Loss: 0.1811
529: Forward: 7 | Train Error: 0.2188, Loss: 0.1869, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1810
530: Forward: 7 | Train Error: 0.2188, Loss: 0.1869, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1809
531: Forward: 7 | Train Error: 0.2188, Loss: 0.1868, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1809
532: Forward: 7 | Train Error: 0.2188, Loss: 0.1868, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1808
533: Forward: 7 | Train Error: 0.2188, Loss: 0.1867, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1807
534: Forward: 7 | Train Error: 0.2188, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1807
535: Forward: 7 | Train Error: 0.2185, Loss: 0.1866, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1806
536: Forward: 7 | Train Error: 0.2185, Loss: 0.1865, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1805
537: Forward: 7 | Train Error: 0.2188, Loss: 0.1864, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1805
538: Forward: 7 | Train Error: 0.2188, Loss: 0.1864, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1804
539: Forward: 7 | Train Error: 0.2188, Loss: 0.1863, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1804
540: Forward: 7 | Train Error: 0.2193, Loss: 0.1862, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1803
541: Forward: 7 | Train Error: 0.2193, Loss: 0.1862, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1802
542: Forward: 7 | Train Error: 0.2193, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1802
543: Forward: 7 | Train Error: 0.2190, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1801
544: Forward: 7 | Train Error: 0.2190, Loss: 0.1860, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1800
545: Forward: 7 | Train Error: 0.2190, Loss: 0.1859, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1800
546: Forward: 7 | Train Error: 0.2190, Loss: 0.1859, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1799
547: Forward: 7 | Train Error: 0.2190, Loss: 0.1858, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1798
548: Forward: 7 | Train Error: 0.2193, Loss: 0.1857, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1798
549: Forward: 7 | Train Error: 0.2193, Loss: 0.1857, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1797
550: Forward: 7 | Train Error: 0.2193, Loss: 0.1856, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1797
551: Forward: 7 | Train Error: 0.2193, Loss: 0.1856, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1796
552: Forward: 7 | Train Error: 0.2193, Loss: 0.1855, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1795
553: Forward: 7 | Train Error: 0.2193, Loss: 0.1854, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1795
554: Forward: 7 | Train Error: 0.2195, Loss: 0.1854, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1794
555: Forward: 7 | Train Error: 0.2195, Loss: 0.1853, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1793
556: Forward: 7 | Train Error: 0.2195, Loss: 0.1852, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1793
557: Forward: 7 | Train Error: 0.2195, Loss: 0.1852, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1792
558: Forward: 7 | Train Error: 0.2193, Loss: 0.1851, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1792
559: Forward: 7 | Train Error: 0.2195, Loss: 0.1851, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1791
560: Forward: 7 | Train Error: 0.2195, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1790
561: Forward: 7 | Train Error: 0.2193, Loss: 0.1849, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1790
562: Forward: 7 | Train Error: 0.2193, Loss: 0.1849, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1789
563: Forward: 7 | Train Error: 0.2193, Loss: 0.1848, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1789
564: Forward: 7 | Train Error: 0.2190, Loss: 0.1848, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1788
565: Forward: 7 | Train Error: 0.2190, Loss: 0.1847, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1787
566: Forward: 7 | Train Error: 0.2188, Loss: 0.1846, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1787
567: Forward: 7 | Train Error: 0.2188, Loss: 0.1846, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1786
568: Forward: 7 | Train Error: 0.2182, Loss: 0.1845, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1786
569: Forward: 7 | Train Error: 0.2182, Loss: 0.1845, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1785
570: Forward: 7 | Train Error: 0.2182, Loss: 0.1844, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1784
571: Forward: 7 | Train Error: 0.2180, Loss: 0.1843, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1784
572: Forward: 7 | Train Error: 0.2177, Loss: 0.1843, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1783
573: Forward: 7 | Train Error: 0.2177, Loss: 0.1842, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1783
574: Forward: 7 | Train Error: 0.2177, Loss: 0.1842, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1782
575: Forward: 7 | Train Error: 0.2177, Loss: 0.1841, Operator norm: 0.1998 | Test Error: 0.2105, Loss: 0.1781
576: Forward: 7 | Train Error: 0.2177, Loss: 0.1840, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1781
577: Forward: 7 | Train Error: 0.2175, Loss: 0.1840, Operator norm: 0.1998 | Test Error: 0.2100, Loss: 0.1780
578: Forward: 7 | Train Error: 0.2172, Loss: 0.1839, Operator norm: 0.1997 | Test Error: 0.2100, Loss: 0.1780
579: Forward: 7 | Train Error: 0.2172, Loss: 0.1839, Operator norm: 0.1997 | Test Error: 0.2100, Loss: 0.1779
580: Forward: 7 | Train Error: 0.2167, Loss: 0.1838, Operator norm: 0.1997 | Test Error: 0.2095, Loss: 0.1778
581: Forward: 7 | Train Error: 0.2167, Loss: 0.1838, Operator norm: 0.1998 | Test Error: 0.2090, Loss: 0.1778
582: Forward: 7 | Train Error: 0.2167, Loss: 0.1837, Operator norm: 0.1997 | Test Error: 0.2090, Loss: 0.1777
583: Forward: 7 | Train Error: 0.2167, Loss: 0.1836, Operator norm: 0.1997 | Test Error: 0.2090, Loss: 0.1777
584: Forward: 7 | Train Error: 0.2167, Loss: 0.1836, Operator norm: 0.1997 | Test Error: 0.2090, Loss: 0.1776
585: Forward: 7 | Train Error: 0.2167, Loss: 0.1835, Operator norm: 0.1997 | Test Error: 0.2090, Loss: 0.1776
586: Forward: 7 | Train Error: 0.2167, Loss: 0.1835, Operator norm: 0.1997 | Test Error: 0.2090, Loss: 0.1775
587: Forward: 7 | Train Error: 0.2167, Loss: 0.1834, Operator norm: 0.1997 | Test Error: 0.2085, Loss: 0.1774
588: Forward: 7 | Train Error: 0.2162, Loss: 0.1834, Operator norm: 0.1997 | Test Error: 0.2080, Loss: 0.1774
589: Forward: 7 | Train Error: 0.2162, Loss: 0.1833, Operator norm: 0.1997 | Test Error: 0.2080, Loss: 0.1773
590: Forward: 7 | Train Error: 0.2162, Loss: 0.1832, Operator norm: 0.1997 | Test Error: 0.2080, Loss: 0.1773
591: Forward: 7 | Train Error: 0.2157, Loss: 0.1832, Operator norm: 0.1998 | Test Error: 0.2075, Loss: 0.1772
592: Forward: 7 | Train Error: 0.2157, Loss: 0.1831, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1772
593: Forward: 7 | Train Error: 0.2157, Loss: 0.1831, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1771
594: Forward: 7 | Train Error: 0.2157, Loss: 0.1830, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1770
595: Forward: 7 | Train Error: 0.2157, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2075, Loss: 0.1770
596: Forward: 7 | Train Error: 0.2157, Loss: 0.1829, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1769
597: Forward: 7 | Train Error: 0.2157, Loss: 0.1828, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1769
598: Forward: 7 | Train Error: 0.2157, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1768
599: Forward: 7 | Train Error: 0.2157, Loss: 0.1827, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1768
600: Forward: 7 | Train Error: 0.2157, Loss: 0.1827, Operator norm: 0.1997 | Test Error: 0.2060, Loss: 0.1767
601: Forward: 7 | Train Error: 0.2157, Loss: 0.1826, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1766
602: Forward: 7 | Train Error: 0.2157, Loss: 0.1826, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1766
603: Forward: 7 | Train Error: 0.2157, Loss: 0.1825, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1765
604: Forward: 7 | Train Error: 0.2157, Loss: 0.1825, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1765
605: Forward: 7 | Train Error: 0.2157, Loss: 0.1824, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1764
606: Forward: 7 | Train Error: 0.2157, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1764
607: Forward: 7 | Train Error: 0.2155, Loss: 0.1823, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1763
608: Forward: 7 | Train Error: 0.2152, Loss: 0.1822, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1763
609: Forward: 7 | Train Error: 0.2152, Loss: 0.1822, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1762
610: Forward: 7 | Train Error: 0.2152, Loss: 0.1821, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1762
611: Forward: 7 | Train Error: 0.2150, Loss: 0.1821, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1761
612: Forward: 7 | Train Error: 0.2150, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2070, Loss: 0.1760
613: Forward: 7 | Train Error: 0.2150, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2070, Loss: 0.1760
614: Forward: 7 | Train Error: 0.2147, Loss: 0.1819, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1759
615: Forward: 7 | Train Error: 0.2145, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2070, Loss: 0.1759
616: Forward: 7 | Train Error: 0.2147, Loss: 0.1818, Operator norm: 0.1997 | Test Error: 0.2070, Loss: 0.1758
617: Forward: 7 | Train Error: 0.2152, Loss: 0.1817, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1758
618: Forward: 7 | Train Error: 0.2152, Loss: 0.1817, Operator norm: 0.1997 | Test Error: 0.2065, Loss: 0.1757
619: Forward: 7 | Train Error: 0.2150, Loss: 0.1816, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1757
620: Forward: 7 | Train Error: 0.2150, Loss: 0.1816, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1756
621: Forward: 7 | Train Error: 0.2147, Loss: 0.1815, Operator norm: 0.1997 | Test Error: 0.2060, Loss: 0.1756
622: Forward: 7 | Train Error: 0.2147, Loss: 0.1815, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1755
623: Forward: 7 | Train Error: 0.2147, Loss: 0.1814, Operator norm: 0.1997 | Test Error: 0.2060, Loss: 0.1755
624: Forward: 7 | Train Error: 0.2147, Loss: 0.1814, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1754
625: Forward: 7 | Train Error: 0.2147, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1753
626: Forward: 7 | Train Error: 0.2147, Loss: 0.1813, Operator norm: 0.1997 | Test Error: 0.2055, Loss: 0.1753
627: Forward: 7 | Train Error: 0.2147, Loss: 0.1812, Operator norm: 0.1997 | Test Error: 0.2055, Loss: 0.1752
628: Forward: 7 | Train Error: 0.2147, Loss: 0.1812, Operator norm: 0.1997 | Test Error: 0.2055, Loss: 0.1752
629: Forward: 7 | Train Error: 0.2145, Loss: 0.1811, Operator norm: 0.1998 | Test Error: 0.2055, Loss: 0.1751
630: Forward: 7 | Train Error: 0.2145, Loss: 0.1811, Operator norm: 0.1997 | Test Error: 0.2055, Loss: 0.1751
631: Forward: 7 | Train Error: 0.2142, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2055, Loss: 0.1750
632: Forward: 7 | Train Error: 0.2140, Loss: 0.1810, Operator norm: 0.1997 | Test Error: 0.2050, Loss: 0.1750
633: Forward: 7 | Train Error: 0.2142, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2045, Loss: 0.1749
634: Forward: 7 | Train Error: 0.2142, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2045, Loss: 0.1749
635: Forward: 7 | Train Error: 0.2142, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1748
636: Forward: 7 | Train Error: 0.2140, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1748
637: Forward: 7 | Train Error: 0.2140, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1747
638: Forward: 7 | Train Error: 0.2140, Loss: 0.1806, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1747
639: Forward: 7 | Train Error: 0.2142, Loss: 0.1806, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1746
640: Forward: 7 | Train Error: 0.2142, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1746
641: Forward: 7 | Train Error: 0.2140, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1745
642: Forward: 7 | Train Error: 0.2140, Loss: 0.1804, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1745
643: Forward: 7 | Train Error: 0.2137, Loss: 0.1804, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1744
644: Forward: 7 | Train Error: 0.2135, Loss: 0.1803, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1744
645: Forward: 7 | Train Error: 0.2132, Loss: 0.1803, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1743
646: Forward: 7 | Train Error: 0.2135, Loss: 0.1802, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1743
647: Forward: 7 | Train Error: 0.2132, Loss: 0.1802, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1742
648: Forward: 7 | Train Error: 0.2132, Loss: 0.1801, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1742
649: Forward: 7 | Train Error: 0.2130, Loss: 0.1801, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1741
650: Forward: 7 | Train Error: 0.2130, Loss: 0.1800, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1741
651: Forward: 7 | Train Error: 0.2127, Loss: 0.1800, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1740
652: Forward: 7 | Train Error: 0.2127, Loss: 0.1799, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1740
653: Forward: 7 | Train Error: 0.2125, Loss: 0.1799, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1739
654: Forward: 7 | Train Error: 0.2125, Loss: 0.1798, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1739
655: Forward: 7 | Train Error: 0.2125, Loss: 0.1798, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1738
656: Forward: 7 | Train Error: 0.2122, Loss: 0.1797, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1738
657: Forward: 7 | Train Error: 0.2120, Loss: 0.1797, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1737
658: Forward: 7 | Train Error: 0.2120, Loss: 0.1796, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1737
659: Forward: 7 | Train Error: 0.2120, Loss: 0.1796, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1736
660: Forward: 7 | Train Error: 0.2120, Loss: 0.1795, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1736
661: Forward: 7 | Train Error: 0.2120, Loss: 0.1795, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1735
662: Forward: 7 | Train Error: 0.2117, Loss: 0.1794, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1735
663: Forward: 7 | Train Error: 0.2117, Loss: 0.1794, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1734
664: Forward: 7 | Train Error: 0.2117, Loss: 0.1793, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1734
665: Forward: 7 | Train Error: 0.2117, Loss: 0.1793, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1733
666: Forward: 7 | Train Error: 0.2117, Loss: 0.1792, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1733
667: Forward: 7 | Train Error: 0.2117, Loss: 0.1792, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1732
668: Forward: 7 | Train Error: 0.2115, Loss: 0.1792, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1732
669: Forward: 7 | Train Error: 0.2115, Loss: 0.1791, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1731
670: Forward: 7 | Train Error: 0.2115, Loss: 0.1791, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1731
671: Forward: 7 | Train Error: 0.2112, Loss: 0.1790, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1730
672: Forward: 7 | Train Error: 0.2110, Loss: 0.1790, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1730
673: Forward: 7 | Train Error: 0.2110, Loss: 0.1789, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1729
674: Forward: 7 | Train Error: 0.2107, Loss: 0.1789, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1729
675: Forward: 7 | Train Error: 0.2110, Loss: 0.1788, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1729
676: Forward: 7 | Train Error: 0.2107, Loss: 0.1788, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1728
677: Forward: 7 | Train Error: 0.2107, Loss: 0.1787, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1728
678: Forward: 7 | Train Error: 0.2105, Loss: 0.1787, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1727
679: Forward: 7 | Train Error: 0.2105, Loss: 0.1786, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1727
680: Forward: 7 | Train Error: 0.2105, Loss: 0.1786, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1726
681: Forward: 7 | Train Error: 0.2105, Loss: 0.1785, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1726
682: Forward: 7 | Train Error: 0.2105, Loss: 0.1785, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1725
683: Forward: 7 | Train Error: 0.2105, Loss: 0.1784, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1725
684: Forward: 7 | Train Error: 0.2105, Loss: 0.1784, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1724
685: Forward: 7 | Train Error: 0.2105, Loss: 0.1783, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1724
686: Forward: 7 | Train Error: 0.2105, Loss: 0.1783, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1723
687: Forward: 7 | Train Error: 0.2105, Loss: 0.1783, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1723
688: Forward: 7 | Train Error: 0.2105, Loss: 0.1782, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1722
689: Forward: 7 | Train Error: 0.2102, Loss: 0.1782, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1722
690: Forward: 7 | Train Error: 0.2102, Loss: 0.1781, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1722
691: Forward: 7 | Train Error: 0.2102, Loss: 0.1781, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1721
692: Forward: 7 | Train Error: 0.2100, Loss: 0.1780, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1721
693: Forward: 7 | Train Error: 0.2097, Loss: 0.1780, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1720
694: Forward: 7 | Train Error: 0.2095, Loss: 0.1779, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1720
695: Forward: 7 | Train Error: 0.2097, Loss: 0.1779, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1719
696: Forward: 7 | Train Error: 0.2097, Loss: 0.1778, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1719
697: Forward: 7 | Train Error: 0.2095, Loss: 0.1778, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1718
698: Forward: 7 | Train Error: 0.2095, Loss: 0.1777, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1718
699: Forward: 7 | Train Error: 0.2095, Loss: 0.1777, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1717
700: Forward: 7 | Train Error: 0.2095, Loss: 0.1777, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1717
701: Forward: 7 | Train Error: 0.2095, Loss: 0.1776, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1717
702: Forward: 7 | Train Error: 0.2092, Loss: 0.1776, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1716
703: Forward: 7 | Train Error: 0.2092, Loss: 0.1775, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1716
704: Forward: 7 | Train Error: 0.2092, Loss: 0.1775, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1715
705: Forward: 7 | Train Error: 0.2092, Loss: 0.1774, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1715
706: Forward: 7 | Train Error: 0.2092, Loss: 0.1774, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1714
707: Forward: 7 | Train Error: 0.2092, Loss: 0.1773, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1714
708: Forward: 7 | Train Error: 0.2095, Loss: 0.1773, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1713
709: Forward: 7 | Train Error: 0.2095, Loss: 0.1773, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1713
710: Forward: 7 | Train Error: 0.2095, Loss: 0.1772, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1713
711: Forward: 7 | Train Error: 0.2095, Loss: 0.1772, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1712
712: Forward: 7 | Train Error: 0.2095, Loss: 0.1771, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1712
713: Forward: 7 | Train Error: 0.2095, Loss: 0.1771, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1711
714: Forward: 7 | Train Error: 0.2092, Loss: 0.1770, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1711
715: Forward: 7 | Train Error: 0.2090, Loss: 0.1770, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1710
716: Forward: 7 | Train Error: 0.2090, Loss: 0.1769, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1710
717: Forward: 7 | Train Error: 0.2090, Loss: 0.1769, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1710
718: Forward: 7 | Train Error: 0.2090, Loss: 0.1769, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1709
719: Forward: 7 | Train Error: 0.2090, Loss: 0.1768, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1709
720: Forward: 7 | Train Error: 0.2087, Loss: 0.1768, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1708
721: Forward: 7 | Train Error: 0.2087, Loss: 0.1767, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1708
722: Forward: 7 | Train Error: 0.2085, Loss: 0.1767, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1707
723: Forward: 7 | Train Error: 0.2085, Loss: 0.1766, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1707
724: Forward: 7 | Train Error: 0.2085, Loss: 0.1766, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1707
725: Forward: 7 | Train Error: 0.2085, Loss: 0.1766, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1706
726: Forward: 7 | Train Error: 0.2085, Loss: 0.1765, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1706
727: Forward: 7 | Train Error: 0.2082, Loss: 0.1765, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1705
728: Forward: 7 | Train Error: 0.2082, Loss: 0.1764, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1705
729: Forward: 7 | Train Error: 0.2082, Loss: 0.1764, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1704
730: Forward: 7 | Train Error: 0.2082, Loss: 0.1763, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1704
731: Forward: 7 | Train Error: 0.2082, Loss: 0.1763, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1704
732: Forward: 7 | Train Error: 0.2082, Loss: 0.1763, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1703
733: Forward: 7 | Train Error: 0.2082, Loss: 0.1762, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1703
734: Forward: 7 | Train Error: 0.2082, Loss: 0.1762, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1702
735: Forward: 7 | Train Error: 0.2082, Loss: 0.1761, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1702
736: Forward: 7 | Train Error: 0.2082, Loss: 0.1761, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1701
737: Forward: 7 | Train Error: 0.2082, Loss: 0.1760, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1701
738: Forward: 7 | Train Error: 0.2082, Loss: 0.1760, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1701
739: Forward: 7 | Train Error: 0.2082, Loss: 0.1760, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1700
740: Forward: 7 | Train Error: 0.2082, Loss: 0.1759, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1700
741: Forward: 7 | Train Error: 0.2082, Loss: 0.1759, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1699
742: Forward: 7 | Train Error: 0.2082, Loss: 0.1758, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1699
743: Forward: 7 | Train Error: 0.2082, Loss: 0.1758, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1699
744: Forward: 7 | Train Error: 0.2085, Loss: 0.1757, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1698
745: Forward: 7 | Train Error: 0.2085, Loss: 0.1757, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1698
746: Forward: 7 | Train Error: 0.2085, Loss: 0.1757, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1697
747: Forward: 7 | Train Error: 0.2085, Loss: 0.1756, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1697
748: Forward: 7 | Train Error: 0.2082, Loss: 0.1756, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1697
749: Forward: 7 | Train Error: 0.2082, Loss: 0.1755, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1696
750: Forward: 7 | Train Error: 0.2080, Loss: 0.1755, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1696
751: Forward: 7 | Train Error: 0.2080, Loss: 0.1755, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1695
752: Forward: 7 | Train Error: 0.2082, Loss: 0.1754, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1695
753: Forward: 7 | Train Error: 0.2080, Loss: 0.1754, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1695
754: Forward: 7 | Train Error: 0.2080, Loss: 0.1753, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1694
755: Forward: 7 | Train Error: 0.2082, Loss: 0.1753, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1694
756: Forward: 7 | Train Error: 0.2080, Loss: 0.1753, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1693
757: Forward: 7 | Train Error: 0.2080, Loss: 0.1752, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1693
758: Forward: 7 | Train Error: 0.2080, Loss: 0.1752, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1693
759: Forward: 7 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1692
760: Forward: 7 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1692
761: Forward: 7 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1691
762: Forward: 7 | Train Error: 0.2080, Loss: 0.1750, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1691
763: Forward: 7 | Train Error: 0.2080, Loss: 0.1750, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1691
764: Forward: 7 | Train Error: 0.2080, Loss: 0.1749, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1690
765: Forward: 7 | Train Error: 0.2077, Loss: 0.1749, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1690
766: Forward: 7 | Train Error: 0.2072, Loss: 0.1749, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1689
767: Forward: 7 | Train Error: 0.2072, Loss: 0.1748, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1689
768: Forward: 7 | Train Error: 0.2075, Loss: 0.1748, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1689
769: Forward: 7 | Train Error: 0.2075, Loss: 0.1747, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1688
770: Forward: 7 | Train Error: 0.2075, Loss: 0.1747, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1688
771: Forward: 7 | Train Error: 0.2075, Loss: 0.1747, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1687
772: Forward: 7 | Train Error: 0.2075, Loss: 0.1746, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1687
773: Forward: 7 | Train Error: 0.2072, Loss: 0.1746, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1687
774: Forward: 7 | Train Error: 0.2072, Loss: 0.1745, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1686
775: Forward: 7 | Train Error: 0.2072, Loss: 0.1745, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1686
776: Forward: 7 | Train Error: 0.2077, Loss: 0.1745, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1685
777: Forward: 7 | Train Error: 0.2080, Loss: 0.1744, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1685
778: Forward: 7 | Train Error: 0.2080, Loss: 0.1744, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1685
779: Forward: 7 | Train Error: 0.2077, Loss: 0.1743, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1684
780: Forward: 7 | Train Error: 0.2077, Loss: 0.1743, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1684
781: Forward: 7 | Train Error: 0.2077, Loss: 0.1743, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1684
782: Forward: 7 | Train Error: 0.2077, Loss: 0.1742, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1683
783: Forward: 7 | Train Error: 0.2077, Loss: 0.1742, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1683
784: Forward: 7 | Train Error: 0.2077, Loss: 0.1741, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1682
785: Forward: 7 | Train Error: 0.2077, Loss: 0.1741, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1682
786: Forward: 7 | Train Error: 0.2077, Loss: 0.1741, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1682
787: Forward: 7 | Train Error: 0.2077, Loss: 0.1740, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1681
788: Forward: 7 | Train Error: 0.2077, Loss: 0.1740, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1681
789: Forward: 7 | Train Error: 0.2077, Loss: 0.1740, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1681
790: Forward: 7 | Train Error: 0.2077, Loss: 0.1739, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1680
791: Forward: 7 | Train Error: 0.2077, Loss: 0.1739, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1680
792: Forward: 7 | Train Error: 0.2077, Loss: 0.1738, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1679
793: Forward: 7 | Train Error: 0.2075, Loss: 0.1738, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1679
794: Forward: 7 | Train Error: 0.2075, Loss: 0.1738, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1679
795: Forward: 7 | Train Error: 0.2072, Loss: 0.1737, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1678
796: Forward: 7 | Train Error: 0.2072, Loss: 0.1737, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1678
797: Forward: 7 | Train Error: 0.2072, Loss: 0.1737, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1678
798: Forward: 7 | Train Error: 0.2070, Loss: 0.1736, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1677
799: Forward: 7 | Train Error: 0.2070, Loss: 0.1736, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1677
800: Forward: 7 | Train Error: 0.2070, Loss: 0.1735, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1676
801: Forward: 7 | Train Error: 0.2070, Loss: 0.1735, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1676
802: Forward: 7 | Train Error: 0.2070, Loss: 0.1735, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1676
803: Forward: 7 | Train Error: 0.2070, Loss: 0.1734, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1675
804: Forward: 7 | Train Error: 0.2070, Loss: 0.1734, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1675
805: Forward: 7 | Train Error: 0.2070, Loss: 0.1734, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1675
806: Forward: 7 | Train Error: 0.2070, Loss: 0.1733, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1674
807: Forward: 7 | Train Error: 0.2067, Loss: 0.1733, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1674
808: Forward: 7 | Train Error: 0.2067, Loss: 0.1732, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1674
809: Forward: 7 | Train Error: 0.2067, Loss: 0.1732, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1673
810: Forward: 7 | Train Error: 0.2067, Loss: 0.1732, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1673
811: Forward: 7 | Train Error: 0.2067, Loss: 0.1731, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1673
812: Forward: 7 | Train Error: 0.2067, Loss: 0.1731, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1672
813: Forward: 7 | Train Error: 0.2067, Loss: 0.1731, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1672
814: Forward: 7 | Train Error: 0.2067, Loss: 0.1730, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1671
815: Forward: 7 | Train Error: 0.2067, Loss: 0.1730, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1671
816: Forward: 7 | Train Error: 0.2067, Loss: 0.1730, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1671
817: Forward: 7 | Train Error: 0.2070, Loss: 0.1729, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1670
818: Forward: 7 | Train Error: 0.2067, Loss: 0.1729, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1670
819: Forward: 7 | Train Error: 0.2067, Loss: 0.1728, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1670
820: Forward: 7 | Train Error: 0.2065, Loss: 0.1728, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1669
821: Forward: 7 | Train Error: 0.2065, Loss: 0.1728, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1669
822: Forward: 7 | Train Error: 0.2062, Loss: 0.1727, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1669
823: Forward: 7 | Train Error: 0.2062, Loss: 0.1727, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1668
824: Forward: 7 | Train Error: 0.2062, Loss: 0.1727, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1668
825: Forward: 7 | Train Error: 0.2060, Loss: 0.1726, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1668
826: Forward: 7 | Train Error: 0.2060, Loss: 0.1726, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1667
827: Forward: 7 | Train Error: 0.2060, Loss: 0.1726, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1667
828: Forward: 7 | Train Error: 0.2060, Loss: 0.1725, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1667
829: Forward: 7 | Train Error: 0.2060, Loss: 0.1725, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1666
830: Forward: 7 | Train Error: 0.2057, Loss: 0.1725, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1666
831: Forward: 7 | Train Error: 0.2057, Loss: 0.1724, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1665
832: Forward: 7 | Train Error: 0.2057, Loss: 0.1724, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1665
833: Forward: 7 | Train Error: 0.2057, Loss: 0.1723, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1665
834: Forward: 7 | Train Error: 0.2057, Loss: 0.1723, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1664
835: Forward: 7 | Train Error: 0.2057, Loss: 0.1723, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1664
836: Forward: 7 | Train Error: 0.2057, Loss: 0.1722, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1664
837: Forward: 7 | Train Error: 0.2055, Loss: 0.1722, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1663
838: Forward: 7 | Train Error: 0.2055, Loss: 0.1722, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1663
839: Forward: 7 | Train Error: 0.2055, Loss: 0.1721, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1663
840: Forward: 7 | Train Error: 0.2055, Loss: 0.1721, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1662
841: Forward: 7 | Train Error: 0.2055, Loss: 0.1721, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1662
842: Forward: 7 | Train Error: 0.2050, Loss: 0.1720, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1662
843: Forward: 7 | Train Error: 0.2047, Loss: 0.1720, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1661
844: Forward: 7 | Train Error: 0.2047, Loss: 0.1720, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1661
845: Forward: 7 | Train Error: 0.2047, Loss: 0.1719, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1661
846: Forward: 7 | Train Error: 0.2047, Loss: 0.1719, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1660
847: Forward: 7 | Train Error: 0.2047, Loss: 0.1719, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1660
848: Forward: 7 | Train Error: 0.2047, Loss: 0.1718, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1660
849: Forward: 7 | Train Error: 0.2047, Loss: 0.1718, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1659
850: Forward: 7 | Train Error: 0.2047, Loss: 0.1718, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1659
851: Forward: 7 | Train Error: 0.2047, Loss: 0.1717, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1659
852: Forward: 7 | Train Error: 0.2047, Loss: 0.1717, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1658
853: Forward: 7 | Train Error: 0.2047, Loss: 0.1717, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1658
854: Forward: 7 | Train Error: 0.2047, Loss: 0.1716, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1658
855: Forward: 7 | Train Error: 0.2047, Loss: 0.1716, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1657
856: Forward: 7 | Train Error: 0.2047, Loss: 0.1716, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1657
857: Forward: 7 | Train Error: 0.2047, Loss: 0.1715, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1657
858: Forward: 7 | Train Error: 0.2047, Loss: 0.1715, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1656
859: Forward: 7 | Train Error: 0.2047, Loss: 0.1715, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1656
860: Forward: 7 | Train Error: 0.2047, Loss: 0.1714, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1656
861: Forward: 7 | Train Error: 0.2047, Loss: 0.1714, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1655
862: Forward: 7 | Train Error: 0.2047, Loss: 0.1714, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1655
863: Forward: 7 | Train Error: 0.2047, Loss: 0.1713, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1655
864: Forward: 7 | Train Error: 0.2045, Loss: 0.1713, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1654
865: Forward: 7 | Train Error: 0.2045, Loss: 0.1713, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1654
866: Forward: 7 | Train Error: 0.2045, Loss: 0.1712, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1654
867: Forward: 7 | Train Error: 0.2045, Loss: 0.1712, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1653
868: Forward: 7 | Train Error: 0.2042, Loss: 0.1712, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1653
869: Forward: 7 | Train Error: 0.2042, Loss: 0.1711, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1653
870: Forward: 7 | Train Error: 0.2042, Loss: 0.1711, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1652
871: Forward: 7 | Train Error: 0.2042, Loss: 0.1711, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1652
872: Forward: 7 | Train Error: 0.2042, Loss: 0.1710, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1652
873: Forward: 7 | Train Error: 0.2042, Loss: 0.1710, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1652
874: Forward: 7 | Train Error: 0.2042, Loss: 0.1710, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1651
875: Forward: 7 | Train Error: 0.2042, Loss: 0.1709, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1651
876: Forward: 7 | Train Error: 0.2042, Loss: 0.1709, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1651
877: Forward: 7 | Train Error: 0.2042, Loss: 0.1709, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1650
878: Forward: 7 | Train Error: 0.2040, Loss: 0.1708, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1650
879: Forward: 7 | Train Error: 0.2040, Loss: 0.1708, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1650
880: Forward: 7 | Train Error: 0.2040, Loss: 0.1708, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1649
881: Forward: 7 | Train Error: 0.2042, Loss: 0.1707, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1649
882: Forward: 7 | Train Error: 0.2040, Loss: 0.1707, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1649
883: Forward: 7 | Train Error: 0.2040, Loss: 0.1707, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1648
884: Forward: 7 | Train Error: 0.2040, Loss: 0.1706, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1648
885: Forward: 7 | Train Error: 0.2040, Loss: 0.1706, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1648
886: Forward: 7 | Train Error: 0.2040, Loss: 0.1706, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1647
887: Forward: 7 | Train Error: 0.2035, Loss: 0.1705, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1647
888: Forward: 7 | Train Error: 0.2035, Loss: 0.1705, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1647
889: Forward: 7 | Train Error: 0.2035, Loss: 0.1705, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1646
890: Forward: 7 | Train Error: 0.2035, Loss: 0.1704, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1646
891: Forward: 7 | Train Error: 0.2035, Loss: 0.1704, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1646
892: Forward: 7 | Train Error: 0.2035, Loss: 0.1704, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1646
893: Forward: 7 | Train Error: 0.2035, Loss: 0.1703, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1645
894: Forward: 7 | Train Error: 0.2035, Loss: 0.1703, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1645
895: Forward: 7 | Train Error: 0.2035, Loss: 0.1703, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1645
896: Forward: 7 | Train Error: 0.2037, Loss: 0.1702, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1644
897: Forward: 7 | Train Error: 0.2037, Loss: 0.1702, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1644
898: Forward: 7 | Train Error: 0.2037, Loss: 0.1702, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1644
899: Forward: 7 | Train Error: 0.2037, Loss: 0.1702, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1643
900: Forward: 7 | Train Error: 0.2037, Loss: 0.1701, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1643
901: Forward: 7 | Train Error: 0.2037, Loss: 0.1701, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1643
902: Forward: 7 | Train Error: 0.2040, Loss: 0.1701, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1643
903: Forward: 7 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1642
904: Forward: 7 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1642
905: Forward: 7 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1642
906: Forward: 7 | Train Error: 0.2040, Loss: 0.1699, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1641
907: Forward: 7 | Train Error: 0.2037, Loss: 0.1699, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1641
908: Forward: 7 | Train Error: 0.2037, Loss: 0.1699, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1641
909: Forward: 7 | Train Error: 0.2037, Loss: 0.1698, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1640
910: Forward: 7 | Train Error: 0.2037, Loss: 0.1698, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1640
911: Forward: 7 | Train Error: 0.2037, Loss: 0.1698, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1640
912: Forward: 7 | Train Error: 0.2037, Loss: 0.1697, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1640
913: Forward: 7 | Train Error: 0.2037, Loss: 0.1697, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1639
914: Forward: 7 | Train Error: 0.2037, Loss: 0.1697, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1639
915: Forward: 7 | Train Error: 0.2037, Loss: 0.1697, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1639
916: Forward: 7 | Train Error: 0.2035, Loss: 0.1696, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1638
917: Forward: 7 | Train Error: 0.2035, Loss: 0.1696, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1638
918: Forward: 7 | Train Error: 0.2035, Loss: 0.1696, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1638
919: Forward: 7 | Train Error: 0.2035, Loss: 0.1695, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1637
920: Forward: 7 | Train Error: 0.2035, Loss: 0.1695, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1637
921: Forward: 7 | Train Error: 0.2035, Loss: 0.1695, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1637
922: Forward: 7 | Train Error: 0.2037, Loss: 0.1694, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1637
923: Forward: 7 | Train Error: 0.2037, Loss: 0.1694, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1636
924: Forward: 7 | Train Error: 0.2037, Loss: 0.1694, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1636
925: Forward: 7 | Train Error: 0.2037, Loss: 0.1694, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1636
926: Forward: 7 | Train Error: 0.2037, Loss: 0.1693, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1635
927: Forward: 7 | Train Error: 0.2035, Loss: 0.1693, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1635
928: Forward: 7 | Train Error: 0.2035, Loss: 0.1693, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1635
929: Forward: 7 | Train Error: 0.2037, Loss: 0.1692, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1635
930: Forward: 7 | Train Error: 0.2037, Loss: 0.1692, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1634
931: Forward: 7 | Train Error: 0.2035, Loss: 0.1692, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1634
932: Forward: 7 | Train Error: 0.2035, Loss: 0.1691, Operator norm: 0.1998 | Test Error: 0.2025, Loss: 0.1634
933: Forward: 7 | Train Error: 0.2035, Loss: 0.1691, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1633
934: Forward: 7 | Train Error: 0.2035, Loss: 0.1691, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1633
935: Forward: 7 | Train Error: 0.2035, Loss: 0.1691, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1633
936: Forward: 7 | Train Error: 0.2035, Loss: 0.1690, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1633
937: Forward: 7 | Train Error: 0.2035, Loss: 0.1690, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1632
938: Forward: 7 | Train Error: 0.2035, Loss: 0.1690, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1632
939: Forward: 7 | Train Error: 0.2037, Loss: 0.1689, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1632
940: Forward: 7 | Train Error: 0.2035, Loss: 0.1689, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1631
941: Forward: 7 | Train Error: 0.2035, Loss: 0.1689, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1631
942: Forward: 7 | Train Error: 0.2035, Loss: 0.1689, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1631
943: Forward: 7 | Train Error: 0.2035, Loss: 0.1688, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1631
944: Forward: 7 | Train Error: 0.2035, Loss: 0.1688, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1630
945: Forward: 7 | Train Error: 0.2035, Loss: 0.1688, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1630
946: Forward: 7 | Train Error: 0.2035, Loss: 0.1687, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1630
947: Forward: 7 | Train Error: 0.2035, Loss: 0.1687, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1629
948: Forward: 7 | Train Error: 0.2035, Loss: 0.1687, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1629
949: Forward: 7 | Train Error: 0.2037, Loss: 0.1686, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1629
950: Forward: 7 | Train Error: 0.2037, Loss: 0.1686, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1629
951: Forward: 7 | Train Error: 0.2037, Loss: 0.1686, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1628
952: Forward: 7 | Train Error: 0.2037, Loss: 0.1686, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1628
953: Forward: 7 | Train Error: 0.2035, Loss: 0.1685, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1628
954: Forward: 7 | Train Error: 0.2035, Loss: 0.1685, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1627
955: Forward: 7 | Train Error: 0.2035, Loss: 0.1685, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1627
956: Forward: 7 | Train Error: 0.2035, Loss: 0.1684, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1627
957: Forward: 7 | Train Error: 0.2035, Loss: 0.1684, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1627
958: Forward: 7 | Train Error: 0.2035, Loss: 0.1684, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1626
959: Forward: 7 | Train Error: 0.2035, Loss: 0.1684, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1626
960: Forward: 7 | Train Error: 0.2035, Loss: 0.1683, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1626
961: Forward: 7 | Train Error: 0.2037, Loss: 0.1683, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1626
962: Forward: 7 | Train Error: 0.2037, Loss: 0.1683, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1625
963: Forward: 7 | Train Error: 0.2037, Loss: 0.1682, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1625
964: Forward: 7 | Train Error: 0.2037, Loss: 0.1682, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1625
965: Forward: 7 | Train Error: 0.2037, Loss: 0.1682, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1624
966: Forward: 7 | Train Error: 0.2037, Loss: 0.1682, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1624
967: Forward: 7 | Train Error: 0.2037, Loss: 0.1681, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1624
968: Forward: 7 | Train Error: 0.2037, Loss: 0.1681, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1624
969: Forward: 7 | Train Error: 0.2037, Loss: 0.1681, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1623
970: Forward: 7 | Train Error: 0.2037, Loss: 0.1681, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1623
971: Forward: 7 | Train Error: 0.2037, Loss: 0.1680, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1623
972: Forward: 7 | Train Error: 0.2037, Loss: 0.1680, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1623
973: Forward: 7 | Train Error: 0.2035, Loss: 0.1680, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1622
974: Forward: 7 | Train Error: 0.2035, Loss: 0.1679, Operator norm: 0.1998 | Test Error: 0.2030, Loss: 0.1622
975: Forward: 7 | Train Error: 0.2035, Loss: 0.1679, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1622
976: Forward: 7 | Train Error: 0.2035, Loss: 0.1679, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1622
977: Forward: 7 | Train Error: 0.2035, Loss: 0.1679, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1621
978: Forward: 7 | Train Error: 0.2035, Loss: 0.1678, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1621
979: Forward: 7 | Train Error: 0.2037, Loss: 0.1678, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1621
980: Forward: 7 | Train Error: 0.2035, Loss: 0.1678, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1620
981: Forward: 7 | Train Error: 0.2035, Loss: 0.1677, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1620
982: Forward: 7 | Train Error: 0.2035, Loss: 0.1677, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1620
983: Forward: 7 | Train Error: 0.2035, Loss: 0.1677, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1620
984: Forward: 7 | Train Error: 0.2037, Loss: 0.1677, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1619
985: Forward: 7 | Train Error: 0.2037, Loss: 0.1676, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1619
986: Forward: 7 | Train Error: 0.2037, Loss: 0.1676, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1619
987: Forward: 7 | Train Error: 0.2037, Loss: 0.1676, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1619
988: Forward: 7 | Train Error: 0.2037, Loss: 0.1676, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1618
989: Forward: 7 | Train Error: 0.2037, Loss: 0.1675, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1618
990: Forward: 7 | Train Error: 0.2037, Loss: 0.1675, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1618
991: Forward: 7 | Train Error: 0.2037, Loss: 0.1675, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1618
992: Forward: 7 | Train Error: 0.2037, Loss: 0.1674, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1617
993: Forward: 7 | Train Error: 0.2037, Loss: 0.1674, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1617
994: Forward: 7 | Train Error: 0.2037, Loss: 0.1674, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1617
995: Forward: 7 | Train Error: 0.2037, Loss: 0.1674, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1617
996: Forward: 7 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1616
997: Forward: 7 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1616
998: Forward: 7 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1616
999: Forward: 7 | Train Error: 0.2037, Loss: 0.1673, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1615
grad at the end: grad_B=0.1633, grad_A=0.0002
===============================
Implicit: gamma=0.1 | width=6000 | lr=0.001 | opn=0.1999
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 8 | Train Error: 0.4395, Loss: 0.3660, Operator norm: 0.1999 | Test Error: 0.4215, Loss: 0.3106
1: Forward: 8 | Train Error: 0.4313, Loss: 0.3130, Operator norm: 0.1999 | Test Error: 0.4170, Loss: 0.2838
2: Forward: 8 | Train Error: 0.4258, Loss: 0.2860, Operator norm: 0.1999 | Test Error: 0.4095, Loss: 0.2703
3: Forward: 8 | Train Error: 0.4215, Loss: 0.2722, Operator norm: 0.1999 | Test Error: 0.4055, Loss: 0.2634
4: Forward: 8 | Train Error: 0.4178, Loss: 0.2650, Operator norm: 0.1999 | Test Error: 0.4035, Loss: 0.2598
5: Forward: 8 | Train Error: 0.4115, Loss: 0.2612, Operator norm: 0.1999 | Test Error: 0.3995, Loss: 0.2578
6: Forward: 8 | Train Error: 0.4100, Loss: 0.2590, Operator norm: 0.1999 | Test Error: 0.3970, Loss: 0.2566
7: Forward: 8 | Train Error: 0.4055, Loss: 0.2577, Operator norm: 0.1999 | Test Error: 0.3955, Loss: 0.2559
8: Forward: 8 | Train Error: 0.4032, Loss: 0.2568, Operator norm: 0.1999 | Test Error: 0.3955, Loss: 0.2553
9: Forward: 8 | Train Error: 0.4007, Loss: 0.2562, Operator norm: 0.1999 | Test Error: 0.3925, Loss: 0.2548
10: Forward: 8 | Train Error: 0.3970, Loss: 0.2557, Operator norm: 0.1999 | Test Error: 0.3900, Loss: 0.2543
11: Forward: 8 | Train Error: 0.3937, Loss: 0.2552, Operator norm: 0.1999 | Test Error: 0.3865, Loss: 0.2539
12: Forward: 8 | Train Error: 0.3900, Loss: 0.2548, Operator norm: 0.1999 | Test Error: 0.3840, Loss: 0.2535
13: Forward: 8 | Train Error: 0.3877, Loss: 0.2543, Operator norm: 0.1999 | Test Error: 0.3810, Loss: 0.2531
14: Forward: 8 | Train Error: 0.3857, Loss: 0.2539, Operator norm: 0.1999 | Test Error: 0.3800, Loss: 0.2527
15: Forward: 8 | Train Error: 0.3847, Loss: 0.2535, Operator norm: 0.1999 | Test Error: 0.3785, Loss: 0.2522
16: Forward: 8 | Train Error: 0.3812, Loss: 0.2531, Operator norm: 0.1999 | Test Error: 0.3770, Loss: 0.2518
17: Forward: 8 | Train Error: 0.3777, Loss: 0.2527, Operator norm: 0.1999 | Test Error: 0.3725, Loss: 0.2514
18: Forward: 8 | Train Error: 0.3738, Loss: 0.2523, Operator norm: 0.1999 | Test Error: 0.3695, Loss: 0.2510
19: Forward: 8 | Train Error: 0.3720, Loss: 0.2519, Operator norm: 0.1999 | Test Error: 0.3670, Loss: 0.2506
20: Forward: 8 | Train Error: 0.3685, Loss: 0.2515, Operator norm: 0.1999 | Test Error: 0.3640, Loss: 0.2502
21: Forward: 8 | Train Error: 0.3668, Loss: 0.2511, Operator norm: 0.1999 | Test Error: 0.3625, Loss: 0.2498
22: Forward: 8 | Train Error: 0.3633, Loss: 0.2507, Operator norm: 0.1999 | Test Error: 0.3620, Loss: 0.2494
23: Forward: 8 | Train Error: 0.3613, Loss: 0.2503, Operator norm: 0.1999 | Test Error: 0.3610, Loss: 0.2490
24: Forward: 8 | Train Error: 0.3580, Loss: 0.2499, Operator norm: 0.1999 | Test Error: 0.3580, Loss: 0.2486
25: Forward: 8 | Train Error: 0.3568, Loss: 0.2496, Operator norm: 0.1999 | Test Error: 0.3550, Loss: 0.2482
26: Forward: 8 | Train Error: 0.3520, Loss: 0.2492, Operator norm: 0.1999 | Test Error: 0.3540, Loss: 0.2478
27: Forward: 8 | Train Error: 0.3498, Loss: 0.2488, Operator norm: 0.1999 | Test Error: 0.3510, Loss: 0.2474
28: Forward: 8 | Train Error: 0.3448, Loss: 0.2484, Operator norm: 0.1999 | Test Error: 0.3495, Loss: 0.2470
29: Forward: 8 | Train Error: 0.3412, Loss: 0.2480, Operator norm: 0.1999 | Test Error: 0.3480, Loss: 0.2466
30: Forward: 8 | Train Error: 0.3387, Loss: 0.2477, Operator norm: 0.1999 | Test Error: 0.3455, Loss: 0.2462
31: Forward: 8 | Train Error: 0.3380, Loss: 0.2473, Operator norm: 0.1999 | Test Error: 0.3420, Loss: 0.2458
32: Forward: 8 | Train Error: 0.3352, Loss: 0.2469, Operator norm: 0.1999 | Test Error: 0.3405, Loss: 0.2454
33: Forward: 8 | Train Error: 0.3357, Loss: 0.2466, Operator norm: 0.1999 | Test Error: 0.3395, Loss: 0.2450
34: Forward: 8 | Train Error: 0.3332, Loss: 0.2462, Operator norm: 0.1999 | Test Error: 0.3365, Loss: 0.2446
35: Forward: 8 | Train Error: 0.3307, Loss: 0.2458, Operator norm: 0.1999 | Test Error: 0.3325, Loss: 0.2443
36: Forward: 8 | Train Error: 0.3310, Loss: 0.2455, Operator norm: 0.1999 | Test Error: 0.3300, Loss: 0.2439
37: Forward: 8 | Train Error: 0.3285, Loss: 0.2451, Operator norm: 0.1999 | Test Error: 0.3270, Loss: 0.2435
38: Forward: 8 | Train Error: 0.3265, Loss: 0.2447, Operator norm: 0.1999 | Test Error: 0.3250, Loss: 0.2431
39: Forward: 8 | Train Error: 0.3252, Loss: 0.2444, Operator norm: 0.1999 | Test Error: 0.3225, Loss: 0.2428
40: Forward: 8 | Train Error: 0.3227, Loss: 0.2440, Operator norm: 0.1999 | Test Error: 0.3205, Loss: 0.2424
41: Forward: 8 | Train Error: 0.3212, Loss: 0.2437, Operator norm: 0.1999 | Test Error: 0.3185, Loss: 0.2420
42: Forward: 8 | Train Error: 0.3205, Loss: 0.2433, Operator norm: 0.1999 | Test Error: 0.3140, Loss: 0.2416
43: Forward: 8 | Train Error: 0.3190, Loss: 0.2430, Operator norm: 0.1999 | Test Error: 0.3120, Loss: 0.2413
44: Forward: 8 | Train Error: 0.3172, Loss: 0.2426, Operator norm: 0.1999 | Test Error: 0.3090, Loss: 0.2409
45: Forward: 8 | Train Error: 0.3162, Loss: 0.2423, Operator norm: 0.1999 | Test Error: 0.3080, Loss: 0.2406
46: Forward: 8 | Train Error: 0.3140, Loss: 0.2419, Operator norm: 0.1999 | Test Error: 0.3070, Loss: 0.2402
47: Forward: 8 | Train Error: 0.3125, Loss: 0.2416, Operator norm: 0.1999 | Test Error: 0.3050, Loss: 0.2398
48: Forward: 8 | Train Error: 0.3120, Loss: 0.2413, Operator norm: 0.1999 | Test Error: 0.3045, Loss: 0.2395
49: Forward: 8 | Train Error: 0.3110, Loss: 0.2409, Operator norm: 0.1999 | Test Error: 0.3035, Loss: 0.2391
50: Forward: 8 | Train Error: 0.3085, Loss: 0.2406, Operator norm: 0.1999 | Test Error: 0.3020, Loss: 0.2388
51: Forward: 8 | Train Error: 0.3060, Loss: 0.2402, Operator norm: 0.1999 | Test Error: 0.3000, Loss: 0.2384
52: Forward: 8 | Train Error: 0.3055, Loss: 0.2399, Operator norm: 0.1999 | Test Error: 0.2995, Loss: 0.2381
53: Forward: 8 | Train Error: 0.3045, Loss: 0.2396, Operator norm: 0.1999 | Test Error: 0.2980, Loss: 0.2377
54: Forward: 8 | Train Error: 0.3018, Loss: 0.2392, Operator norm: 0.1999 | Test Error: 0.2965, Loss: 0.2374
55: Forward: 8 | Train Error: 0.2995, Loss: 0.2389, Operator norm: 0.1999 | Test Error: 0.2960, Loss: 0.2371
56: Forward: 8 | Train Error: 0.2975, Loss: 0.2386, Operator norm: 0.1999 | Test Error: 0.2950, Loss: 0.2367
57: Forward: 8 | Train Error: 0.2980, Loss: 0.2383, Operator norm: 0.1999 | Test Error: 0.2945, Loss: 0.2364
58: Forward: 8 | Train Error: 0.2968, Loss: 0.2379, Operator norm: 0.1999 | Test Error: 0.2940, Loss: 0.2360
59: Forward: 8 | Train Error: 0.2960, Loss: 0.2376, Operator norm: 0.1999 | Test Error: 0.2925, Loss: 0.2357
60: Forward: 8 | Train Error: 0.2948, Loss: 0.2373, Operator norm: 0.1999 | Test Error: 0.2910, Loss: 0.2354
61: Forward: 8 | Train Error: 0.2935, Loss: 0.2370, Operator norm: 0.1999 | Test Error: 0.2900, Loss: 0.2350
62: Forward: 8 | Train Error: 0.2923, Loss: 0.2367, Operator norm: 0.1999 | Test Error: 0.2860, Loss: 0.2347
63: Forward: 8 | Train Error: 0.2915, Loss: 0.2363, Operator norm: 0.1999 | Test Error: 0.2850, Loss: 0.2344
64: Forward: 8 | Train Error: 0.2905, Loss: 0.2360, Operator norm: 0.1999 | Test Error: 0.2845, Loss: 0.2340
65: Forward: 8 | Train Error: 0.2893, Loss: 0.2357, Operator norm: 0.1999 | Test Error: 0.2810, Loss: 0.2337
66: Forward: 8 | Train Error: 0.2885, Loss: 0.2354, Operator norm: 0.1999 | Test Error: 0.2820, Loss: 0.2334
67: Forward: 8 | Train Error: 0.2868, Loss: 0.2351, Operator norm: 0.1999 | Test Error: 0.2815, Loss: 0.2331
68: Forward: 8 | Train Error: 0.2863, Loss: 0.2348, Operator norm: 0.1999 | Test Error: 0.2795, Loss: 0.2328
69: Forward: 8 | Train Error: 0.2858, Loss: 0.2345, Operator norm: 0.1999 | Test Error: 0.2790, Loss: 0.2324
70: Forward: 8 | Train Error: 0.2858, Loss: 0.2342, Operator norm: 0.1999 | Test Error: 0.2790, Loss: 0.2321
71: Forward: 8 | Train Error: 0.2848, Loss: 0.2339, Operator norm: 0.1999 | Test Error: 0.2765, Loss: 0.2318
72: Forward: 8 | Train Error: 0.2830, Loss: 0.2336, Operator norm: 0.1999 | Test Error: 0.2735, Loss: 0.2315
73: Forward: 8 | Train Error: 0.2825, Loss: 0.2333, Operator norm: 0.1999 | Test Error: 0.2730, Loss: 0.2312
74: Forward: 8 | Train Error: 0.2810, Loss: 0.2330, Operator norm: 0.1999 | Test Error: 0.2735, Loss: 0.2309
75: Forward: 8 | Train Error: 0.2805, Loss: 0.2327, Operator norm: 0.1999 | Test Error: 0.2730, Loss: 0.2306
76: Forward: 8 | Train Error: 0.2787, Loss: 0.2324, Operator norm: 0.1999 | Test Error: 0.2720, Loss: 0.2302
77: Forward: 8 | Train Error: 0.2780, Loss: 0.2321, Operator norm: 0.1999 | Test Error: 0.2710, Loss: 0.2299
78: Forward: 8 | Train Error: 0.2770, Loss: 0.2318, Operator norm: 0.1999 | Test Error: 0.2670, Loss: 0.2296
79: Forward: 8 | Train Error: 0.2755, Loss: 0.2315, Operator norm: 0.1999 | Test Error: 0.2670, Loss: 0.2293
80: Forward: 8 | Train Error: 0.2752, Loss: 0.2312, Operator norm: 0.1999 | Test Error: 0.2660, Loss: 0.2290
81: Forward: 8 | Train Error: 0.2745, Loss: 0.2309, Operator norm: 0.1999 | Test Error: 0.2665, Loss: 0.2287
82: Forward: 8 | Train Error: 0.2732, Loss: 0.2306, Operator norm: 0.1999 | Test Error: 0.2655, Loss: 0.2284
83: Forward: 8 | Train Error: 0.2732, Loss: 0.2304, Operator norm: 0.1999 | Test Error: 0.2660, Loss: 0.2281
84: Forward: 8 | Train Error: 0.2712, Loss: 0.2301, Operator norm: 0.1999 | Test Error: 0.2655, Loss: 0.2278
85: Forward: 8 | Train Error: 0.2707, Loss: 0.2298, Operator norm: 0.1999 | Test Error: 0.2645, Loss: 0.2275
86: Forward: 8 | Train Error: 0.2692, Loss: 0.2295, Operator norm: 0.1999 | Test Error: 0.2620, Loss: 0.2272
87: Forward: 8 | Train Error: 0.2685, Loss: 0.2292, Operator norm: 0.1999 | Test Error: 0.2615, Loss: 0.2270
88: Forward: 8 | Train Error: 0.2685, Loss: 0.2289, Operator norm: 0.1999 | Test Error: 0.2600, Loss: 0.2267
89: Forward: 8 | Train Error: 0.2677, Loss: 0.2287, Operator norm: 0.1999 | Test Error: 0.2595, Loss: 0.2264
90: Forward: 8 | Train Error: 0.2677, Loss: 0.2284, Operator norm: 0.1999 | Test Error: 0.2590, Loss: 0.2261
91: Forward: 8 | Train Error: 0.2680, Loss: 0.2281, Operator norm: 0.1999 | Test Error: 0.2585, Loss: 0.2258
92: Forward: 8 | Train Error: 0.2675, Loss: 0.2278, Operator norm: 0.1999 | Test Error: 0.2575, Loss: 0.2255
93: Forward: 8 | Train Error: 0.2675, Loss: 0.2276, Operator norm: 0.1999 | Test Error: 0.2575, Loss: 0.2252
94: Forward: 8 | Train Error: 0.2655, Loss: 0.2273, Operator norm: 0.1999 | Test Error: 0.2575, Loss: 0.2249
95: Forward: 8 | Train Error: 0.2655, Loss: 0.2270, Operator norm: 0.1999 | Test Error: 0.2570, Loss: 0.2247
96: Forward: 8 | Train Error: 0.2652, Loss: 0.2268, Operator norm: 0.1999 | Test Error: 0.2560, Loss: 0.2244
97: Forward: 8 | Train Error: 0.2650, Loss: 0.2265, Operator norm: 0.1999 | Test Error: 0.2555, Loss: 0.2241
98: Forward: 8 | Train Error: 0.2650, Loss: 0.2262, Operator norm: 0.1999 | Test Error: 0.2540, Loss: 0.2238
99: Forward: 8 | Train Error: 0.2640, Loss: 0.2260, Operator norm: 0.1999 | Test Error: 0.2535, Loss: 0.2236
100: Forward: 8 | Train Error: 0.2630, Loss: 0.2257, Operator norm: 0.1999 | Test Error: 0.2535, Loss: 0.2233
101: Forward: 8 | Train Error: 0.2622, Loss: 0.2254, Operator norm: 0.1999 | Test Error: 0.2525, Loss: 0.2230
102: Forward: 8 | Train Error: 0.2612, Loss: 0.2252, Operator norm: 0.1999 | Test Error: 0.2530, Loss: 0.2227
103: Forward: 8 | Train Error: 0.2605, Loss: 0.2249, Operator norm: 0.1999 | Test Error: 0.2520, Loss: 0.2225
104: Forward: 8 | Train Error: 0.2605, Loss: 0.2247, Operator norm: 0.1999 | Test Error: 0.2525, Loss: 0.2222
105: Forward: 8 | Train Error: 0.2602, Loss: 0.2244, Operator norm: 0.1999 | Test Error: 0.2520, Loss: 0.2219
106: Forward: 8 | Train Error: 0.2605, Loss: 0.2241, Operator norm: 0.1999 | Test Error: 0.2505, Loss: 0.2217
107: Forward: 8 | Train Error: 0.2595, Loss: 0.2239, Operator norm: 0.1999 | Test Error: 0.2500, Loss: 0.2214
108: Forward: 8 | Train Error: 0.2592, Loss: 0.2236, Operator norm: 0.1999 | Test Error: 0.2510, Loss: 0.2211
109: Forward: 8 | Train Error: 0.2590, Loss: 0.2234, Operator norm: 0.1999 | Test Error: 0.2500, Loss: 0.2209
110: Forward: 8 | Train Error: 0.2590, Loss: 0.2231, Operator norm: 0.1999 | Test Error: 0.2495, Loss: 0.2206
111: Forward: 8 | Train Error: 0.2590, Loss: 0.2229, Operator norm: 0.1999 | Test Error: 0.2495, Loss: 0.2204
112: Forward: 8 | Train Error: 0.2582, Loss: 0.2226, Operator norm: 0.1999 | Test Error: 0.2485, Loss: 0.2201
113: Forward: 8 | Train Error: 0.2575, Loss: 0.2224, Operator norm: 0.1999 | Test Error: 0.2465, Loss: 0.2198
114: Forward: 8 | Train Error: 0.2580, Loss: 0.2221, Operator norm: 0.1999 | Test Error: 0.2460, Loss: 0.2196
115: Forward: 8 | Train Error: 0.2575, Loss: 0.2219, Operator norm: 0.1999 | Test Error: 0.2455, Loss: 0.2193
116: Forward: 8 | Train Error: 0.2582, Loss: 0.2217, Operator norm: 0.1999 | Test Error: 0.2455, Loss: 0.2191
117: Forward: 8 | Train Error: 0.2577, Loss: 0.2214, Operator norm: 0.1999 | Test Error: 0.2455, Loss: 0.2188
118: Forward: 8 | Train Error: 0.2580, Loss: 0.2212, Operator norm: 0.1999 | Test Error: 0.2450, Loss: 0.2186
119: Forward: 8 | Train Error: 0.2585, Loss: 0.2209, Operator norm: 0.1999 | Test Error: 0.2440, Loss: 0.2183
120: Forward: 8 | Train Error: 0.2580, Loss: 0.2207, Operator norm: 0.1999 | Test Error: 0.2440, Loss: 0.2181
121: Forward: 8 | Train Error: 0.2577, Loss: 0.2205, Operator norm: 0.1999 | Test Error: 0.2435, Loss: 0.2178
122: Forward: 8 | Train Error: 0.2570, Loss: 0.2202, Operator norm: 0.1999 | Test Error: 0.2425, Loss: 0.2176
123: Forward: 8 | Train Error: 0.2570, Loss: 0.2200, Operator norm: 0.1999 | Test Error: 0.2405, Loss: 0.2173
124: Forward: 8 | Train Error: 0.2570, Loss: 0.2197, Operator norm: 0.1999 | Test Error: 0.2395, Loss: 0.2171
125: Forward: 8 | Train Error: 0.2572, Loss: 0.2195, Operator norm: 0.1999 | Test Error: 0.2405, Loss: 0.2168
126: Forward: 8 | Train Error: 0.2570, Loss: 0.2193, Operator norm: 0.1999 | Test Error: 0.2405, Loss: 0.2166
127: Forward: 8 | Train Error: 0.2570, Loss: 0.2190, Operator norm: 0.1999 | Test Error: 0.2395, Loss: 0.2164
128: Forward: 8 | Train Error: 0.2565, Loss: 0.2188, Operator norm: 0.1999 | Test Error: 0.2390, Loss: 0.2161
129: Forward: 8 | Train Error: 0.2547, Loss: 0.2186, Operator norm: 0.1999 | Test Error: 0.2385, Loss: 0.2159
130: Forward: 8 | Train Error: 0.2540, Loss: 0.2184, Operator norm: 0.1999 | Test Error: 0.2395, Loss: 0.2156
131: Forward: 8 | Train Error: 0.2542, Loss: 0.2181, Operator norm: 0.1999 | Test Error: 0.2395, Loss: 0.2154
132: Forward: 8 | Train Error: 0.2545, Loss: 0.2179, Operator norm: 0.1999 | Test Error: 0.2400, Loss: 0.2152
133: Forward: 8 | Train Error: 0.2545, Loss: 0.2177, Operator norm: 0.1999 | Test Error: 0.2390, Loss: 0.2149
134: Forward: 8 | Train Error: 0.2540, Loss: 0.2174, Operator norm: 0.1999 | Test Error: 0.2385, Loss: 0.2147
135: Forward: 8 | Train Error: 0.2540, Loss: 0.2172, Operator norm: 0.1999 | Test Error: 0.2380, Loss: 0.2145
136: Forward: 8 | Train Error: 0.2535, Loss: 0.2170, Operator norm: 0.1999 | Test Error: 0.2380, Loss: 0.2142
137: Forward: 8 | Train Error: 0.2527, Loss: 0.2168, Operator norm: 0.1999 | Test Error: 0.2360, Loss: 0.2140
138: Forward: 8 | Train Error: 0.2515, Loss: 0.2166, Operator norm: 0.1999 | Test Error: 0.2360, Loss: 0.2138
139: Forward: 8 | Train Error: 0.2505, Loss: 0.2163, Operator norm: 0.1999 | Test Error: 0.2355, Loss: 0.2135
140: Forward: 8 | Train Error: 0.2495, Loss: 0.2161, Operator norm: 0.1999 | Test Error: 0.2350, Loss: 0.2133
141: Forward: 8 | Train Error: 0.2492, Loss: 0.2159, Operator norm: 0.1999 | Test Error: 0.2345, Loss: 0.2131
142: Forward: 8 | Train Error: 0.2490, Loss: 0.2157, Operator norm: 0.1999 | Test Error: 0.2345, Loss: 0.2129
143: Forward: 8 | Train Error: 0.2490, Loss: 0.2155, Operator norm: 0.1999 | Test Error: 0.2350, Loss: 0.2126
144: Forward: 8 | Train Error: 0.2492, Loss: 0.2153, Operator norm: 0.1999 | Test Error: 0.2340, Loss: 0.2124
145: Forward: 8 | Train Error: 0.2487, Loss: 0.2150, Operator norm: 0.1999 | Test Error: 0.2340, Loss: 0.2122
146: Forward: 8 | Train Error: 0.2487, Loss: 0.2148, Operator norm: 0.1999 | Test Error: 0.2335, Loss: 0.2120
147: Forward: 8 | Train Error: 0.2485, Loss: 0.2146, Operator norm: 0.1999 | Test Error: 0.2330, Loss: 0.2118
148: Forward: 8 | Train Error: 0.2485, Loss: 0.2144, Operator norm: 0.1999 | Test Error: 0.2315, Loss: 0.2115
149: Forward: 8 | Train Error: 0.2482, Loss: 0.2142, Operator norm: 0.1999 | Test Error: 0.2305, Loss: 0.2113
150: Forward: 8 | Train Error: 0.2472, Loss: 0.2140, Operator norm: 0.1999 | Test Error: 0.2300, Loss: 0.2111
151: Forward: 8 | Train Error: 0.2457, Loss: 0.2138, Operator norm: 0.1999 | Test Error: 0.2300, Loss: 0.2109
152: Forward: 8 | Train Error: 0.2450, Loss: 0.2136, Operator norm: 0.1999 | Test Error: 0.2295, Loss: 0.2107
153: Forward: 8 | Train Error: 0.2450, Loss: 0.2134, Operator norm: 0.1999 | Test Error: 0.2295, Loss: 0.2105
154: Forward: 8 | Train Error: 0.2442, Loss: 0.2132, Operator norm: 0.1999 | Test Error: 0.2295, Loss: 0.2102
155: Forward: 8 | Train Error: 0.2447, Loss: 0.2130, Operator norm: 0.1999 | Test Error: 0.2295, Loss: 0.2100
156: Forward: 8 | Train Error: 0.2450, Loss: 0.2128, Operator norm: 0.1999 | Test Error: 0.2290, Loss: 0.2098
157: Forward: 8 | Train Error: 0.2435, Loss: 0.2125, Operator norm: 0.1999 | Test Error: 0.2285, Loss: 0.2096
158: Forward: 8 | Train Error: 0.2427, Loss: 0.2123, Operator norm: 0.1999 | Test Error: 0.2285, Loss: 0.2094
159: Forward: 8 | Train Error: 0.2422, Loss: 0.2121, Operator norm: 0.1999 | Test Error: 0.2285, Loss: 0.2092
160: Forward: 8 | Train Error: 0.2425, Loss: 0.2119, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2090
161: Forward: 8 | Train Error: 0.2417, Loss: 0.2117, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2088
162: Forward: 8 | Train Error: 0.2415, Loss: 0.2115, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2086
163: Forward: 8 | Train Error: 0.2410, Loss: 0.2114, Operator norm: 0.1999 | Test Error: 0.2275, Loss: 0.2084
164: Forward: 8 | Train Error: 0.2405, Loss: 0.2112, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2082
165: Forward: 8 | Train Error: 0.2400, Loss: 0.2110, Operator norm: 0.1999 | Test Error: 0.2285, Loss: 0.2080
166: Forward: 8 | Train Error: 0.2402, Loss: 0.2108, Operator norm: 0.1999 | Test Error: 0.2285, Loss: 0.2078
167: Forward: 8 | Train Error: 0.2397, Loss: 0.2106, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2076
168: Forward: 8 | Train Error: 0.2390, Loss: 0.2104, Operator norm: 0.1999 | Test Error: 0.2280, Loss: 0.2074
169: Forward: 8 | Train Error: 0.2387, Loss: 0.2102, Operator norm: 0.1999 | Test Error: 0.2275, Loss: 0.2072
170: Forward: 8 | Train Error: 0.2387, Loss: 0.2100, Operator norm: 0.1999 | Test Error: 0.2275, Loss: 0.2070
171: Forward: 8 | Train Error: 0.2385, Loss: 0.2098, Operator norm: 0.1999 | Test Error: 0.2275, Loss: 0.2068
172: Forward: 8 | Train Error: 0.2382, Loss: 0.2096, Operator norm: 0.1999 | Test Error: 0.2275, Loss: 0.2066
173: Forward: 8 | Train Error: 0.2380, Loss: 0.2094, Operator norm: 0.1999 | Test Error: 0.2265, Loss: 0.2064
174: Forward: 8 | Train Error: 0.2377, Loss: 0.2092, Operator norm: 0.1999 | Test Error: 0.2265, Loss: 0.2062
175: Forward: 8 | Train Error: 0.2377, Loss: 0.2090, Operator norm: 0.1999 | Test Error: 0.2265, Loss: 0.2060
176: Forward: 8 | Train Error: 0.2372, Loss: 0.2089, Operator norm: 0.1999 | Test Error: 0.2260, Loss: 0.2058
177: Forward: 8 | Train Error: 0.2372, Loss: 0.2087, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2056
178: Forward: 8 | Train Error: 0.2370, Loss: 0.2085, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2054
179: Forward: 8 | Train Error: 0.2372, Loss: 0.2083, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2052
180: Forward: 8 | Train Error: 0.2370, Loss: 0.2081, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2050
181: Forward: 8 | Train Error: 0.2370, Loss: 0.2079, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2048
182: Forward: 8 | Train Error: 0.2367, Loss: 0.2078, Operator norm: 0.1999 | Test Error: 0.2250, Loss: 0.2046
183: Forward: 8 | Train Error: 0.2367, Loss: 0.2076, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2045
184: Forward: 8 | Train Error: 0.2367, Loss: 0.2074, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2043
185: Forward: 8 | Train Error: 0.2365, Loss: 0.2072, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2041
186: Forward: 8 | Train Error: 0.2362, Loss: 0.2070, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2039
187: Forward: 8 | Train Error: 0.2362, Loss: 0.2069, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2037
188: Forward: 8 | Train Error: 0.2362, Loss: 0.2067, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2035
189: Forward: 8 | Train Error: 0.2362, Loss: 0.2065, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2033
190: Forward: 8 | Train Error: 0.2357, Loss: 0.2063, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2032
191: Forward: 8 | Train Error: 0.2357, Loss: 0.2062, Operator norm: 0.1999 | Test Error: 0.2255, Loss: 0.2030
192: Forward: 8 | Train Error: 0.2352, Loss: 0.2060, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2028
193: Forward: 8 | Train Error: 0.2352, Loss: 0.2058, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2026
194: Forward: 8 | Train Error: 0.2345, Loss: 0.2056, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2024
195: Forward: 8 | Train Error: 0.2347, Loss: 0.2055, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2023
196: Forward: 8 | Train Error: 0.2345, Loss: 0.2053, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2021
197: Forward: 8 | Train Error: 0.2347, Loss: 0.2051, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2019
198: Forward: 8 | Train Error: 0.2352, Loss: 0.2049, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2017
199: Forward: 8 | Train Error: 0.2355, Loss: 0.2048, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2016
200: Forward: 8 | Train Error: 0.2355, Loss: 0.2046, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2014
201: Forward: 8 | Train Error: 0.2355, Loss: 0.2044, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2012
202: Forward: 8 | Train Error: 0.2355, Loss: 0.2043, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2010
203: Forward: 8 | Train Error: 0.2357, Loss: 0.2041, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2009
204: Forward: 8 | Train Error: 0.2355, Loss: 0.2039, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.2007
205: Forward: 8 | Train Error: 0.2352, Loss: 0.2038, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2005
206: Forward: 8 | Train Error: 0.2350, Loss: 0.2036, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2004
207: Forward: 8 | Train Error: 0.2347, Loss: 0.2034, Operator norm: 0.1999 | Test Error: 0.2250, Loss: 0.2002
208: Forward: 8 | Train Error: 0.2345, Loss: 0.2033, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.2000
209: Forward: 8 | Train Error: 0.2343, Loss: 0.2031, Operator norm: 0.1999 | Test Error: 0.2245, Loss: 0.1998
210: Forward: 8 | Train Error: 0.2340, Loss: 0.2030, Operator norm: 0.1999 | Test Error: 0.2240, Loss: 0.1997
211: Forward: 8 | Train Error: 0.2338, Loss: 0.2028, Operator norm: 0.1999 | Test Error: 0.2235, Loss: 0.1995
212: Forward: 8 | Train Error: 0.2335, Loss: 0.2026, Operator norm: 0.1999 | Test Error: 0.2230, Loss: 0.1993
213: Forward: 8 | Train Error: 0.2330, Loss: 0.2025, Operator norm: 0.1999 | Test Error: 0.2230, Loss: 0.1992
214: Forward: 8 | Train Error: 0.2330, Loss: 0.2023, Operator norm: 0.1999 | Test Error: 0.2230, Loss: 0.1990
215: Forward: 8 | Train Error: 0.2323, Loss: 0.2022, Operator norm: 0.1999 | Test Error: 0.2225, Loss: 0.1989
216: Forward: 8 | Train Error: 0.2325, Loss: 0.2020, Operator norm: 0.1999 | Test Error: 0.2225, Loss: 0.1987
217: Forward: 8 | Train Error: 0.2328, Loss: 0.2018, Operator norm: 0.1999 | Test Error: 0.2220, Loss: 0.1985
218: Forward: 8 | Train Error: 0.2315, Loss: 0.2017, Operator norm: 0.1999 | Test Error: 0.2220, Loss: 0.1984
219: Forward: 8 | Train Error: 0.2313, Loss: 0.2015, Operator norm: 0.1999 | Test Error: 0.2220, Loss: 0.1982
220: Forward: 8 | Train Error: 0.2313, Loss: 0.2014, Operator norm: 0.1999 | Test Error: 0.2215, Loss: 0.1980
221: Forward: 8 | Train Error: 0.2310, Loss: 0.2012, Operator norm: 0.1999 | Test Error: 0.2215, Loss: 0.1979
222: Forward: 8 | Train Error: 0.2308, Loss: 0.2011, Operator norm: 0.1999 | Test Error: 0.2215, Loss: 0.1977
223: Forward: 8 | Train Error: 0.2303, Loss: 0.2009, Operator norm: 0.1999 | Test Error: 0.2215, Loss: 0.1976
224: Forward: 8 | Train Error: 0.2303, Loss: 0.2008, Operator norm: 0.1999 | Test Error: 0.2210, Loss: 0.1974
225: Forward: 8 | Train Error: 0.2298, Loss: 0.2006, Operator norm: 0.1999 | Test Error: 0.2210, Loss: 0.1973
226: Forward: 8 | Train Error: 0.2298, Loss: 0.2005, Operator norm: 0.1999 | Test Error: 0.2210, Loss: 0.1971
227: Forward: 8 | Train Error: 0.2300, Loss: 0.2003, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1969
228: Forward: 8 | Train Error: 0.2298, Loss: 0.2002, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1968
229: Forward: 8 | Train Error: 0.2293, Loss: 0.2000, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1966
230: Forward: 8 | Train Error: 0.2285, Loss: 0.1999, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1965
231: Forward: 8 | Train Error: 0.2283, Loss: 0.1997, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1963
232: Forward: 8 | Train Error: 0.2280, Loss: 0.1996, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1962
233: Forward: 8 | Train Error: 0.2283, Loss: 0.1994, Operator norm: 0.1999 | Test Error: 0.2205, Loss: 0.1960
234: Forward: 8 | Train Error: 0.2285, Loss: 0.1993, Operator norm: 0.1999 | Test Error: 0.2200, Loss: 0.1959
235: Forward: 8 | Train Error: 0.2280, Loss: 0.1991, Operator norm: 0.1999 | Test Error: 0.2200, Loss: 0.1957
236: Forward: 8 | Train Error: 0.2280, Loss: 0.1990, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1956
237: Forward: 8 | Train Error: 0.2275, Loss: 0.1988, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1954
238: Forward: 8 | Train Error: 0.2273, Loss: 0.1987, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1953
239: Forward: 8 | Train Error: 0.2270, Loss: 0.1985, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1951
240: Forward: 8 | Train Error: 0.2270, Loss: 0.1984, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1950
241: Forward: 8 | Train Error: 0.2270, Loss: 0.1983, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1948
242: Forward: 8 | Train Error: 0.2265, Loss: 0.1981, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1947
243: Forward: 8 | Train Error: 0.2263, Loss: 0.1980, Operator norm: 0.1999 | Test Error: 0.2195, Loss: 0.1945
244: Forward: 8 | Train Error: 0.2258, Loss: 0.1978, Operator norm: 0.1999 | Test Error: 0.2190, Loss: 0.1944
245: Forward: 8 | Train Error: 0.2258, Loss: 0.1977, Operator norm: 0.1999 | Test Error: 0.2190, Loss: 0.1942
246: Forward: 8 | Train Error: 0.2250, Loss: 0.1975, Operator norm: 0.1999 | Test Error: 0.2190, Loss: 0.1941
247: Forward: 8 | Train Error: 0.2243, Loss: 0.1974, Operator norm: 0.1999 | Test Error: 0.2190, Loss: 0.1940
248: Forward: 8 | Train Error: 0.2243, Loss: 0.1973, Operator norm: 0.1999 | Test Error: 0.2190, Loss: 0.1938
249: Forward: 8 | Train Error: 0.2238, Loss: 0.1971, Operator norm: 0.1999 | Test Error: 0.2180, Loss: 0.1937
250: Forward: 8 | Train Error: 0.2233, Loss: 0.1970, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1935
251: Forward: 8 | Train Error: 0.2230, Loss: 0.1969, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1934
252: Forward: 8 | Train Error: 0.2230, Loss: 0.1967, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1932
253: Forward: 8 | Train Error: 0.2230, Loss: 0.1966, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1931
254: Forward: 8 | Train Error: 0.2230, Loss: 0.1964, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1930
255: Forward: 8 | Train Error: 0.2233, Loss: 0.1963, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1928
256: Forward: 8 | Train Error: 0.2233, Loss: 0.1962, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1927
257: Forward: 8 | Train Error: 0.2233, Loss: 0.1960, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1925
258: Forward: 8 | Train Error: 0.2233, Loss: 0.1959, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1924
259: Forward: 8 | Train Error: 0.2233, Loss: 0.1958, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1923
260: Forward: 8 | Train Error: 0.2233, Loss: 0.1956, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1921
261: Forward: 8 | Train Error: 0.2230, Loss: 0.1955, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1920
262: Forward: 8 | Train Error: 0.2228, Loss: 0.1954, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1919
263: Forward: 8 | Train Error: 0.2228, Loss: 0.1952, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1917
264: Forward: 8 | Train Error: 0.2230, Loss: 0.1951, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1916
265: Forward: 8 | Train Error: 0.2230, Loss: 0.1950, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1915
266: Forward: 8 | Train Error: 0.2228, Loss: 0.1949, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1913
267: Forward: 8 | Train Error: 0.2228, Loss: 0.1947, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1912
268: Forward: 8 | Train Error: 0.2228, Loss: 0.1946, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1911
269: Forward: 8 | Train Error: 0.2223, Loss: 0.1945, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1909
270: Forward: 8 | Train Error: 0.2218, Loss: 0.1943, Operator norm: 0.1999 | Test Error: 0.2175, Loss: 0.1908
271: Forward: 8 | Train Error: 0.2215, Loss: 0.1942, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1907
272: Forward: 8 | Train Error: 0.2215, Loss: 0.1941, Operator norm: 0.1999 | Test Error: 0.2170, Loss: 0.1905
273: Forward: 8 | Train Error: 0.2215, Loss: 0.1940, Operator norm: 0.1999 | Test Error: 0.2160, Loss: 0.1904
274: Forward: 8 | Train Error: 0.2215, Loss: 0.1938, Operator norm: 0.1999 | Test Error: 0.2155, Loss: 0.1903
275: Forward: 8 | Train Error: 0.2215, Loss: 0.1937, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1902
276: Forward: 8 | Train Error: 0.2213, Loss: 0.1936, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1900
277: Forward: 8 | Train Error: 0.2210, Loss: 0.1935, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1899
278: Forward: 8 | Train Error: 0.2210, Loss: 0.1933, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1898
279: Forward: 8 | Train Error: 0.2208, Loss: 0.1932, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1896
280: Forward: 8 | Train Error: 0.2203, Loss: 0.1931, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1895
281: Forward: 8 | Train Error: 0.2200, Loss: 0.1930, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1894
282: Forward: 8 | Train Error: 0.2198, Loss: 0.1928, Operator norm: 0.1999 | Test Error: 0.2140, Loss: 0.1893
283: Forward: 8 | Train Error: 0.2198, Loss: 0.1927, Operator norm: 0.1999 | Test Error: 0.2140, Loss: 0.1891
284: Forward: 8 | Train Error: 0.2198, Loss: 0.1926, Operator norm: 0.1999 | Test Error: 0.2140, Loss: 0.1890
285: Forward: 8 | Train Error: 0.2198, Loss: 0.1925, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1889
286: Forward: 8 | Train Error: 0.2198, Loss: 0.1924, Operator norm: 0.1999 | Test Error: 0.2145, Loss: 0.1888
287: Forward: 8 | Train Error: 0.2195, Loss: 0.1922, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1886
288: Forward: 8 | Train Error: 0.2193, Loss: 0.1921, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1885
289: Forward: 8 | Train Error: 0.2193, Loss: 0.1920, Operator norm: 0.1999 | Test Error: 0.2155, Loss: 0.1884
290: Forward: 8 | Train Error: 0.2190, Loss: 0.1919, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1883
291: Forward: 8 | Train Error: 0.2188, Loss: 0.1918, Operator norm: 0.1999 | Test Error: 0.2150, Loss: 0.1882
292: Forward: 8 | Train Error: 0.2188, Loss: 0.1916, Operator norm: 0.1999 | Test Error: 0.2140, Loss: 0.1880
293: Forward: 8 | Train Error: 0.2188, Loss: 0.1915, Operator norm: 0.1999 | Test Error: 0.2135, Loss: 0.1879
294: Forward: 8 | Train Error: 0.2190, Loss: 0.1914, Operator norm: 0.1999 | Test Error: 0.2135, Loss: 0.1878
295: Forward: 8 | Train Error: 0.2188, Loss: 0.1913, Operator norm: 0.1999 | Test Error: 0.2135, Loss: 0.1877
296: Forward: 8 | Train Error: 0.2182, Loss: 0.1912, Operator norm: 0.1999 | Test Error: 0.2135, Loss: 0.1876
297: Forward: 8 | Train Error: 0.2180, Loss: 0.1911, Operator norm: 0.1999 | Test Error: 0.2135, Loss: 0.1874
298: Forward: 8 | Train Error: 0.2182, Loss: 0.1910, Operator norm: 0.1999 | Test Error: 0.2130, Loss: 0.1873
299: Forward: 8 | Train Error: 0.2182, Loss: 0.1908, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1872
300: Forward: 8 | Train Error: 0.2180, Loss: 0.1907, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1871
301: Forward: 8 | Train Error: 0.2180, Loss: 0.1906, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1870
302: Forward: 8 | Train Error: 0.2180, Loss: 0.1905, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1869
303: Forward: 8 | Train Error: 0.2180, Loss: 0.1904, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1867
304: Forward: 8 | Train Error: 0.2180, Loss: 0.1903, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1866
305: Forward: 8 | Train Error: 0.2180, Loss: 0.1902, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1865
306: Forward: 8 | Train Error: 0.2180, Loss: 0.1900, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1864
307: Forward: 8 | Train Error: 0.2182, Loss: 0.1899, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1863
308: Forward: 8 | Train Error: 0.2180, Loss: 0.1898, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1862
309: Forward: 8 | Train Error: 0.2180, Loss: 0.1897, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1861
310: Forward: 8 | Train Error: 0.2177, Loss: 0.1896, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1859
311: Forward: 8 | Train Error: 0.2177, Loss: 0.1895, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1858
312: Forward: 8 | Train Error: 0.2175, Loss: 0.1894, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1857
313: Forward: 8 | Train Error: 0.2175, Loss: 0.1893, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1856
314: Forward: 8 | Train Error: 0.2172, Loss: 0.1892, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1855
315: Forward: 8 | Train Error: 0.2170, Loss: 0.1891, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1854
316: Forward: 8 | Train Error: 0.2170, Loss: 0.1889, Operator norm: 0.1999 | Test Error: 0.2120, Loss: 0.1853
317: Forward: 8 | Train Error: 0.2170, Loss: 0.1888, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1852
318: Forward: 8 | Train Error: 0.2170, Loss: 0.1887, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1851
319: Forward: 8 | Train Error: 0.2170, Loss: 0.1886, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1849
320: Forward: 8 | Train Error: 0.2165, Loss: 0.1885, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1848
321: Forward: 8 | Train Error: 0.2165, Loss: 0.1884, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1847
322: Forward: 8 | Train Error: 0.2165, Loss: 0.1883, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1846
323: Forward: 8 | Train Error: 0.2162, Loss: 0.1882, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1845
324: Forward: 8 | Train Error: 0.2160, Loss: 0.1881, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1844
325: Forward: 8 | Train Error: 0.2160, Loss: 0.1880, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1843
326: Forward: 8 | Train Error: 0.2157, Loss: 0.1879, Operator norm: 0.1999 | Test Error: 0.2115, Loss: 0.1842
327: Forward: 8 | Train Error: 0.2157, Loss: 0.1878, Operator norm: 0.1999 | Test Error: 0.2105, Loss: 0.1841
328: Forward: 8 | Train Error: 0.2160, Loss: 0.1877, Operator norm: 0.1999 | Test Error: 0.2105, Loss: 0.1840
329: Forward: 8 | Train Error: 0.2160, Loss: 0.1876, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1839
330: Forward: 8 | Train Error: 0.2157, Loss: 0.1875, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1838
331: Forward: 8 | Train Error: 0.2160, Loss: 0.1874, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1837
332: Forward: 8 | Train Error: 0.2160, Loss: 0.1873, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1836
333: Forward: 8 | Train Error: 0.2160, Loss: 0.1872, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1835
334: Forward: 8 | Train Error: 0.2160, Loss: 0.1871, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1834
335: Forward: 8 | Train Error: 0.2157, Loss: 0.1870, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1833
336: Forward: 8 | Train Error: 0.2157, Loss: 0.1869, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1831
337: Forward: 8 | Train Error: 0.2157, Loss: 0.1868, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1830
338: Forward: 8 | Train Error: 0.2155, Loss: 0.1867, Operator norm: 0.1999 | Test Error: 0.2100, Loss: 0.1829
339: Forward: 8 | Train Error: 0.2155, Loss: 0.1866, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1828
340: Forward: 8 | Train Error: 0.2155, Loss: 0.1865, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1827
341: Forward: 8 | Train Error: 0.2155, Loss: 0.1864, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1826
342: Forward: 8 | Train Error: 0.2157, Loss: 0.1863, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1825
343: Forward: 8 | Train Error: 0.2157, Loss: 0.1862, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1824
344: Forward: 8 | Train Error: 0.2155, Loss: 0.1861, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1823
345: Forward: 8 | Train Error: 0.2155, Loss: 0.1860, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1822
346: Forward: 8 | Train Error: 0.2155, Loss: 0.1859, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1821
347: Forward: 8 | Train Error: 0.2155, Loss: 0.1858, Operator norm: 0.1999 | Test Error: 0.2090, Loss: 0.1820
348: Forward: 8 | Train Error: 0.2152, Loss: 0.1857, Operator norm: 0.1999 | Test Error: 0.2085, Loss: 0.1819
349: Forward: 8 | Train Error: 0.2150, Loss: 0.1856, Operator norm: 0.1999 | Test Error: 0.2085, Loss: 0.1818
350: Forward: 8 | Train Error: 0.2150, Loss: 0.1855, Operator norm: 0.1999 | Test Error: 0.2085, Loss: 0.1818
351: Forward: 8 | Train Error: 0.2150, Loss: 0.1854, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1817
352: Forward: 8 | Train Error: 0.2150, Loss: 0.1853, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1816
353: Forward: 8 | Train Error: 0.2150, Loss: 0.1852, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1815
354: Forward: 8 | Train Error: 0.2150, Loss: 0.1851, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1814
355: Forward: 8 | Train Error: 0.2150, Loss: 0.1850, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1813
356: Forward: 8 | Train Error: 0.2150, Loss: 0.1849, Operator norm: 0.1999 | Test Error: 0.2080, Loss: 0.1812
357: Forward: 8 | Train Error: 0.2152, Loss: 0.1848, Operator norm: 0.1999 | Test Error: 0.2075, Loss: 0.1811
358: Forward: 8 | Train Error: 0.2155, Loss: 0.1847, Operator norm: 0.1999 | Test Error: 0.2070, Loss: 0.1810
359: Forward: 8 | Train Error: 0.2157, Loss: 0.1846, Operator norm: 0.1999 | Test Error: 0.2065, Loss: 0.1809
360: Forward: 8 | Train Error: 0.2155, Loss: 0.1846, Operator norm: 0.1999 | Test Error: 0.2060, Loss: 0.1808
361: Forward: 8 | Train Error: 0.2155, Loss: 0.1845, Operator norm: 0.1999 | Test Error: 0.2060, Loss: 0.1807
362: Forward: 8 | Train Error: 0.2150, Loss: 0.1844, Operator norm: 0.1999 | Test Error: 0.2060, Loss: 0.1806
363: Forward: 8 | Train Error: 0.2150, Loss: 0.1843, Operator norm: 0.1999 | Test Error: 0.2060, Loss: 0.1805
364: Forward: 8 | Train Error: 0.2150, Loss: 0.1842, Operator norm: 0.1999 | Test Error: 0.2060, Loss: 0.1804
365: Forward: 8 | Train Error: 0.2150, Loss: 0.1841, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1803
366: Forward: 8 | Train Error: 0.2150, Loss: 0.1840, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1802
367: Forward: 8 | Train Error: 0.2145, Loss: 0.1839, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1801
368: Forward: 8 | Train Error: 0.2137, Loss: 0.1838, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1801
369: Forward: 8 | Train Error: 0.2137, Loss: 0.1837, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1800
370: Forward: 8 | Train Error: 0.2137, Loss: 0.1836, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1799
371: Forward: 8 | Train Error: 0.2137, Loss: 0.1836, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1798
372: Forward: 8 | Train Error: 0.2137, Loss: 0.1835, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1797
373: Forward: 8 | Train Error: 0.2135, Loss: 0.1834, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1796
374: Forward: 8 | Train Error: 0.2135, Loss: 0.1833, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1795
375: Forward: 8 | Train Error: 0.2132, Loss: 0.1832, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1794
376: Forward: 8 | Train Error: 0.2132, Loss: 0.1831, Operator norm: 0.1999 | Test Error: 0.2050, Loss: 0.1793
377: Forward: 8 | Train Error: 0.2127, Loss: 0.1830, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1792
378: Forward: 8 | Train Error: 0.2127, Loss: 0.1829, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1792
379: Forward: 8 | Train Error: 0.2127, Loss: 0.1829, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1791
380: Forward: 8 | Train Error: 0.2127, Loss: 0.1828, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1790
381: Forward: 8 | Train Error: 0.2130, Loss: 0.1827, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1789
382: Forward: 8 | Train Error: 0.2130, Loss: 0.1826, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1788
383: Forward: 8 | Train Error: 0.2127, Loss: 0.1825, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1787
384: Forward: 8 | Train Error: 0.2127, Loss: 0.1824, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1786
385: Forward: 8 | Train Error: 0.2130, Loss: 0.1823, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1785
386: Forward: 8 | Train Error: 0.2130, Loss: 0.1823, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1785
387: Forward: 8 | Train Error: 0.2127, Loss: 0.1822, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1784
388: Forward: 8 | Train Error: 0.2125, Loss: 0.1821, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1783
389: Forward: 8 | Train Error: 0.2122, Loss: 0.1820, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1782
390: Forward: 8 | Train Error: 0.2120, Loss: 0.1819, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1781
391: Forward: 8 | Train Error: 0.2117, Loss: 0.1818, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1780
392: Forward: 8 | Train Error: 0.2117, Loss: 0.1817, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1779
393: Forward: 8 | Train Error: 0.2117, Loss: 0.1817, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1779
394: Forward: 8 | Train Error: 0.2117, Loss: 0.1816, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1778
395: Forward: 8 | Train Error: 0.2117, Loss: 0.1815, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1777
396: Forward: 8 | Train Error: 0.2120, Loss: 0.1814, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1776
397: Forward: 8 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1775
398: Forward: 8 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1774
399: Forward: 8 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1774
400: Forward: 8 | Train Error: 0.2117, Loss: 0.1811, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1773
401: Forward: 8 | Train Error: 0.2115, Loss: 0.1810, Operator norm: 0.1999 | Test Error: 0.2045, Loss: 0.1772
402: Forward: 8 | Train Error: 0.2115, Loss: 0.1809, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1771
403: Forward: 8 | Train Error: 0.2112, Loss: 0.1808, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1770
404: Forward: 8 | Train Error: 0.2112, Loss: 0.1808, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1770
405: Forward: 8 | Train Error: 0.2112, Loss: 0.1807, Operator norm: 0.1999 | Test Error: 0.2040, Loss: 0.1769
406: Forward: 8 | Train Error: 0.2112, Loss: 0.1806, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1768
407: Forward: 8 | Train Error: 0.2112, Loss: 0.1805, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1767
408: Forward: 8 | Train Error: 0.2112, Loss: 0.1805, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1766
409: Forward: 8 | Train Error: 0.2112, Loss: 0.1804, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1766
410: Forward: 8 | Train Error: 0.2110, Loss: 0.1803, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1765
411: Forward: 8 | Train Error: 0.2107, Loss: 0.1802, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1764
412: Forward: 8 | Train Error: 0.2107, Loss: 0.1801, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1763
413: Forward: 8 | Train Error: 0.2107, Loss: 0.1801, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1762
414: Forward: 8 | Train Error: 0.2107, Loss: 0.1800, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1762
415: Forward: 8 | Train Error: 0.2102, Loss: 0.1799, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1761
416: Forward: 8 | Train Error: 0.2100, Loss: 0.1798, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1760
417: Forward: 8 | Train Error: 0.2095, Loss: 0.1797, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1759
418: Forward: 8 | Train Error: 0.2092, Loss: 0.1797, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1758
419: Forward: 8 | Train Error: 0.2092, Loss: 0.1796, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1758
420: Forward: 8 | Train Error: 0.2090, Loss: 0.1795, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1757
421: Forward: 8 | Train Error: 0.2090, Loss: 0.1794, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1756
422: Forward: 8 | Train Error: 0.2090, Loss: 0.1794, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1755
423: Forward: 8 | Train Error: 0.2090, Loss: 0.1793, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1755
424: Forward: 8 | Train Error: 0.2090, Loss: 0.1792, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1754
425: Forward: 8 | Train Error: 0.2087, Loss: 0.1791, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1753
426: Forward: 8 | Train Error: 0.2087, Loss: 0.1791, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1752
427: Forward: 8 | Train Error: 0.2087, Loss: 0.1790, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1752
428: Forward: 8 | Train Error: 0.2087, Loss: 0.1789, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1751
429: Forward: 8 | Train Error: 0.2082, Loss: 0.1788, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1750
430: Forward: 8 | Train Error: 0.2080, Loss: 0.1788, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1749
431: Forward: 8 | Train Error: 0.2077, Loss: 0.1787, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1749
432: Forward: 8 | Train Error: 0.2077, Loss: 0.1786, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1748
433: Forward: 8 | Train Error: 0.2077, Loss: 0.1786, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1747
434: Forward: 8 | Train Error: 0.2077, Loss: 0.1785, Operator norm: 0.1999 | Test Error: 0.2035, Loss: 0.1746
435: Forward: 8 | Train Error: 0.2077, Loss: 0.1784, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1746
436: Forward: 8 | Train Error: 0.2077, Loss: 0.1783, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1745
437: Forward: 8 | Train Error: 0.2075, Loss: 0.1783, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1744
438: Forward: 8 | Train Error: 0.2080, Loss: 0.1782, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1744
439: Forward: 8 | Train Error: 0.2080, Loss: 0.1781, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1743
440: Forward: 8 | Train Error: 0.2082, Loss: 0.1780, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1742
441: Forward: 8 | Train Error: 0.2082, Loss: 0.1780, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1741
442: Forward: 8 | Train Error: 0.2080, Loss: 0.1779, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1741
443: Forward: 8 | Train Error: 0.2080, Loss: 0.1778, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1740
444: Forward: 8 | Train Error: 0.2080, Loss: 0.1778, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1739
445: Forward: 8 | Train Error: 0.2080, Loss: 0.1777, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1739
446: Forward: 8 | Train Error: 0.2077, Loss: 0.1776, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1738
447: Forward: 8 | Train Error: 0.2080, Loss: 0.1775, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1737
448: Forward: 8 | Train Error: 0.2080, Loss: 0.1775, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1736
449: Forward: 8 | Train Error: 0.2080, Loss: 0.1774, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1736
450: Forward: 8 | Train Error: 0.2080, Loss: 0.1773, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1735
451: Forward: 8 | Train Error: 0.2080, Loss: 0.1773, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1734
452: Forward: 8 | Train Error: 0.2080, Loss: 0.1772, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1734
453: Forward: 8 | Train Error: 0.2077, Loss: 0.1771, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1733
454: Forward: 8 | Train Error: 0.2077, Loss: 0.1771, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1732
455: Forward: 8 | Train Error: 0.2080, Loss: 0.1770, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1732
456: Forward: 8 | Train Error: 0.2075, Loss: 0.1769, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1731
457: Forward: 8 | Train Error: 0.2075, Loss: 0.1769, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1730
458: Forward: 8 | Train Error: 0.2075, Loss: 0.1768, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1729
459: Forward: 8 | Train Error: 0.2075, Loss: 0.1767, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1729
460: Forward: 8 | Train Error: 0.2075, Loss: 0.1767, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1728
461: Forward: 8 | Train Error: 0.2075, Loss: 0.1766, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1727
462: Forward: 8 | Train Error: 0.2075, Loss: 0.1765, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1727
463: Forward: 8 | Train Error: 0.2075, Loss: 0.1765, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1726
464: Forward: 8 | Train Error: 0.2075, Loss: 0.1764, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1725
465: Forward: 8 | Train Error: 0.2075, Loss: 0.1763, Operator norm: 0.1999 | Test Error: 0.2030, Loss: 0.1725
466: Forward: 8 | Train Error: 0.2075, Loss: 0.1763, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1724
467: Forward: 8 | Train Error: 0.2075, Loss: 0.1762, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1723
468: Forward: 8 | Train Error: 0.2075, Loss: 0.1761, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1723
469: Forward: 8 | Train Error: 0.2072, Loss: 0.1761, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1722
470: Forward: 8 | Train Error: 0.2067, Loss: 0.1760, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1721
471: Forward: 8 | Train Error: 0.2067, Loss: 0.1759, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1721
472: Forward: 8 | Train Error: 0.2065, Loss: 0.1759, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1720
473: Forward: 8 | Train Error: 0.2062, Loss: 0.1758, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1720
474: Forward: 8 | Train Error: 0.2062, Loss: 0.1757, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1719
475: Forward: 8 | Train Error: 0.2062, Loss: 0.1757, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1718
476: Forward: 8 | Train Error: 0.2062, Loss: 0.1756, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1718
477: Forward: 8 | Train Error: 0.2062, Loss: 0.1755, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1717
478: Forward: 8 | Train Error: 0.2062, Loss: 0.1755, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1716
479: Forward: 8 | Train Error: 0.2060, Loss: 0.1754, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1716
480: Forward: 8 | Train Error: 0.2060, Loss: 0.1753, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1715
481: Forward: 8 | Train Error: 0.2060, Loss: 0.1753, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1714
482: Forward: 8 | Train Error: 0.2057, Loss: 0.1752, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1714
483: Forward: 8 | Train Error: 0.2057, Loss: 0.1752, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1713
484: Forward: 8 | Train Error: 0.2057, Loss: 0.1751, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1712
485: Forward: 8 | Train Error: 0.2055, Loss: 0.1750, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1712
486: Forward: 8 | Train Error: 0.2055, Loss: 0.1750, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1711
487: Forward: 8 | Train Error: 0.2057, Loss: 0.1749, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1711
488: Forward: 8 | Train Error: 0.2055, Loss: 0.1748, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1710
489: Forward: 8 | Train Error: 0.2057, Loss: 0.1748, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1709
490: Forward: 8 | Train Error: 0.2057, Loss: 0.1747, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1709
491: Forward: 8 | Train Error: 0.2057, Loss: 0.1747, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1708
492: Forward: 8 | Train Error: 0.2057, Loss: 0.1746, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1708
493: Forward: 8 | Train Error: 0.2055, Loss: 0.1745, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1707
494: Forward: 8 | Train Error: 0.2055, Loss: 0.1745, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1706
495: Forward: 8 | Train Error: 0.2055, Loss: 0.1744, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1706
496: Forward: 8 | Train Error: 0.2055, Loss: 0.1744, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1705
497: Forward: 8 | Train Error: 0.2050, Loss: 0.1743, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1704
498: Forward: 8 | Train Error: 0.2050, Loss: 0.1742, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1704
499: Forward: 8 | Train Error: 0.2050, Loss: 0.1742, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1703
500: Forward: 8 | Train Error: 0.2050, Loss: 0.1741, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1703
501: Forward: 8 | Train Error: 0.2050, Loss: 0.1741, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1702
502: Forward: 8 | Train Error: 0.2052, Loss: 0.1740, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1701
503: Forward: 8 | Train Error: 0.2052, Loss: 0.1739, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1701
504: Forward: 8 | Train Error: 0.2052, Loss: 0.1739, Operator norm: 0.2000 | Test Error: 0.2015, Loss: 0.1700
505: Forward: 8 | Train Error: 0.2052, Loss: 0.1738, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1700
506: Forward: 8 | Train Error: 0.2052, Loss: 0.1738, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1699
507: Forward: 8 | Train Error: 0.2050, Loss: 0.1737, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1699
508: Forward: 8 | Train Error: 0.2047, Loss: 0.1736, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1698
509: Forward: 8 | Train Error: 0.2047, Loss: 0.1736, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1697
510: Forward: 8 | Train Error: 0.2047, Loss: 0.1735, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1697
511: Forward: 8 | Train Error: 0.2047, Loss: 0.1735, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1696
512: Forward: 8 | Train Error: 0.2050, Loss: 0.1734, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1696
513: Forward: 8 | Train Error: 0.2047, Loss: 0.1734, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1695
514: Forward: 8 | Train Error: 0.2047, Loss: 0.1733, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1694
515: Forward: 8 | Train Error: 0.2047, Loss: 0.1732, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1694
516: Forward: 8 | Train Error: 0.2047, Loss: 0.1732, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1693
517: Forward: 8 | Train Error: 0.2047, Loss: 0.1731, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1693
518: Forward: 8 | Train Error: 0.2047, Loss: 0.1731, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1692
519: Forward: 8 | Train Error: 0.2047, Loss: 0.1730, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1692
520: Forward: 8 | Train Error: 0.2047, Loss: 0.1730, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1691
521: Forward: 8 | Train Error: 0.2047, Loss: 0.1729, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1691
522: Forward: 8 | Train Error: 0.2047, Loss: 0.1728, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1690
523: Forward: 8 | Train Error: 0.2047, Loss: 0.1728, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1689
524: Forward: 8 | Train Error: 0.2047, Loss: 0.1727, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1689
525: Forward: 8 | Train Error: 0.2047, Loss: 0.1727, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1688
526: Forward: 8 | Train Error: 0.2047, Loss: 0.1726, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1688
527: Forward: 8 | Train Error: 0.2047, Loss: 0.1726, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1687
528: Forward: 8 | Train Error: 0.2047, Loss: 0.1725, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1687
529: Forward: 8 | Train Error: 0.2045, Loss: 0.1724, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1686
530: Forward: 8 | Train Error: 0.2045, Loss: 0.1724, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1686
531: Forward: 8 | Train Error: 0.2045, Loss: 0.1723, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1685
532: Forward: 8 | Train Error: 0.2045, Loss: 0.1723, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1684
533: Forward: 8 | Train Error: 0.2042, Loss: 0.1722, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1684
534: Forward: 8 | Train Error: 0.2042, Loss: 0.1722, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1683
535: Forward: 8 | Train Error: 0.2042, Loss: 0.1721, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1683
536: Forward: 8 | Train Error: 0.2040, Loss: 0.1721, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1682
537: Forward: 8 | Train Error: 0.2040, Loss: 0.1720, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1682
538: Forward: 8 | Train Error: 0.2040, Loss: 0.1720, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1681
539: Forward: 8 | Train Error: 0.2040, Loss: 0.1719, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1681
540: Forward: 8 | Train Error: 0.2040, Loss: 0.1718, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1680
541: Forward: 8 | Train Error: 0.2040, Loss: 0.1718, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1680
542: Forward: 8 | Train Error: 0.2040, Loss: 0.1717, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1679
543: Forward: 8 | Train Error: 0.2040, Loss: 0.1717, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1679
544: Forward: 8 | Train Error: 0.2040, Loss: 0.1716, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1678
545: Forward: 8 | Train Error: 0.2040, Loss: 0.1716, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1677
546: Forward: 8 | Train Error: 0.2037, Loss: 0.1715, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1677
547: Forward: 8 | Train Error: 0.2037, Loss: 0.1715, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1676
548: Forward: 8 | Train Error: 0.2037, Loss: 0.1714, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1676
549: Forward: 8 | Train Error: 0.2037, Loss: 0.1714, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1675
550: Forward: 8 | Train Error: 0.2037, Loss: 0.1713, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1675
551: Forward: 8 | Train Error: 0.2037, Loss: 0.1713, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1674
552: Forward: 8 | Train Error: 0.2037, Loss: 0.1712, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1674
553: Forward: 8 | Train Error: 0.2037, Loss: 0.1712, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1673
554: Forward: 8 | Train Error: 0.2037, Loss: 0.1711, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1673
555: Forward: 8 | Train Error: 0.2035, Loss: 0.1711, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1672
556: Forward: 8 | Train Error: 0.2032, Loss: 0.1710, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1672
557: Forward: 8 | Train Error: 0.2032, Loss: 0.1710, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1671
558: Forward: 8 | Train Error: 0.2032, Loss: 0.1709, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1671
559: Forward: 8 | Train Error: 0.2032, Loss: 0.1709, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1670
560: Forward: 8 | Train Error: 0.2032, Loss: 0.1708, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1670
561: Forward: 8 | Train Error: 0.2032, Loss: 0.1708, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1669
562: Forward: 8 | Train Error: 0.2035, Loss: 0.1707, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1669
563: Forward: 8 | Train Error: 0.2035, Loss: 0.1707, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1668
564: Forward: 8 | Train Error: 0.2035, Loss: 0.1706, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1668
565: Forward: 8 | Train Error: 0.2032, Loss: 0.1706, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1667
566: Forward: 8 | Train Error: 0.2032, Loss: 0.1705, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1667
567: Forward: 8 | Train Error: 0.2032, Loss: 0.1705, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1666
568: Forward: 8 | Train Error: 0.2030, Loss: 0.1704, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1666
569: Forward: 8 | Train Error: 0.2028, Loss: 0.1704, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1665
570: Forward: 8 | Train Error: 0.2028, Loss: 0.1703, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1665
571: Forward: 8 | Train Error: 0.2028, Loss: 0.1703, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1664
572: Forward: 8 | Train Error: 0.2028, Loss: 0.1702, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1664
573: Forward: 8 | Train Error: 0.2025, Loss: 0.1702, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1663
574: Forward: 8 | Train Error: 0.2020, Loss: 0.1701, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1663
575: Forward: 8 | Train Error: 0.2020, Loss: 0.1701, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1662
576: Forward: 8 | Train Error: 0.2020, Loss: 0.1700, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1662
577: Forward: 8 | Train Error: 0.2020, Loss: 0.1700, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1661
578: Forward: 8 | Train Error: 0.2020, Loss: 0.1699, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1661
579: Forward: 8 | Train Error: 0.2020, Loss: 0.1699, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1660
580: Forward: 8 | Train Error: 0.2023, Loss: 0.1698, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1660
581: Forward: 8 | Train Error: 0.2023, Loss: 0.1698, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1659
582: Forward: 8 | Train Error: 0.2020, Loss: 0.1697, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1659
583: Forward: 8 | Train Error: 0.2020, Loss: 0.1697, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1659
584: Forward: 8 | Train Error: 0.2018, Loss: 0.1696, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1658
585: Forward: 8 | Train Error: 0.2018, Loss: 0.1696, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1658
586: Forward: 8 | Train Error: 0.2018, Loss: 0.1695, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1657
587: Forward: 8 | Train Error: 0.2018, Loss: 0.1695, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1657
588: Forward: 8 | Train Error: 0.2018, Loss: 0.1694, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1656
589: Forward: 8 | Train Error: 0.2015, Loss: 0.1694, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1656
590: Forward: 8 | Train Error: 0.2015, Loss: 0.1693, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1655
591: Forward: 8 | Train Error: 0.2015, Loss: 0.1693, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1655
592: Forward: 8 | Train Error: 0.2015, Loss: 0.1692, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1654
593: Forward: 8 | Train Error: 0.2015, Loss: 0.1692, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1654
594: Forward: 8 | Train Error: 0.2015, Loss: 0.1692, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1653
595: Forward: 8 | Train Error: 0.2015, Loss: 0.1691, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1653
596: Forward: 8 | Train Error: 0.2015, Loss: 0.1691, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1652
597: Forward: 8 | Train Error: 0.2015, Loss: 0.1690, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1652
598: Forward: 8 | Train Error: 0.2015, Loss: 0.1690, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1652
599: Forward: 8 | Train Error: 0.2015, Loss: 0.1689, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1651
600: Forward: 8 | Train Error: 0.2015, Loss: 0.1689, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1651
601: Forward: 8 | Train Error: 0.2015, Loss: 0.1688, Operator norm: 0.1999 | Test Error: 0.2025, Loss: 0.1650
602: Forward: 8 | Train Error: 0.2015, Loss: 0.1688, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1650
603: Forward: 8 | Train Error: 0.2015, Loss: 0.1687, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1649
604: Forward: 8 | Train Error: 0.2015, Loss: 0.1687, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1649
605: Forward: 8 | Train Error: 0.2015, Loss: 0.1686, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1648
606: Forward: 8 | Train Error: 0.2013, Loss: 0.1686, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1648
607: Forward: 8 | Train Error: 0.2015, Loss: 0.1686, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1648
608: Forward: 8 | Train Error: 0.2015, Loss: 0.1685, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1647
609: Forward: 8 | Train Error: 0.2013, Loss: 0.1685, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1647
610: Forward: 8 | Train Error: 0.2010, Loss: 0.1684, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1646
611: Forward: 8 | Train Error: 0.2010, Loss: 0.1684, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1646
612: Forward: 8 | Train Error: 0.2010, Loss: 0.1683, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1645
613: Forward: 8 | Train Error: 0.2010, Loss: 0.1683, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1645
614: Forward: 8 | Train Error: 0.2008, Loss: 0.1682, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1644
615: Forward: 8 | Train Error: 0.2008, Loss: 0.1682, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1644
616: Forward: 8 | Train Error: 0.2008, Loss: 0.1682, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1644
617: Forward: 8 | Train Error: 0.2008, Loss: 0.1681, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1643
618: Forward: 8 | Train Error: 0.2008, Loss: 0.1681, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1643
619: Forward: 8 | Train Error: 0.2008, Loss: 0.1680, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1642
620: Forward: 8 | Train Error: 0.2005, Loss: 0.1680, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1642
621: Forward: 8 | Train Error: 0.2005, Loss: 0.1679, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1641
622: Forward: 8 | Train Error: 0.2003, Loss: 0.1679, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1641
623: Forward: 8 | Train Error: 0.2000, Loss: 0.1678, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1641
624: Forward: 8 | Train Error: 0.2000, Loss: 0.1678, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1640
625: Forward: 8 | Train Error: 0.1998, Loss: 0.1678, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1640
626: Forward: 8 | Train Error: 0.1998, Loss: 0.1677, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1639
627: Forward: 8 | Train Error: 0.1998, Loss: 0.1677, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1639
628: Forward: 8 | Train Error: 0.1998, Loss: 0.1676, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1638
629: Forward: 8 | Train Error: 0.1998, Loss: 0.1676, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1638
630: Forward: 8 | Train Error: 0.1998, Loss: 0.1675, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1638
631: Forward: 8 | Train Error: 0.1998, Loss: 0.1675, Operator norm: 0.1999 | Test Error: 0.2020, Loss: 0.1637
632: Forward: 8 | Train Error: 0.1998, Loss: 0.1675, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1637
633: Forward: 8 | Train Error: 0.1998, Loss: 0.1674, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1636
634: Forward: 8 | Train Error: 0.1995, Loss: 0.1674, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1636
635: Forward: 8 | Train Error: 0.1993, Loss: 0.1673, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1636
636: Forward: 8 | Train Error: 0.1993, Loss: 0.1673, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1635
637: Forward: 8 | Train Error: 0.1993, Loss: 0.1673, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1635
638: Forward: 8 | Train Error: 0.1993, Loss: 0.1672, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1634
639: Forward: 8 | Train Error: 0.1993, Loss: 0.1672, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1634
640: Forward: 8 | Train Error: 0.1993, Loss: 0.1671, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1633
641: Forward: 8 | Train Error: 0.1990, Loss: 0.1671, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1633
642: Forward: 8 | Train Error: 0.1990, Loss: 0.1670, Operator norm: 0.1999 | Test Error: 0.2015, Loss: 0.1633
643: Forward: 8 | Train Error: 0.1990, Loss: 0.1670, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1632
644: Forward: 8 | Train Error: 0.1990, Loss: 0.1670, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1632
645: Forward: 8 | Train Error: 0.1990, Loss: 0.1669, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1631
646: Forward: 8 | Train Error: 0.1990, Loss: 0.1669, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1631
647: Forward: 8 | Train Error: 0.1990, Loss: 0.1668, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1631
648: Forward: 8 | Train Error: 0.1990, Loss: 0.1668, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1630
649: Forward: 8 | Train Error: 0.1990, Loss: 0.1668, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1630
650: Forward: 8 | Train Error: 0.1990, Loss: 0.1667, Operator norm: 0.1999 | Test Error: 0.2010, Loss: 0.1629
651: Forward: 8 | Train Error: 0.1990, Loss: 0.1667, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1629
652: Forward: 8 | Train Error: 0.1990, Loss: 0.1666, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1629
653: Forward: 8 | Train Error: 0.1990, Loss: 0.1666, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1628
654: Forward: 8 | Train Error: 0.1990, Loss: 0.1666, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1628
655: Forward: 8 | Train Error: 0.1990, Loss: 0.1665, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1627
656: Forward: 8 | Train Error: 0.1990, Loss: 0.1665, Operator norm: 0.1999 | Test Error: 0.2005, Loss: 0.1627
657: Forward: 8 | Train Error: 0.1990, Loss: 0.1664, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1627
658: Forward: 8 | Train Error: 0.1990, Loss: 0.1664, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1626
659: Forward: 8 | Train Error: 0.1993, Loss: 0.1664, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1626
660: Forward: 8 | Train Error: 0.1993, Loss: 0.1663, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1626
661: Forward: 8 | Train Error: 0.1993, Loss: 0.1663, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1625
662: Forward: 8 | Train Error: 0.1993, Loss: 0.1662, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1625
663: Forward: 8 | Train Error: 0.1995, Loss: 0.1662, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1624
664: Forward: 8 | Train Error: 0.1995, Loss: 0.1662, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1624
665: Forward: 8 | Train Error: 0.1995, Loss: 0.1661, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1624
666: Forward: 8 | Train Error: 0.1995, Loss: 0.1661, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1623
667: Forward: 8 | Train Error: 0.1995, Loss: 0.1660, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1623
668: Forward: 8 | Train Error: 0.1995, Loss: 0.1660, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1622
669: Forward: 8 | Train Error: 0.1995, Loss: 0.1660, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1622
670: Forward: 8 | Train Error: 0.1993, Loss: 0.1659, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1622
671: Forward: 8 | Train Error: 0.1993, Loss: 0.1659, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1621
672: Forward: 8 | Train Error: 0.1993, Loss: 0.1658, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1621
673: Forward: 8 | Train Error: 0.1993, Loss: 0.1658, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1621
674: Forward: 8 | Train Error: 0.1993, Loss: 0.1658, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1620
675: Forward: 8 | Train Error: 0.1995, Loss: 0.1657, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1620
676: Forward: 8 | Train Error: 0.1993, Loss: 0.1657, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1619
677: Forward: 8 | Train Error: 0.1993, Loss: 0.1657, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1619
678: Forward: 8 | Train Error: 0.1993, Loss: 0.1656, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1619
679: Forward: 8 | Train Error: 0.1993, Loss: 0.1656, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1618
680: Forward: 8 | Train Error: 0.1993, Loss: 0.1655, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1618
681: Forward: 8 | Train Error: 0.1993, Loss: 0.1655, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1618
682: Forward: 8 | Train Error: 0.1993, Loss: 0.1655, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1617
683: Forward: 8 | Train Error: 0.1993, Loss: 0.1654, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1617
684: Forward: 8 | Train Error: 0.1993, Loss: 0.1654, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1616
685: Forward: 8 | Train Error: 0.1993, Loss: 0.1653, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1616
686: Forward: 8 | Train Error: 0.1993, Loss: 0.1653, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1616
687: Forward: 8 | Train Error: 0.1993, Loss: 0.1653, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1615
688: Forward: 8 | Train Error: 0.1993, Loss: 0.1652, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1615
689: Forward: 8 | Train Error: 0.1993, Loss: 0.1652, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1615
690: Forward: 8 | Train Error: 0.1990, Loss: 0.1652, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1614
691: Forward: 8 | Train Error: 0.1988, Loss: 0.1651, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1614
692: Forward: 8 | Train Error: 0.1983, Loss: 0.1651, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1614
693: Forward: 8 | Train Error: 0.1980, Loss: 0.1651, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1613
694: Forward: 8 | Train Error: 0.1983, Loss: 0.1650, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1613
695: Forward: 8 | Train Error: 0.1983, Loss: 0.1650, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1613
696: Forward: 8 | Train Error: 0.1983, Loss: 0.1649, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1612
697: Forward: 8 | Train Error: 0.1983, Loss: 0.1649, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1612
698: Forward: 8 | Train Error: 0.1983, Loss: 0.1649, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1611
699: Forward: 8 | Train Error: 0.1983, Loss: 0.1648, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1611
700: Forward: 8 | Train Error: 0.1983, Loss: 0.1648, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1611
701: Forward: 8 | Train Error: 0.1983, Loss: 0.1648, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1610
702: Forward: 8 | Train Error: 0.1983, Loss: 0.1647, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1610
703: Forward: 8 | Train Error: 0.1983, Loss: 0.1647, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1610
704: Forward: 8 | Train Error: 0.1983, Loss: 0.1647, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1609
705: Forward: 8 | Train Error: 0.1983, Loss: 0.1646, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1609
706: Forward: 8 | Train Error: 0.1983, Loss: 0.1646, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1609
707: Forward: 8 | Train Error: 0.1983, Loss: 0.1645, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1608
708: Forward: 8 | Train Error: 0.1983, Loss: 0.1645, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1608
709: Forward: 8 | Train Error: 0.1983, Loss: 0.1645, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1608
710: Forward: 8 | Train Error: 0.1983, Loss: 0.1644, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1607
711: Forward: 8 | Train Error: 0.1980, Loss: 0.1644, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1607
712: Forward: 8 | Train Error: 0.1980, Loss: 0.1644, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1607
713: Forward: 8 | Train Error: 0.1980, Loss: 0.1643, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1606
714: Forward: 8 | Train Error: 0.1980, Loss: 0.1643, Operator norm: 0.1999 | Test Error: 0.2000, Loss: 0.1606
715: Forward: 8 | Train Error: 0.1980, Loss: 0.1643, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1606
716: Forward: 8 | Train Error: 0.1980, Loss: 0.1642, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1605
717: Forward: 8 | Train Error: 0.1980, Loss: 0.1642, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1605
718: Forward: 8 | Train Error: 0.1980, Loss: 0.1642, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1605
719: Forward: 8 | Train Error: 0.1980, Loss: 0.1641, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1604
720: Forward: 8 | Train Error: 0.1980, Loss: 0.1641, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1604
721: Forward: 8 | Train Error: 0.1980, Loss: 0.1641, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1604
722: Forward: 8 | Train Error: 0.1980, Loss: 0.1640, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1603
723: Forward: 8 | Train Error: 0.1980, Loss: 0.1640, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1603
724: Forward: 8 | Train Error: 0.1980, Loss: 0.1640, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1603
725: Forward: 8 | Train Error: 0.1980, Loss: 0.1639, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1602
726: Forward: 8 | Train Error: 0.1980, Loss: 0.1639, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1602
727: Forward: 8 | Train Error: 0.1980, Loss: 0.1638, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1602
728: Forward: 8 | Train Error: 0.1980, Loss: 0.1638, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1601
729: Forward: 8 | Train Error: 0.1980, Loss: 0.1638, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1601
730: Forward: 8 | Train Error: 0.1983, Loss: 0.1637, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1601
731: Forward: 8 | Train Error: 0.1983, Loss: 0.1637, Operator norm: 0.1999 | Test Error: 0.1995, Loss: 0.1600
732: Forward: 8 | Train Error: 0.1983, Loss: 0.1637, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1600
733: Forward: 8 | Train Error: 0.1980, Loss: 0.1636, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1600
734: Forward: 8 | Train Error: 0.1980, Loss: 0.1636, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1599
735: Forward: 8 | Train Error: 0.1978, Loss: 0.1636, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1599
736: Forward: 8 | Train Error: 0.1978, Loss: 0.1635, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1599
737: Forward: 8 | Train Error: 0.1978, Loss: 0.1635, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1598
738: Forward: 8 | Train Error: 0.1975, Loss: 0.1635, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1598
739: Forward: 8 | Train Error: 0.1975, Loss: 0.1634, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1598
740: Forward: 8 | Train Error: 0.1975, Loss: 0.1634, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1597
741: Forward: 8 | Train Error: 0.1975, Loss: 0.1634, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1597
742: Forward: 8 | Train Error: 0.1975, Loss: 0.1633, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1597
743: Forward: 8 | Train Error: 0.1970, Loss: 0.1633, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1596
744: Forward: 8 | Train Error: 0.1970, Loss: 0.1633, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1596
745: Forward: 8 | Train Error: 0.1970, Loss: 0.1632, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1596
746: Forward: 8 | Train Error: 0.1968, Loss: 0.1632, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1595
747: Forward: 8 | Train Error: 0.1968, Loss: 0.1632, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1595
748: Forward: 8 | Train Error: 0.1968, Loss: 0.1631, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1595
749: Forward: 8 | Train Error: 0.1968, Loss: 0.1631, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1594
750: Forward: 8 | Train Error: 0.1968, Loss: 0.1631, Operator norm: 0.1999 | Test Error: 0.1990, Loss: 0.1594
751: Forward: 8 | Train Error: 0.1968, Loss: 0.1630, Operator norm: 0.1999 | Test Error: 0.1985, Loss: 0.1594
752: Forward: 8 | Train Error: 0.1968, Loss: 0.1630, Operator norm: 0.1999 | Test Error: 0.1980, Loss: 0.1593
753: Forward: 8 | Train Error: 0.1968, Loss: 0.1630, Operator norm: 0.1999 | Test Error: 0.1980, Loss: 0.1593
754: Forward: 8 | Train Error: 0.1968, Loss: 0.1630, Operator norm: 0.1999 | Test Error: 0.1980, Loss: 0.1593
755: Forward: 8 | Train Error: 0.1968, Loss: 0.1629, Operator norm: 0.1999 | Test Error: 0.1980, Loss: 0.1593
756: Forward: 8 | Train Error: 0.1968, Loss: 0.1629, Operator norm: 0.1999 | Test Error: 0.1975, Loss: 0.1592
757: Forward: 8 | Train Error: 0.1968, Loss: 0.1629, Operator norm: 0.1999 | Test Error: 0.1965, Loss: 0.1592
758: Forward: 8 | Train Error: 0.1968, Loss: 0.1628, Operator norm: 0.1999 | Test Error: 0.1965, Loss: 0.1592
759: Forward: 8 | Train Error: 0.1963, Loss: 0.1628, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1591
760: Forward: 8 | Train Error: 0.1963, Loss: 0.1628, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1591
761: Forward: 8 | Train Error: 0.1963, Loss: 0.1627, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1591
762: Forward: 8 | Train Error: 0.1965, Loss: 0.1627, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1590
763: Forward: 8 | Train Error: 0.1963, Loss: 0.1627, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1590
764: Forward: 8 | Train Error: 0.1963, Loss: 0.1626, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1590
765: Forward: 8 | Train Error: 0.1963, Loss: 0.1626, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1589
766: Forward: 8 | Train Error: 0.1963, Loss: 0.1626, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1589
767: Forward: 8 | Train Error: 0.1963, Loss: 0.1625, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1589
768: Forward: 8 | Train Error: 0.1963, Loss: 0.1625, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1589
769: Forward: 8 | Train Error: 0.1963, Loss: 0.1625, Operator norm: 0.1999 | Test Error: 0.1960, Loss: 0.1588
770: Forward: 8 | Train Error: 0.1963, Loss: 0.1624, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1588
771: Forward: 8 | Train Error: 0.1963, Loss: 0.1624, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1588
772: Forward: 8 | Train Error: 0.1963, Loss: 0.1624, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1587
773: Forward: 8 | Train Error: 0.1963, Loss: 0.1623, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1587
774: Forward: 8 | Train Error: 0.1963, Loss: 0.1623, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1587
775: Forward: 8 | Train Error: 0.1963, Loss: 0.1623, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1586
776: Forward: 8 | Train Error: 0.1960, Loss: 0.1623, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1586
777: Forward: 8 | Train Error: 0.1960, Loss: 0.1622, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1586
778: Forward: 8 | Train Error: 0.1960, Loss: 0.1622, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1586
779: Forward: 8 | Train Error: 0.1960, Loss: 0.1622, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1585
780: Forward: 8 | Train Error: 0.1960, Loss: 0.1621, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1585
781: Forward: 8 | Train Error: 0.1958, Loss: 0.1621, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1585
782: Forward: 8 | Train Error: 0.1958, Loss: 0.1621, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1584
783: Forward: 8 | Train Error: 0.1955, Loss: 0.1620, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1584
784: Forward: 8 | Train Error: 0.1955, Loss: 0.1620, Operator norm: 0.1999 | Test Error: 0.1955, Loss: 0.1584
785: Forward: 8 | Train Error: 0.1955, Loss: 0.1620, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1583
786: Forward: 8 | Train Error: 0.1955, Loss: 0.1620, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1583
787: Forward: 8 | Train Error: 0.1955, Loss: 0.1619, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1583
788: Forward: 8 | Train Error: 0.1955, Loss: 0.1619, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1583
789: Forward: 8 | Train Error: 0.1953, Loss: 0.1619, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1582
790: Forward: 8 | Train Error: 0.1953, Loss: 0.1618, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1582
791: Forward: 8 | Train Error: 0.1953, Loss: 0.1618, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1582
792: Forward: 8 | Train Error: 0.1953, Loss: 0.1618, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1581
793: Forward: 8 | Train Error: 0.1953, Loss: 0.1617, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1581
794: Forward: 8 | Train Error: 0.1953, Loss: 0.1617, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1581
795: Forward: 8 | Train Error: 0.1950, Loss: 0.1617, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1581
796: Forward: 8 | Train Error: 0.1950, Loss: 0.1617, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1580
797: Forward: 8 | Train Error: 0.1950, Loss: 0.1616, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1580
798: Forward: 8 | Train Error: 0.1950, Loss: 0.1616, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1580
799: Forward: 8 | Train Error: 0.1950, Loss: 0.1616, Operator norm: 0.1999 | Test Error: 0.1950, Loss: 0.1579
800: Forward: 8 | Train Error: 0.1950, Loss: 0.1615, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1579
801: Forward: 8 | Train Error: 0.1950, Loss: 0.1615, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1579
802: Forward: 8 | Train Error: 0.1953, Loss: 0.1615, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1579
803: Forward: 8 | Train Error: 0.1955, Loss: 0.1614, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1578
804: Forward: 8 | Train Error: 0.1953, Loss: 0.1614, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1578
805: Forward: 8 | Train Error: 0.1953, Loss: 0.1614, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1578
806: Forward: 8 | Train Error: 0.1953, Loss: 0.1614, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1577
807: Forward: 8 | Train Error: 0.1953, Loss: 0.1613, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1577
808: Forward: 8 | Train Error: 0.1953, Loss: 0.1613, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1577
809: Forward: 8 | Train Error: 0.1950, Loss: 0.1613, Operator norm: 0.1998 | Test Error: 0.1945, Loss: 0.1577
810: Forward: 8 | Train Error: 0.1950, Loss: 0.1612, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1576
811: Forward: 8 | Train Error: 0.1950, Loss: 0.1612, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1576
812: Forward: 8 | Train Error: 0.1950, Loss: 0.1612, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1576
813: Forward: 8 | Train Error: 0.1950, Loss: 0.1612, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1576
814: Forward: 8 | Train Error: 0.1950, Loss: 0.1611, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1575
815: Forward: 8 | Train Error: 0.1950, Loss: 0.1611, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1575
816: Forward: 8 | Train Error: 0.1950, Loss: 0.1611, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1575
817: Forward: 8 | Train Error: 0.1950, Loss: 0.1610, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1574
818: Forward: 8 | Train Error: 0.1948, Loss: 0.1610, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1574
819: Forward: 8 | Train Error: 0.1948, Loss: 0.1610, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1574
820: Forward: 8 | Train Error: 0.1948, Loss: 0.1610, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1574
821: Forward: 8 | Train Error: 0.1948, Loss: 0.1609, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1573
822: Forward: 8 | Train Error: 0.1948, Loss: 0.1609, Operator norm: 0.1999 | Test Error: 0.1945, Loss: 0.1573
823: Forward: 8 | Train Error: 0.1948, Loss: 0.1609, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1573
824: Forward: 8 | Train Error: 0.1948, Loss: 0.1608, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1573
825: Forward: 8 | Train Error: 0.1948, Loss: 0.1608, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1572
826: Forward: 8 | Train Error: 0.1945, Loss: 0.1608, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1572
827: Forward: 8 | Train Error: 0.1940, Loss: 0.1608, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1572
828: Forward: 8 | Train Error: 0.1943, Loss: 0.1607, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1571
829: Forward: 8 | Train Error: 0.1943, Loss: 0.1607, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1571
830: Forward: 8 | Train Error: 0.1943, Loss: 0.1607, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1571
831: Forward: 8 | Train Error: 0.1943, Loss: 0.1606, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1571
832: Forward: 8 | Train Error: 0.1943, Loss: 0.1606, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1570
833: Forward: 8 | Train Error: 0.1943, Loss: 0.1606, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1570
834: Forward: 8 | Train Error: 0.1940, Loss: 0.1606, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1570
835: Forward: 8 | Train Error: 0.1943, Loss: 0.1605, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1570
836: Forward: 8 | Train Error: 0.1945, Loss: 0.1605, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1569
837: Forward: 8 | Train Error: 0.1945, Loss: 0.1605, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1569
838: Forward: 8 | Train Error: 0.1945, Loss: 0.1605, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1569
839: Forward: 8 | Train Error: 0.1945, Loss: 0.1604, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1569
840: Forward: 8 | Train Error: 0.1945, Loss: 0.1604, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1568
841: Forward: 8 | Train Error: 0.1945, Loss: 0.1604, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1568
842: Forward: 8 | Train Error: 0.1945, Loss: 0.1603, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1568
843: Forward: 8 | Train Error: 0.1945, Loss: 0.1603, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1568
844: Forward: 8 | Train Error: 0.1943, Loss: 0.1603, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1567
845: Forward: 8 | Train Error: 0.1943, Loss: 0.1603, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1567
846: Forward: 8 | Train Error: 0.1943, Loss: 0.1602, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1567
847: Forward: 8 | Train Error: 0.1940, Loss: 0.1602, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1566
848: Forward: 8 | Train Error: 0.1940, Loss: 0.1602, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1566
849: Forward: 8 | Train Error: 0.1940, Loss: 0.1602, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1566
850: Forward: 8 | Train Error: 0.1940, Loss: 0.1601, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1566
851: Forward: 8 | Train Error: 0.1940, Loss: 0.1601, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1565
852: Forward: 8 | Train Error: 0.1938, Loss: 0.1601, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1565
853: Forward: 8 | Train Error: 0.1938, Loss: 0.1601, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1565
854: Forward: 8 | Train Error: 0.1935, Loss: 0.1600, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1565
855: Forward: 8 | Train Error: 0.1935, Loss: 0.1600, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1564
856: Forward: 8 | Train Error: 0.1935, Loss: 0.1600, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1564
857: Forward: 8 | Train Error: 0.1935, Loss: 0.1599, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1564
858: Forward: 8 | Train Error: 0.1935, Loss: 0.1599, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1564
859: Forward: 8 | Train Error: 0.1935, Loss: 0.1599, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1563
860: Forward: 8 | Train Error: 0.1935, Loss: 0.1599, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1563
861: Forward: 8 | Train Error: 0.1935, Loss: 0.1598, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1563
862: Forward: 8 | Train Error: 0.1935, Loss: 0.1598, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1563
863: Forward: 8 | Train Error: 0.1935, Loss: 0.1598, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1562
864: Forward: 8 | Train Error: 0.1935, Loss: 0.1598, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1562
865: Forward: 8 | Train Error: 0.1935, Loss: 0.1597, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1562
866: Forward: 8 | Train Error: 0.1935, Loss: 0.1597, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1562
867: Forward: 8 | Train Error: 0.1935, Loss: 0.1597, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1561
868: Forward: 8 | Train Error: 0.1935, Loss: 0.1597, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1561
869: Forward: 8 | Train Error: 0.1935, Loss: 0.1596, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1561
870: Forward: 8 | Train Error: 0.1935, Loss: 0.1596, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1561
871: Forward: 8 | Train Error: 0.1935, Loss: 0.1596, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1560
872: Forward: 8 | Train Error: 0.1935, Loss: 0.1596, Operator norm: 0.1999 | Test Error: 0.1940, Loss: 0.1560
873: Forward: 8 | Train Error: 0.1935, Loss: 0.1595, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1560
874: Forward: 8 | Train Error: 0.1935, Loss: 0.1595, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1560
875: Forward: 8 | Train Error: 0.1938, Loss: 0.1595, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1559
876: Forward: 8 | Train Error: 0.1935, Loss: 0.1595, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1559
877: Forward: 8 | Train Error: 0.1938, Loss: 0.1594, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1559
878: Forward: 8 | Train Error: 0.1938, Loss: 0.1594, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1559
879: Forward: 8 | Train Error: 0.1938, Loss: 0.1594, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1558
880: Forward: 8 | Train Error: 0.1938, Loss: 0.1593, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1558
881: Forward: 8 | Train Error: 0.1938, Loss: 0.1593, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1558
882: Forward: 8 | Train Error: 0.1938, Loss: 0.1593, Operator norm: 0.1999 | Test Error: 0.1935, Loss: 0.1558
883: Forward: 8 | Train Error: 0.1938, Loss: 0.1593, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1558
884: Forward: 8 | Train Error: 0.1938, Loss: 0.1592, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1557
885: Forward: 8 | Train Error: 0.1938, Loss: 0.1592, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1557
886: Forward: 8 | Train Error: 0.1938, Loss: 0.1592, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1557
887: Forward: 8 | Train Error: 0.1938, Loss: 0.1592, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1557
888: Forward: 8 | Train Error: 0.1935, Loss: 0.1591, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1556
889: Forward: 8 | Train Error: 0.1935, Loss: 0.1591, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1556
890: Forward: 8 | Train Error: 0.1935, Loss: 0.1591, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1556
891: Forward: 8 | Train Error: 0.1938, Loss: 0.1591, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1556
892: Forward: 8 | Train Error: 0.1938, Loss: 0.1590, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1555
893: Forward: 8 | Train Error: 0.1938, Loss: 0.1590, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1555
894: Forward: 8 | Train Error: 0.1935, Loss: 0.1590, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1555
895: Forward: 8 | Train Error: 0.1935, Loss: 0.1590, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1555
896: Forward: 8 | Train Error: 0.1938, Loss: 0.1589, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1554
897: Forward: 8 | Train Error: 0.1938, Loss: 0.1589, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1554
898: Forward: 8 | Train Error: 0.1938, Loss: 0.1589, Operator norm: 0.1999 | Test Error: 0.1930, Loss: 0.1554
899: Forward: 8 | Train Error: 0.1938, Loss: 0.1589, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1554
900: Forward: 8 | Train Error: 0.1938, Loss: 0.1589, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1554
901: Forward: 8 | Train Error: 0.1938, Loss: 0.1588, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1553
902: Forward: 8 | Train Error: 0.1938, Loss: 0.1588, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1553
903: Forward: 8 | Train Error: 0.1935, Loss: 0.1588, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1553
904: Forward: 8 | Train Error: 0.1935, Loss: 0.1588, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1553
905: Forward: 8 | Train Error: 0.1930, Loss: 0.1587, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1552
906: Forward: 8 | Train Error: 0.1930, Loss: 0.1587, Operator norm: 0.1999 | Test Error: 0.1925, Loss: 0.1552
907: Forward: 8 | Train Error: 0.1930, Loss: 0.1587, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1552
908: Forward: 8 | Train Error: 0.1930, Loss: 0.1587, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1552
909: Forward: 8 | Train Error: 0.1930, Loss: 0.1586, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1551
910: Forward: 8 | Train Error: 0.1930, Loss: 0.1586, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1551
911: Forward: 8 | Train Error: 0.1930, Loss: 0.1586, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1551
912: Forward: 8 | Train Error: 0.1930, Loss: 0.1586, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1551
913: Forward: 8 | Train Error: 0.1930, Loss: 0.1585, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1551
914: Forward: 8 | Train Error: 0.1930, Loss: 0.1585, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1550
915: Forward: 8 | Train Error: 0.1930, Loss: 0.1585, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1550
916: Forward: 8 | Train Error: 0.1930, Loss: 0.1585, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1550
917: Forward: 8 | Train Error: 0.1930, Loss: 0.1584, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1550
918: Forward: 8 | Train Error: 0.1930, Loss: 0.1584, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1549
919: Forward: 8 | Train Error: 0.1930, Loss: 0.1584, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1549
920: Forward: 8 | Train Error: 0.1930, Loss: 0.1584, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1549
921: Forward: 8 | Train Error: 0.1930, Loss: 0.1583, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1549
922: Forward: 8 | Train Error: 0.1930, Loss: 0.1583, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1548
923: Forward: 8 | Train Error: 0.1930, Loss: 0.1583, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1548
924: Forward: 8 | Train Error: 0.1930, Loss: 0.1583, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1548
925: Forward: 8 | Train Error: 0.1930, Loss: 0.1583, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1548
926: Forward: 8 | Train Error: 0.1930, Loss: 0.1582, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1548
927: Forward: 8 | Train Error: 0.1930, Loss: 0.1582, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1547
928: Forward: 8 | Train Error: 0.1928, Loss: 0.1582, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1547
929: Forward: 8 | Train Error: 0.1928, Loss: 0.1582, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1547
930: Forward: 8 | Train Error: 0.1930, Loss: 0.1581, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1547
931: Forward: 8 | Train Error: 0.1930, Loss: 0.1581, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1546
932: Forward: 8 | Train Error: 0.1930, Loss: 0.1581, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1546
933: Forward: 8 | Train Error: 0.1930, Loss: 0.1581, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1546
934: Forward: 8 | Train Error: 0.1925, Loss: 0.1580, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1546
935: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1546
936: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1545
937: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1545
938: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1999 | Test Error: 0.1920, Loss: 0.1545
939: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1545
940: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1545
941: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1544
942: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1544
943: Forward: 8 | Train Error: 0.1923, Loss: 0.1578, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1544
944: Forward: 8 | Train Error: 0.1923, Loss: 0.1578, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1544
945: Forward: 8 | Train Error: 0.1923, Loss: 0.1578, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1543
946: Forward: 8 | Train Error: 0.1920, Loss: 0.1578, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1543
947: Forward: 8 | Train Error: 0.1920, Loss: 0.1577, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1543
948: Forward: 8 | Train Error: 0.1920, Loss: 0.1577, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1543
949: Forward: 8 | Train Error: 0.1920, Loss: 0.1577, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1543
950: Forward: 8 | Train Error: 0.1920, Loss: 0.1577, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1542
951: Forward: 8 | Train Error: 0.1920, Loss: 0.1577, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1542
952: Forward: 8 | Train Error: 0.1920, Loss: 0.1576, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1542
953: Forward: 8 | Train Error: 0.1920, Loss: 0.1576, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1542
954: Forward: 8 | Train Error: 0.1920, Loss: 0.1576, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1542
955: Forward: 8 | Train Error: 0.1918, Loss: 0.1576, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1541
956: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1541
957: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1541
958: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1541
959: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1540
960: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1540
961: Forward: 8 | Train Error: 0.1918, Loss: 0.1574, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1540
962: Forward: 8 | Train Error: 0.1918, Loss: 0.1574, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1540
963: Forward: 8 | Train Error: 0.1915, Loss: 0.1574, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1540
964: Forward: 8 | Train Error: 0.1915, Loss: 0.1574, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1539
965: Forward: 8 | Train Error: 0.1915, Loss: 0.1573, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1539
966: Forward: 8 | Train Error: 0.1915, Loss: 0.1573, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1539
967: Forward: 8 | Train Error: 0.1915, Loss: 0.1573, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1539
968: Forward: 8 | Train Error: 0.1915, Loss: 0.1573, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1539
969: Forward: 8 | Train Error: 0.1915, Loss: 0.1573, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1538
970: Forward: 8 | Train Error: 0.1915, Loss: 0.1572, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1538
971: Forward: 8 | Train Error: 0.1915, Loss: 0.1572, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1538
972: Forward: 8 | Train Error: 0.1918, Loss: 0.1572, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1538
973: Forward: 8 | Train Error: 0.1918, Loss: 0.1572, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1538
974: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1537
975: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1537
976: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1999 | Test Error: 0.1905, Loss: 0.1537
977: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1999 | Test Error: 0.1905, Loss: 0.1537
978: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1999 | Test Error: 0.1905, Loss: 0.1537
979: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1999 | Test Error: 0.1905, Loss: 0.1536
980: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1536
981: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1536
982: Forward: 8 | Train Error: 0.1915, Loss: 0.1570, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1536
983: Forward: 8 | Train Error: 0.1915, Loss: 0.1570, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1536
984: Forward: 8 | Train Error: 0.1915, Loss: 0.1569, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1535
985: Forward: 8 | Train Error: 0.1913, Loss: 0.1569, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1535
986: Forward: 8 | Train Error: 0.1913, Loss: 0.1569, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1535
987: Forward: 8 | Train Error: 0.1913, Loss: 0.1569, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1535
988: Forward: 8 | Train Error: 0.1913, Loss: 0.1568, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1535
989: Forward: 8 | Train Error: 0.1913, Loss: 0.1568, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1534
990: Forward: 8 | Train Error: 0.1913, Loss: 0.1568, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1534
991: Forward: 8 | Train Error: 0.1913, Loss: 0.1568, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1534
992: Forward: 8 | Train Error: 0.1913, Loss: 0.1568, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1534
993: Forward: 8 | Train Error: 0.1913, Loss: 0.1567, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1534
994: Forward: 8 | Train Error: 0.1913, Loss: 0.1567, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1533
995: Forward: 8 | Train Error: 0.1913, Loss: 0.1567, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1533
996: Forward: 8 | Train Error: 0.1913, Loss: 0.1567, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1533
997: Forward: 8 | Train Error: 0.1913, Loss: 0.1567, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1533
998: Forward: 8 | Train Error: 0.1913, Loss: 0.1566, Operator norm: 0.1999 | Test Error: 0.1910, Loss: 0.1533
999: Forward: 8 | Train Error: 0.1913, Loss: 0.1566, Operator norm: 0.1999 | Test Error: 0.1915, Loss: 0.1532
grad at the end: grad_B=0.1444, grad_A=0.0001
===============================
Implicit: gamma=0.1 | width=8000 | lr=0.001 | opn=0.1998
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 8 | Train Error: 0.5102, Loss: 0.5200, Operator norm: 0.1998 | Test Error: 0.4870, Loss: 0.3554
1: Forward: 8 | Train Error: 0.5020, Loss: 0.3623, Operator norm: 0.1997 | Test Error: 0.4700, Loss: 0.2962
2: Forward: 8 | Train Error: 0.4908, Loss: 0.3019, Operator norm: 0.1998 | Test Error: 0.4490, Loss: 0.2739
3: Forward: 8 | Train Error: 0.4775, Loss: 0.2786, Operator norm: 0.1998 | Test Error: 0.4420, Loss: 0.2655
4: Forward: 8 | Train Error: 0.4640, Loss: 0.2694, Operator norm: 0.1998 | Test Error: 0.4360, Loss: 0.2621
5: Forward: 8 | Train Error: 0.4567, Loss: 0.2655, Operator norm: 0.1997 | Test Error: 0.4245, Loss: 0.2606
6: Forward: 8 | Train Error: 0.4525, Loss: 0.2637, Operator norm: 0.1997 | Test Error: 0.4185, Loss: 0.2598
7: Forward: 8 | Train Error: 0.4470, Loss: 0.2626, Operator norm: 0.1997 | Test Error: 0.4135, Loss: 0.2591
8: Forward: 8 | Train Error: 0.4415, Loss: 0.2618, Operator norm: 0.1997 | Test Error: 0.4145, Loss: 0.2585
9: Forward: 8 | Train Error: 0.4368, Loss: 0.2612, Operator norm: 0.1997 | Test Error: 0.4085, Loss: 0.2580
10: Forward: 8 | Train Error: 0.4343, Loss: 0.2606, Operator norm: 0.1997 | Test Error: 0.4010, Loss: 0.2574
11: Forward: 8 | Train Error: 0.4308, Loss: 0.2600, Operator norm: 0.1997 | Test Error: 0.3985, Loss: 0.2568
12: Forward: 8 | Train Error: 0.4268, Loss: 0.2594, Operator norm: 0.1997 | Test Error: 0.3960, Loss: 0.2562
13: Forward: 8 | Train Error: 0.4235, Loss: 0.2588, Operator norm: 0.1997 | Test Error: 0.3910, Loss: 0.2556
14: Forward: 8 | Train Error: 0.4223, Loss: 0.2583, Operator norm: 0.1998 | Test Error: 0.3885, Loss: 0.2550
15: Forward: 8 | Train Error: 0.4188, Loss: 0.2577, Operator norm: 0.1998 | Test Error: 0.3880, Loss: 0.2545
16: Forward: 8 | Train Error: 0.4155, Loss: 0.2571, Operator norm: 0.1998 | Test Error: 0.3855, Loss: 0.2539
17: Forward: 8 | Train Error: 0.4140, Loss: 0.2566, Operator norm: 0.1997 | Test Error: 0.3825, Loss: 0.2533
18: Forward: 8 | Train Error: 0.4123, Loss: 0.2560, Operator norm: 0.1997 | Test Error: 0.3820, Loss: 0.2527
19: Forward: 8 | Train Error: 0.4103, Loss: 0.2555, Operator norm: 0.1998 | Test Error: 0.3785, Loss: 0.2522
20: Forward: 8 | Train Error: 0.4062, Loss: 0.2549, Operator norm: 0.1998 | Test Error: 0.3760, Loss: 0.2516
21: Forward: 8 | Train Error: 0.4020, Loss: 0.2544, Operator norm: 0.1997 | Test Error: 0.3735, Loss: 0.2510
22: Forward: 8 | Train Error: 0.3972, Loss: 0.2539, Operator norm: 0.1997 | Test Error: 0.3705, Loss: 0.2505
23: Forward: 8 | Train Error: 0.3932, Loss: 0.2533, Operator norm: 0.1997 | Test Error: 0.3675, Loss: 0.2499
24: Forward: 8 | Train Error: 0.3885, Loss: 0.2528, Operator norm: 0.1998 | Test Error: 0.3615, Loss: 0.2494
25: Forward: 8 | Train Error: 0.3852, Loss: 0.2523, Operator norm: 0.1997 | Test Error: 0.3565, Loss: 0.2488
26: Forward: 8 | Train Error: 0.3817, Loss: 0.2518, Operator norm: 0.1997 | Test Error: 0.3545, Loss: 0.2483
27: Forward: 8 | Train Error: 0.3812, Loss: 0.2512, Operator norm: 0.1997 | Test Error: 0.3540, Loss: 0.2478
28: Forward: 8 | Train Error: 0.3777, Loss: 0.2507, Operator norm: 0.1997 | Test Error: 0.3540, Loss: 0.2472
29: Forward: 8 | Train Error: 0.3762, Loss: 0.2502, Operator norm: 0.1997 | Test Error: 0.3495, Loss: 0.2467
30: Forward: 8 | Train Error: 0.3733, Loss: 0.2497, Operator norm: 0.1997 | Test Error: 0.3440, Loss: 0.2462
31: Forward: 8 | Train Error: 0.3708, Loss: 0.2492, Operator norm: 0.1997 | Test Error: 0.3410, Loss: 0.2457
32: Forward: 8 | Train Error: 0.3665, Loss: 0.2487, Operator norm: 0.1997 | Test Error: 0.3390, Loss: 0.2451
33: Forward: 8 | Train Error: 0.3633, Loss: 0.2482, Operator norm: 0.1998 | Test Error: 0.3385, Loss: 0.2446
34: Forward: 8 | Train Error: 0.3595, Loss: 0.2477, Operator norm: 0.1998 | Test Error: 0.3360, Loss: 0.2441
35: Forward: 8 | Train Error: 0.3568, Loss: 0.2472, Operator norm: 0.1997 | Test Error: 0.3355, Loss: 0.2436
36: Forward: 8 | Train Error: 0.3545, Loss: 0.2468, Operator norm: 0.1997 | Test Error: 0.3335, Loss: 0.2431
37: Forward: 8 | Train Error: 0.3520, Loss: 0.2463, Operator norm: 0.1997 | Test Error: 0.3325, Loss: 0.2426
38: Forward: 8 | Train Error: 0.3508, Loss: 0.2458, Operator norm: 0.1997 | Test Error: 0.3315, Loss: 0.2421
39: Forward: 8 | Train Error: 0.3483, Loss: 0.2453, Operator norm: 0.1998 | Test Error: 0.3320, Loss: 0.2416
40: Forward: 8 | Train Error: 0.3455, Loss: 0.2448, Operator norm: 0.1997 | Test Error: 0.3290, Loss: 0.2411
41: Forward: 8 | Train Error: 0.3440, Loss: 0.2444, Operator norm: 0.1997 | Test Error: 0.3260, Loss: 0.2406
42: Forward: 8 | Train Error: 0.3432, Loss: 0.2439, Operator norm: 0.1997 | Test Error: 0.3235, Loss: 0.2401
43: Forward: 8 | Train Error: 0.3420, Loss: 0.2434, Operator norm: 0.1997 | Test Error: 0.3210, Loss: 0.2396
44: Forward: 8 | Train Error: 0.3385, Loss: 0.2430, Operator norm: 0.1997 | Test Error: 0.3195, Loss: 0.2392
45: Forward: 8 | Train Error: 0.3347, Loss: 0.2425, Operator norm: 0.1997 | Test Error: 0.3155, Loss: 0.2387
46: Forward: 8 | Train Error: 0.3327, Loss: 0.2421, Operator norm: 0.1997 | Test Error: 0.3135, Loss: 0.2382
47: Forward: 8 | Train Error: 0.3295, Loss: 0.2416, Operator norm: 0.1998 | Test Error: 0.3125, Loss: 0.2378
48: Forward: 8 | Train Error: 0.3265, Loss: 0.2412, Operator norm: 0.1998 | Test Error: 0.3100, Loss: 0.2373
49: Forward: 8 | Train Error: 0.3220, Loss: 0.2407, Operator norm: 0.1998 | Test Error: 0.3070, Loss: 0.2368
50: Forward: 8 | Train Error: 0.3197, Loss: 0.2403, Operator norm: 0.1997 | Test Error: 0.3025, Loss: 0.2364
51: Forward: 8 | Train Error: 0.3182, Loss: 0.2398, Operator norm: 0.1998 | Test Error: 0.3015, Loss: 0.2359
52: Forward: 8 | Train Error: 0.3185, Loss: 0.2394, Operator norm: 0.1997 | Test Error: 0.3000, Loss: 0.2355
53: Forward: 8 | Train Error: 0.3160, Loss: 0.2390, Operator norm: 0.1997 | Test Error: 0.2995, Loss: 0.2350
54: Forward: 8 | Train Error: 0.3150, Loss: 0.2385, Operator norm: 0.1997 | Test Error: 0.2955, Loss: 0.2346
55: Forward: 8 | Train Error: 0.3132, Loss: 0.2381, Operator norm: 0.1997 | Test Error: 0.2930, Loss: 0.2341
56: Forward: 8 | Train Error: 0.3108, Loss: 0.2377, Operator norm: 0.1997 | Test Error: 0.2925, Loss: 0.2337
57: Forward: 8 | Train Error: 0.3090, Loss: 0.2373, Operator norm: 0.1998 | Test Error: 0.2900, Loss: 0.2332
58: Forward: 8 | Train Error: 0.3083, Loss: 0.2368, Operator norm: 0.1997 | Test Error: 0.2885, Loss: 0.2328
59: Forward: 8 | Train Error: 0.3063, Loss: 0.2364, Operator norm: 0.1997 | Test Error: 0.2865, Loss: 0.2324
60: Forward: 8 | Train Error: 0.3065, Loss: 0.2360, Operator norm: 0.1998 | Test Error: 0.2830, Loss: 0.2319
61: Forward: 8 | Train Error: 0.3053, Loss: 0.2356, Operator norm: 0.1998 | Test Error: 0.2820, Loss: 0.2315
62: Forward: 8 | Train Error: 0.3035, Loss: 0.2352, Operator norm: 0.1997 | Test Error: 0.2795, Loss: 0.2311
63: Forward: 8 | Train Error: 0.3018, Loss: 0.2348, Operator norm: 0.1998 | Test Error: 0.2775, Loss: 0.2307
64: Forward: 8 | Train Error: 0.2988, Loss: 0.2344, Operator norm: 0.1997 | Test Error: 0.2760, Loss: 0.2302
65: Forward: 8 | Train Error: 0.2978, Loss: 0.2340, Operator norm: 0.1997 | Test Error: 0.2755, Loss: 0.2298
66: Forward: 8 | Train Error: 0.2945, Loss: 0.2336, Operator norm: 0.1997 | Test Error: 0.2735, Loss: 0.2294
67: Forward: 8 | Train Error: 0.2925, Loss: 0.2332, Operator norm: 0.1997 | Test Error: 0.2730, Loss: 0.2290
68: Forward: 8 | Train Error: 0.2910, Loss: 0.2328, Operator norm: 0.1998 | Test Error: 0.2730, Loss: 0.2286
69: Forward: 8 | Train Error: 0.2898, Loss: 0.2324, Operator norm: 0.1998 | Test Error: 0.2715, Loss: 0.2282
70: Forward: 8 | Train Error: 0.2885, Loss: 0.2320, Operator norm: 0.1998 | Test Error: 0.2710, Loss: 0.2278
71: Forward: 8 | Train Error: 0.2870, Loss: 0.2316, Operator norm: 0.1998 | Test Error: 0.2700, Loss: 0.2274
72: Forward: 8 | Train Error: 0.2870, Loss: 0.2312, Operator norm: 0.1998 | Test Error: 0.2685, Loss: 0.2270
73: Forward: 8 | Train Error: 0.2868, Loss: 0.2308, Operator norm: 0.1998 | Test Error: 0.2680, Loss: 0.2266
74: Forward: 8 | Train Error: 0.2865, Loss: 0.2305, Operator norm: 0.1998 | Test Error: 0.2685, Loss: 0.2262
75: Forward: 8 | Train Error: 0.2845, Loss: 0.2301, Operator norm: 0.1998 | Test Error: 0.2680, Loss: 0.2258
76: Forward: 8 | Train Error: 0.2815, Loss: 0.2297, Operator norm: 0.1998 | Test Error: 0.2665, Loss: 0.2254
77: Forward: 8 | Train Error: 0.2795, Loss: 0.2293, Operator norm: 0.1997 | Test Error: 0.2655, Loss: 0.2250
78: Forward: 8 | Train Error: 0.2780, Loss: 0.2290, Operator norm: 0.1998 | Test Error: 0.2645, Loss: 0.2246
79: Forward: 8 | Train Error: 0.2762, Loss: 0.2286, Operator norm: 0.1998 | Test Error: 0.2630, Loss: 0.2243
80: Forward: 8 | Train Error: 0.2755, Loss: 0.2282, Operator norm: 0.1998 | Test Error: 0.2620, Loss: 0.2239
81: Forward: 8 | Train Error: 0.2742, Loss: 0.2279, Operator norm: 0.1998 | Test Error: 0.2615, Loss: 0.2235
82: Forward: 8 | Train Error: 0.2740, Loss: 0.2275, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
83: Forward: 8 | Train Error: 0.2737, Loss: 0.2272, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2228
84: Forward: 8 | Train Error: 0.2710, Loss: 0.2268, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2224
85: Forward: 8 | Train Error: 0.2702, Loss: 0.2265, Operator norm: 0.1998 | Test Error: 0.2570, Loss: 0.2220
86: Forward: 8 | Train Error: 0.2702, Loss: 0.2261, Operator norm: 0.1997 | Test Error: 0.2570, Loss: 0.2217
87: Forward: 8 | Train Error: 0.2687, Loss: 0.2258, Operator norm: 0.1997 | Test Error: 0.2575, Loss: 0.2213
88: Forward: 8 | Train Error: 0.2672, Loss: 0.2254, Operator norm: 0.1997 | Test Error: 0.2570, Loss: 0.2210
89: Forward: 8 | Train Error: 0.2662, Loss: 0.2251, Operator norm: 0.1997 | Test Error: 0.2565, Loss: 0.2206
90: Forward: 8 | Train Error: 0.2652, Loss: 0.2247, Operator norm: 0.1997 | Test Error: 0.2570, Loss: 0.2202
91: Forward: 8 | Train Error: 0.2647, Loss: 0.2244, Operator norm: 0.1998 | Test Error: 0.2555, Loss: 0.2199
92: Forward: 8 | Train Error: 0.2642, Loss: 0.2240, Operator norm: 0.1997 | Test Error: 0.2555, Loss: 0.2195
93: Forward: 8 | Train Error: 0.2632, Loss: 0.2237, Operator norm: 0.1997 | Test Error: 0.2555, Loss: 0.2192
94: Forward: 8 | Train Error: 0.2612, Loss: 0.2234, Operator norm: 0.1997 | Test Error: 0.2540, Loss: 0.2188
95: Forward: 8 | Train Error: 0.2607, Loss: 0.2230, Operator norm: 0.1998 | Test Error: 0.2540, Loss: 0.2185
96: Forward: 8 | Train Error: 0.2607, Loss: 0.2227, Operator norm: 0.1998 | Test Error: 0.2550, Loss: 0.2182
97: Forward: 8 | Train Error: 0.2592, Loss: 0.2224, Operator norm: 0.1997 | Test Error: 0.2545, Loss: 0.2178
98: Forward: 8 | Train Error: 0.2585, Loss: 0.2220, Operator norm: 0.1997 | Test Error: 0.2540, Loss: 0.2175
99: Forward: 8 | Train Error: 0.2580, Loss: 0.2217, Operator norm: 0.1998 | Test Error: 0.2540, Loss: 0.2171
100: Forward: 8 | Train Error: 0.2567, Loss: 0.2214, Operator norm: 0.1997 | Test Error: 0.2525, Loss: 0.2168
101: Forward: 8 | Train Error: 0.2560, Loss: 0.2211, Operator norm: 0.1997 | Test Error: 0.2520, Loss: 0.2165
102: Forward: 8 | Train Error: 0.2552, Loss: 0.2208, Operator norm: 0.1997 | Test Error: 0.2500, Loss: 0.2161
103: Forward: 8 | Train Error: 0.2545, Loss: 0.2204, Operator norm: 0.1997 | Test Error: 0.2495, Loss: 0.2158
104: Forward: 8 | Train Error: 0.2540, Loss: 0.2201, Operator norm: 0.1998 | Test Error: 0.2490, Loss: 0.2155
105: Forward: 8 | Train Error: 0.2540, Loss: 0.2198, Operator norm: 0.1997 | Test Error: 0.2475, Loss: 0.2152
106: Forward: 8 | Train Error: 0.2535, Loss: 0.2195, Operator norm: 0.1998 | Test Error: 0.2460, Loss: 0.2148
107: Forward: 8 | Train Error: 0.2525, Loss: 0.2192, Operator norm: 0.1998 | Test Error: 0.2450, Loss: 0.2145
108: Forward: 8 | Train Error: 0.2517, Loss: 0.2189, Operator norm: 0.1997 | Test Error: 0.2445, Loss: 0.2142
109: Forward: 8 | Train Error: 0.2517, Loss: 0.2186, Operator norm: 0.1997 | Test Error: 0.2450, Loss: 0.2139
110: Forward: 8 | Train Error: 0.2507, Loss: 0.2183, Operator norm: 0.1997 | Test Error: 0.2435, Loss: 0.2136
111: Forward: 8 | Train Error: 0.2505, Loss: 0.2180, Operator norm: 0.1998 | Test Error: 0.2435, Loss: 0.2133
112: Forward: 8 | Train Error: 0.2497, Loss: 0.2177, Operator norm: 0.1998 | Test Error: 0.2425, Loss: 0.2130
113: Forward: 8 | Train Error: 0.2495, Loss: 0.2174, Operator norm: 0.1998 | Test Error: 0.2420, Loss: 0.2126
114: Forward: 8 | Train Error: 0.2485, Loss: 0.2171, Operator norm: 0.1998 | Test Error: 0.2415, Loss: 0.2123
115: Forward: 8 | Train Error: 0.2472, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2405, Loss: 0.2120
116: Forward: 8 | Train Error: 0.2462, Loss: 0.2165, Operator norm: 0.1998 | Test Error: 0.2400, Loss: 0.2117
117: Forward: 8 | Train Error: 0.2455, Loss: 0.2162, Operator norm: 0.1997 | Test Error: 0.2400, Loss: 0.2114
118: Forward: 8 | Train Error: 0.2450, Loss: 0.2159, Operator norm: 0.1998 | Test Error: 0.2400, Loss: 0.2111
119: Forward: 8 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1998 | Test Error: 0.2390, Loss: 0.2108
120: Forward: 8 | Train Error: 0.2435, Loss: 0.2153, Operator norm: 0.1998 | Test Error: 0.2380, Loss: 0.2105
121: Forward: 8 | Train Error: 0.2422, Loss: 0.2150, Operator norm: 0.1997 | Test Error: 0.2380, Loss: 0.2102
122: Forward: 8 | Train Error: 0.2415, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2385, Loss: 0.2100
123: Forward: 8 | Train Error: 0.2410, Loss: 0.2145, Operator norm: 0.1998 | Test Error: 0.2385, Loss: 0.2097
124: Forward: 8 | Train Error: 0.2410, Loss: 0.2142, Operator norm: 0.1998 | Test Error: 0.2375, Loss: 0.2094
125: Forward: 8 | Train Error: 0.2400, Loss: 0.2139, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2091
126: Forward: 8 | Train Error: 0.2397, Loss: 0.2136, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2088
127: Forward: 8 | Train Error: 0.2390, Loss: 0.2134, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2085
128: Forward: 8 | Train Error: 0.2385, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2375, Loss: 0.2082
129: Forward: 8 | Train Error: 0.2382, Loss: 0.2128, Operator norm: 0.1997 | Test Error: 0.2365, Loss: 0.2080
130: Forward: 8 | Train Error: 0.2377, Loss: 0.2125, Operator norm: 0.1997 | Test Error: 0.2360, Loss: 0.2077
131: Forward: 8 | Train Error: 0.2367, Loss: 0.2123, Operator norm: 0.1997 | Test Error: 0.2360, Loss: 0.2074
132: Forward: 8 | Train Error: 0.2362, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2360, Loss: 0.2071
133: Forward: 8 | Train Error: 0.2355, Loss: 0.2117, Operator norm: 0.1998 | Test Error: 0.2355, Loss: 0.2068
134: Forward: 8 | Train Error: 0.2347, Loss: 0.2115, Operator norm: 0.1997 | Test Error: 0.2350, Loss: 0.2066
135: Forward: 8 | Train Error: 0.2345, Loss: 0.2112, Operator norm: 0.1997 | Test Error: 0.2345, Loss: 0.2063
136: Forward: 8 | Train Error: 0.2340, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2340, Loss: 0.2060
137: Forward: 8 | Train Error: 0.2333, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2335, Loss: 0.2058
138: Forward: 8 | Train Error: 0.2330, Loss: 0.2104, Operator norm: 0.1997 | Test Error: 0.2335, Loss: 0.2055
139: Forward: 8 | Train Error: 0.2328, Loss: 0.2102, Operator norm: 0.1997 | Test Error: 0.2330, Loss: 0.2052
140: Forward: 8 | Train Error: 0.2325, Loss: 0.2099, Operator norm: 0.1997 | Test Error: 0.2325, Loss: 0.2050
141: Forward: 8 | Train Error: 0.2313, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2315, Loss: 0.2047
142: Forward: 8 | Train Error: 0.2315, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2310, Loss: 0.2045
143: Forward: 8 | Train Error: 0.2318, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2305, Loss: 0.2042
144: Forward: 8 | Train Error: 0.2310, Loss: 0.2089, Operator norm: 0.1997 | Test Error: 0.2305, Loss: 0.2039
145: Forward: 8 | Train Error: 0.2310, Loss: 0.2087, Operator norm: 0.1997 | Test Error: 0.2300, Loss: 0.2037
146: Forward: 8 | Train Error: 0.2308, Loss: 0.2084, Operator norm: 0.1998 | Test Error: 0.2290, Loss: 0.2034
147: Forward: 8 | Train Error: 0.2305, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2285, Loss: 0.2032
148: Forward: 8 | Train Error: 0.2303, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2285, Loss: 0.2029
149: Forward: 8 | Train Error: 0.2298, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2280, Loss: 0.2027
150: Forward: 8 | Train Error: 0.2295, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2275, Loss: 0.2024
151: Forward: 8 | Train Error: 0.2283, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2265, Loss: 0.2022
152: Forward: 8 | Train Error: 0.2283, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2019
153: Forward: 8 | Train Error: 0.2278, Loss: 0.2067, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.2017
154: Forward: 8 | Train Error: 0.2278, Loss: 0.2065, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2014
155: Forward: 8 | Train Error: 0.2275, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2012
156: Forward: 8 | Train Error: 0.2273, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2010
157: Forward: 8 | Train Error: 0.2273, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2007
158: Forward: 8 | Train Error: 0.2270, Loss: 0.2056, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.2005
159: Forward: 8 | Train Error: 0.2270, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2250, Loss: 0.2002
160: Forward: 8 | Train Error: 0.2270, Loss: 0.2051, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.2000
161: Forward: 8 | Train Error: 0.2268, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.1998
162: Forward: 8 | Train Error: 0.2265, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2260, Loss: 0.1995
163: Forward: 8 | Train Error: 0.2260, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.1993
164: Forward: 8 | Train Error: 0.2260, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2255, Loss: 0.1991
165: Forward: 8 | Train Error: 0.2258, Loss: 0.2040, Operator norm: 0.1998 | Test Error: 0.2255, Loss: 0.1989
166: Forward: 8 | Train Error: 0.2255, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2260, Loss: 0.1986
167: Forward: 8 | Train Error: 0.2255, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2250, Loss: 0.1984
168: Forward: 8 | Train Error: 0.2253, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2245, Loss: 0.1982
169: Forward: 8 | Train Error: 0.2248, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2245, Loss: 0.1980
170: Forward: 8 | Train Error: 0.2253, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2245, Loss: 0.1977
171: Forward: 8 | Train Error: 0.2253, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2235, Loss: 0.1975
172: Forward: 8 | Train Error: 0.2250, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2235, Loss: 0.1973
173: Forward: 8 | Train Error: 0.2248, Loss: 0.2022, Operator norm: 0.1998 | Test Error: 0.2235, Loss: 0.1971
174: Forward: 8 | Train Error: 0.2243, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2240, Loss: 0.1969
175: Forward: 8 | Train Error: 0.2240, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2230, Loss: 0.1966
176: Forward: 8 | Train Error: 0.2238, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2225, Loss: 0.1964
177: Forward: 8 | Train Error: 0.2235, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.1962
178: Forward: 8 | Train Error: 0.2233, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.1960
179: Forward: 8 | Train Error: 0.2228, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2220, Loss: 0.1958
180: Forward: 8 | Train Error: 0.2223, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.1956
181: Forward: 8 | Train Error: 0.2223, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2215, Loss: 0.1954
182: Forward: 8 | Train Error: 0.2223, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2215, Loss: 0.1952
183: Forward: 8 | Train Error: 0.2220, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1950
184: Forward: 8 | Train Error: 0.2215, Loss: 0.2000, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1947
185: Forward: 8 | Train Error: 0.2213, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1945
186: Forward: 8 | Train Error: 0.2208, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.1943
187: Forward: 8 | Train Error: 0.2213, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1941
188: Forward: 8 | Train Error: 0.2215, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1939
189: Forward: 8 | Train Error: 0.2210, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.1937
190: Forward: 8 | Train Error: 0.2208, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2215, Loss: 0.1935
191: Forward: 8 | Train Error: 0.2205, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2210, Loss: 0.1933
192: Forward: 8 | Train Error: 0.2203, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2210, Loss: 0.1931
193: Forward: 8 | Train Error: 0.2198, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1929
194: Forward: 8 | Train Error: 0.2195, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2195, Loss: 0.1927
195: Forward: 8 | Train Error: 0.2193, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1926
196: Forward: 8 | Train Error: 0.2190, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1924
197: Forward: 8 | Train Error: 0.2190, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1922
198: Forward: 8 | Train Error: 0.2193, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1920
199: Forward: 8 | Train Error: 0.2193, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1918
200: Forward: 8 | Train Error: 0.2190, Loss: 0.1969, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1916
201: Forward: 8 | Train Error: 0.2185, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1914
202: Forward: 8 | Train Error: 0.2180, Loss: 0.1965, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1912
203: Forward: 8 | Train Error: 0.2185, Loss: 0.1963, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1910
204: Forward: 8 | Train Error: 0.2185, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1909
205: Forward: 8 | Train Error: 0.2182, Loss: 0.1960, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1907
206: Forward: 8 | Train Error: 0.2188, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1905
207: Forward: 8 | Train Error: 0.2185, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1903
208: Forward: 8 | Train Error: 0.2182, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1901
209: Forward: 8 | Train Error: 0.2180, Loss: 0.1952, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1899
210: Forward: 8 | Train Error: 0.2180, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1898
211: Forward: 8 | Train Error: 0.2180, Loss: 0.1949, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1896
212: Forward: 8 | Train Error: 0.2177, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1894
213: Forward: 8 | Train Error: 0.2175, Loss: 0.1945, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1892
214: Forward: 8 | Train Error: 0.2175, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1891
215: Forward: 8 | Train Error: 0.2170, Loss: 0.1942, Operator norm: 0.1998 | Test Error: 0.2185, Loss: 0.1889
216: Forward: 8 | Train Error: 0.2167, Loss: 0.1940, Operator norm: 0.1998 | Test Error: 0.2190, Loss: 0.1887
217: Forward: 8 | Train Error: 0.2165, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1885
218: Forward: 8 | Train Error: 0.2162, Loss: 0.1937, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1884
219: Forward: 8 | Train Error: 0.2167, Loss: 0.1935, Operator norm: 0.1998 | Test Error: 0.2190, Loss: 0.1882
220: Forward: 8 | Train Error: 0.2167, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2190, Loss: 0.1880
221: Forward: 8 | Train Error: 0.2172, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1878
222: Forward: 8 | Train Error: 0.2172, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1877
223: Forward: 8 | Train Error: 0.2167, Loss: 0.1929, Operator norm: 0.1998 | Test Error: 0.2185, Loss: 0.1875
224: Forward: 8 | Train Error: 0.2170, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2185, Loss: 0.1873
225: Forward: 8 | Train Error: 0.2172, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2180, Loss: 0.1872
226: Forward: 8 | Train Error: 0.2172, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2175, Loss: 0.1870
227: Forward: 8 | Train Error: 0.2160, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1868
228: Forward: 8 | Train Error: 0.2162, Loss: 0.1920, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1867
229: Forward: 8 | Train Error: 0.2162, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1865
230: Forward: 8 | Train Error: 0.2160, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2170, Loss: 0.1864
231: Forward: 8 | Train Error: 0.2160, Loss: 0.1916, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1862
232: Forward: 8 | Train Error: 0.2160, Loss: 0.1914, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1860
233: Forward: 8 | Train Error: 0.2162, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2170, Loss: 0.1859
234: Forward: 8 | Train Error: 0.2165, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2165, Loss: 0.1857
235: Forward: 8 | Train Error: 0.2167, Loss: 0.1909, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1856
236: Forward: 8 | Train Error: 0.2165, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1854
237: Forward: 8 | Train Error: 0.2162, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1852
238: Forward: 8 | Train Error: 0.2162, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2160, Loss: 0.1851
239: Forward: 8 | Train Error: 0.2155, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1849
240: Forward: 8 | Train Error: 0.2155, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2155, Loss: 0.1848
241: Forward: 8 | Train Error: 0.2155, Loss: 0.1900, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1846
242: Forward: 8 | Train Error: 0.2152, Loss: 0.1899, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1845
243: Forward: 8 | Train Error: 0.2155, Loss: 0.1897, Operator norm: 0.1997 | Test Error: 0.2155, Loss: 0.1843
244: Forward: 8 | Train Error: 0.2155, Loss: 0.1896, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1842
245: Forward: 8 | Train Error: 0.2155, Loss: 0.1894, Operator norm: 0.1997 | Test Error: 0.2160, Loss: 0.1840
246: Forward: 8 | Train Error: 0.2155, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1839
247: Forward: 8 | Train Error: 0.2150, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2150, Loss: 0.1837
248: Forward: 8 | Train Error: 0.2152, Loss: 0.1890, Operator norm: 0.1997 | Test Error: 0.2150, Loss: 0.1836
249: Forward: 8 | Train Error: 0.2152, Loss: 0.1888, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1834
250: Forward: 8 | Train Error: 0.2150, Loss: 0.1887, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1833
251: Forward: 8 | Train Error: 0.2152, Loss: 0.1885, Operator norm: 0.1997 | Test Error: 0.2145, Loss: 0.1831
252: Forward: 8 | Train Error: 0.2150, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2145, Loss: 0.1830
253: Forward: 8 | Train Error: 0.2152, Loss: 0.1883, Operator norm: 0.1998 | Test Error: 0.2145, Loss: 0.1828
254: Forward: 8 | Train Error: 0.2155, Loss: 0.1881, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1827
255: Forward: 8 | Train Error: 0.2152, Loss: 0.1880, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1826
256: Forward: 8 | Train Error: 0.2152, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1824
257: Forward: 8 | Train Error: 0.2152, Loss: 0.1877, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1823
258: Forward: 8 | Train Error: 0.2152, Loss: 0.1876, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1821
259: Forward: 8 | Train Error: 0.2150, Loss: 0.1874, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1820
260: Forward: 8 | Train Error: 0.2150, Loss: 0.1873, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1819
261: Forward: 8 | Train Error: 0.2150, Loss: 0.1871, Operator norm: 0.1998 | Test Error: 0.2140, Loss: 0.1817
262: Forward: 8 | Train Error: 0.2150, Loss: 0.1870, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1816
263: Forward: 8 | Train Error: 0.2147, Loss: 0.1869, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1814
264: Forward: 8 | Train Error: 0.2147, Loss: 0.1867, Operator norm: 0.1997 | Test Error: 0.2135, Loss: 0.1813
265: Forward: 8 | Train Error: 0.2142, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1812
266: Forward: 8 | Train Error: 0.2142, Loss: 0.1865, Operator norm: 0.1998 | Test Error: 0.2130, Loss: 0.1810
267: Forward: 8 | Train Error: 0.2140, Loss: 0.1863, Operator norm: 0.1997 | Test Error: 0.2130, Loss: 0.1809
268: Forward: 8 | Train Error: 0.2137, Loss: 0.1862, Operator norm: 0.1998 | Test Error: 0.2125, Loss: 0.1808
269: Forward: 8 | Train Error: 0.2137, Loss: 0.1861, Operator norm: 0.1997 | Test Error: 0.2120, Loss: 0.1806
270: Forward: 8 | Train Error: 0.2137, Loss: 0.1859, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1805
271: Forward: 8 | Train Error: 0.2137, Loss: 0.1858, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1804
272: Forward: 8 | Train Error: 0.2140, Loss: 0.1857, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1802
273: Forward: 8 | Train Error: 0.2137, Loss: 0.1855, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1801
274: Forward: 8 | Train Error: 0.2135, Loss: 0.1854, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1800
275: Forward: 8 | Train Error: 0.2140, Loss: 0.1853, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1798
276: Forward: 8 | Train Error: 0.2140, Loss: 0.1851, Operator norm: 0.1997 | Test Error: 0.2115, Loss: 0.1797
277: Forward: 8 | Train Error: 0.2140, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2115, Loss: 0.1796
278: Forward: 8 | Train Error: 0.2132, Loss: 0.1849, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1794
279: Forward: 8 | Train Error: 0.2135, Loss: 0.1848, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1793
280: Forward: 8 | Train Error: 0.2135, Loss: 0.1846, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1792
281: Forward: 8 | Train Error: 0.2130, Loss: 0.1845, Operator norm: 0.1997 | Test Error: 0.2110, Loss: 0.1791
282: Forward: 8 | Train Error: 0.2132, Loss: 0.1844, Operator norm: 0.1998 | Test Error: 0.2110, Loss: 0.1789
283: Forward: 8 | Train Error: 0.2127, Loss: 0.1843, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1788
284: Forward: 8 | Train Error: 0.2127, Loss: 0.1841, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1787
285: Forward: 8 | Train Error: 0.2125, Loss: 0.1840, Operator norm: 0.1998 | Test Error: 0.2105, Loss: 0.1786
286: Forward: 8 | Train Error: 0.2125, Loss: 0.1839, Operator norm: 0.1997 | Test Error: 0.2105, Loss: 0.1784
287: Forward: 8 | Train Error: 0.2125, Loss: 0.1838, Operator norm: 0.1997 | Test Error: 0.2100, Loss: 0.1783
288: Forward: 8 | Train Error: 0.2122, Loss: 0.1836, Operator norm: 0.1997 | Test Error: 0.2095, Loss: 0.1782
289: Forward: 8 | Train Error: 0.2117, Loss: 0.1835, Operator norm: 0.1998 | Test Error: 0.2090, Loss: 0.1781
290: Forward: 8 | Train Error: 0.2117, Loss: 0.1834, Operator norm: 0.1998 | Test Error: 0.2090, Loss: 0.1780
291: Forward: 8 | Train Error: 0.2115, Loss: 0.1833, Operator norm: 0.1997 | Test Error: 0.2085, Loss: 0.1778
292: Forward: 8 | Train Error: 0.2115, Loss: 0.1832, Operator norm: 0.1997 | Test Error: 0.2085, Loss: 0.1777
293: Forward: 8 | Train Error: 0.2115, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1776
294: Forward: 8 | Train Error: 0.2115, Loss: 0.1829, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1775
295: Forward: 8 | Train Error: 0.2115, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1774
296: Forward: 8 | Train Error: 0.2115, Loss: 0.1827, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1772
297: Forward: 8 | Train Error: 0.2115, Loss: 0.1826, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1771
298: Forward: 8 | Train Error: 0.2115, Loss: 0.1825, Operator norm: 0.1998 | Test Error: 0.2085, Loss: 0.1770
299: Forward: 8 | Train Error: 0.2115, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1769
300: Forward: 8 | Train Error: 0.2115, Loss: 0.1822, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1768
301: Forward: 8 | Train Error: 0.2112, Loss: 0.1821, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1767
302: Forward: 8 | Train Error: 0.2107, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1765
303: Forward: 8 | Train Error: 0.2107, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1764
304: Forward: 8 | Train Error: 0.2107, Loss: 0.1818, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1763
305: Forward: 8 | Train Error: 0.2110, Loss: 0.1817, Operator norm: 0.1997 | Test Error: 0.2080, Loss: 0.1762
306: Forward: 8 | Train Error: 0.2107, Loss: 0.1815, Operator norm: 0.1998 | Test Error: 0.2080, Loss: 0.1761
307: Forward: 8 | Train Error: 0.2105, Loss: 0.1814, Operator norm: 0.1998 | Test Error: 0.2075, Loss: 0.1760
308: Forward: 8 | Train Error: 0.2105, Loss: 0.1813, Operator norm: 0.1997 | Test Error: 0.2075, Loss: 0.1759
309: Forward: 8 | Train Error: 0.2107, Loss: 0.1812, Operator norm: 0.1998 | Test Error: 0.2070, Loss: 0.1758
310: Forward: 8 | Train Error: 0.2110, Loss: 0.1811, Operator norm: 0.1998 | Test Error: 0.2070, Loss: 0.1756
311: Forward: 8 | Train Error: 0.2107, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2065, Loss: 0.1755
312: Forward: 8 | Train Error: 0.2107, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1754
313: Forward: 8 | Train Error: 0.2107, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1753
314: Forward: 8 | Train Error: 0.2107, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2060, Loss: 0.1752
315: Forward: 8 | Train Error: 0.2107, Loss: 0.1806, Operator norm: 0.1997 | Test Error: 0.2055, Loss: 0.1751
316: Forward: 8 | Train Error: 0.2107, Loss: 0.1804, Operator norm: 0.1998 | Test Error: 0.2050, Loss: 0.1750
317: Forward: 8 | Train Error: 0.2107, Loss: 0.1803, Operator norm: 0.1997 | Test Error: 0.2050, Loss: 0.1749
318: Forward: 8 | Train Error: 0.2107, Loss: 0.1802, Operator norm: 0.1997 | Test Error: 0.2050, Loss: 0.1748
319: Forward: 8 | Train Error: 0.2105, Loss: 0.1801, Operator norm: 0.1998 | Test Error: 0.2050, Loss: 0.1747
320: Forward: 8 | Train Error: 0.2102, Loss: 0.1800, Operator norm: 0.1997 | Test Error: 0.2050, Loss: 0.1746
321: Forward: 8 | Train Error: 0.2100, Loss: 0.1799, Operator norm: 0.1998 | Test Error: 0.2050, Loss: 0.1745
322: Forward: 8 | Train Error: 0.2100, Loss: 0.1798, Operator norm: 0.1997 | Test Error: 0.2050, Loss: 0.1744
323: Forward: 8 | Train Error: 0.2100, Loss: 0.1797, Operator norm: 0.1997 | Test Error: 0.2045, Loss: 0.1742
324: Forward: 8 | Train Error: 0.2102, Loss: 0.1796, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1741
325: Forward: 8 | Train Error: 0.2095, Loss: 0.1795, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1740
326: Forward: 8 | Train Error: 0.2095, Loss: 0.1794, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1739
327: Forward: 8 | Train Error: 0.2092, Loss: 0.1793, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1738
328: Forward: 8 | Train Error: 0.2092, Loss: 0.1792, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1737
329: Forward: 8 | Train Error: 0.2090, Loss: 0.1791, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1736
330: Forward: 8 | Train Error: 0.2087, Loss: 0.1790, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1735
331: Forward: 8 | Train Error: 0.2085, Loss: 0.1789, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1734
332: Forward: 8 | Train Error: 0.2085, Loss: 0.1788, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1733
333: Forward: 8 | Train Error: 0.2082, Loss: 0.1787, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1732
334: Forward: 8 | Train Error: 0.2082, Loss: 0.1786, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1731
335: Forward: 8 | Train Error: 0.2082, Loss: 0.1785, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1730
336: Forward: 8 | Train Error: 0.2082, Loss: 0.1784, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1729
337: Forward: 8 | Train Error: 0.2082, Loss: 0.1783, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1728
338: Forward: 8 | Train Error: 0.2080, Loss: 0.1782, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1727
339: Forward: 8 | Train Error: 0.2080, Loss: 0.1781, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1726
340: Forward: 8 | Train Error: 0.2077, Loss: 0.1780, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1725
341: Forward: 8 | Train Error: 0.2075, Loss: 0.1779, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1724
342: Forward: 8 | Train Error: 0.2072, Loss: 0.1778, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1723
343: Forward: 8 | Train Error: 0.2070, Loss: 0.1777, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1723
344: Forward: 8 | Train Error: 0.2070, Loss: 0.1776, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1722
345: Forward: 8 | Train Error: 0.2070, Loss: 0.1775, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1721
346: Forward: 8 | Train Error: 0.2067, Loss: 0.1774, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1720
347: Forward: 8 | Train Error: 0.2065, Loss: 0.1773, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1719
348: Forward: 8 | Train Error: 0.2062, Loss: 0.1772, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1718
349: Forward: 8 | Train Error: 0.2062, Loss: 0.1771, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1717
350: Forward: 8 | Train Error: 0.2065, Loss: 0.1770, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1716
351: Forward: 8 | Train Error: 0.2065, Loss: 0.1769, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1715
352: Forward: 8 | Train Error: 0.2062, Loss: 0.1768, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1714
353: Forward: 8 | Train Error: 0.2060, Loss: 0.1768, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1713
354: Forward: 8 | Train Error: 0.2057, Loss: 0.1767, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1712
355: Forward: 8 | Train Error: 0.2055, Loss: 0.1766, Operator norm: 0.1997 | Test Error: 0.2040, Loss: 0.1711
356: Forward: 8 | Train Error: 0.2057, Loss: 0.1765, Operator norm: 0.1998 | Test Error: 0.2040, Loss: 0.1710
357: Forward: 8 | Train Error: 0.2060, Loss: 0.1764, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1710
358: Forward: 8 | Train Error: 0.2057, Loss: 0.1763, Operator norm: 0.1997 | Test Error: 0.2035, Loss: 0.1709
359: Forward: 8 | Train Error: 0.2057, Loss: 0.1762, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1708
360: Forward: 8 | Train Error: 0.2057, Loss: 0.1761, Operator norm: 0.1998 | Test Error: 0.2035, Loss: 0.1707
361: Forward: 8 | Train Error: 0.2055, Loss: 0.1760, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1706
362: Forward: 8 | Train Error: 0.2052, Loss: 0.1759, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1705
363: Forward: 8 | Train Error: 0.2052, Loss: 0.1759, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1704
364: Forward: 8 | Train Error: 0.2047, Loss: 0.1758, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1703
365: Forward: 8 | Train Error: 0.2047, Loss: 0.1757, Operator norm: 0.1997 | Test Error: 0.2030, Loss: 0.1702
366: Forward: 8 | Train Error: 0.2045, Loss: 0.1756, Operator norm: 0.1997 | Test Error: 0.2025, Loss: 0.1702
367: Forward: 8 | Train Error: 0.2042, Loss: 0.1755, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1701
368: Forward: 8 | Train Error: 0.2040, Loss: 0.1754, Operator norm: 0.1997 | Test Error: 0.2020, Loss: 0.1700
369: Forward: 8 | Train Error: 0.2037, Loss: 0.1753, Operator norm: 0.1998 | Test Error: 0.2020, Loss: 0.1699
370: Forward: 8 | Train Error: 0.2037, Loss: 0.1752, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1698
371: Forward: 8 | Train Error: 0.2037, Loss: 0.1752, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1697
372: Forward: 8 | Train Error: 0.2035, Loss: 0.1751, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1696
373: Forward: 8 | Train Error: 0.2035, Loss: 0.1750, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1696
374: Forward: 8 | Train Error: 0.2035, Loss: 0.1749, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1695
375: Forward: 8 | Train Error: 0.2035, Loss: 0.1748, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1694
376: Forward: 8 | Train Error: 0.2035, Loss: 0.1747, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1693
377: Forward: 8 | Train Error: 0.2035, Loss: 0.1746, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1692
378: Forward: 8 | Train Error: 0.2030, Loss: 0.1746, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1691
379: Forward: 8 | Train Error: 0.2032, Loss: 0.1745, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1691
380: Forward: 8 | Train Error: 0.2032, Loss: 0.1744, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1690
381: Forward: 8 | Train Error: 0.2032, Loss: 0.1743, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1689
382: Forward: 8 | Train Error: 0.2030, Loss: 0.1742, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1688
383: Forward: 8 | Train Error: 0.2028, Loss: 0.1741, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1687
384: Forward: 8 | Train Error: 0.2028, Loss: 0.1741, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1687
385: Forward: 8 | Train Error: 0.2030, Loss: 0.1740, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1686
386: Forward: 8 | Train Error: 0.2030, Loss: 0.1739, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1685
387: Forward: 8 | Train Error: 0.2030, Loss: 0.1738, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1684
388: Forward: 8 | Train Error: 0.2028, Loss: 0.1737, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1683
389: Forward: 8 | Train Error: 0.2028, Loss: 0.1737, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1683
390: Forward: 8 | Train Error: 0.2025, Loss: 0.1736, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1682
391: Forward: 8 | Train Error: 0.2025, Loss: 0.1735, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1681
392: Forward: 8 | Train Error: 0.2025, Loss: 0.1734, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1680
393: Forward: 8 | Train Error: 0.2025, Loss: 0.1733, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1679
394: Forward: 8 | Train Error: 0.2025, Loss: 0.1733, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1679
395: Forward: 8 | Train Error: 0.2025, Loss: 0.1732, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1678
396: Forward: 8 | Train Error: 0.2023, Loss: 0.1731, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1677
397: Forward: 8 | Train Error: 0.2020, Loss: 0.1730, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1676
398: Forward: 8 | Train Error: 0.2018, Loss: 0.1730, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1676
399: Forward: 8 | Train Error: 0.2018, Loss: 0.1729, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1675
400: Forward: 8 | Train Error: 0.2013, Loss: 0.1728, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1674
401: Forward: 8 | Train Error: 0.2008, Loss: 0.1727, Operator norm: 0.1998 | Test Error: 0.2015, Loss: 0.1673
402: Forward: 8 | Train Error: 0.2008, Loss: 0.1726, Operator norm: 0.1997 | Test Error: 0.2015, Loss: 0.1673
403: Forward: 8 | Train Error: 0.2008, Loss: 0.1726, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1672
404: Forward: 8 | Train Error: 0.2008, Loss: 0.1725, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1671
405: Forward: 8 | Train Error: 0.2008, Loss: 0.1724, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1670
406: Forward: 8 | Train Error: 0.2008, Loss: 0.1723, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1670
407: Forward: 8 | Train Error: 0.2008, Loss: 0.1723, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1669
408: Forward: 8 | Train Error: 0.2008, Loss: 0.1722, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1668
409: Forward: 8 | Train Error: 0.2008, Loss: 0.1721, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1667
410: Forward: 8 | Train Error: 0.2005, Loss: 0.1720, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1667
411: Forward: 8 | Train Error: 0.2003, Loss: 0.1720, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1666
412: Forward: 8 | Train Error: 0.2003, Loss: 0.1719, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1665
413: Forward: 8 | Train Error: 0.2003, Loss: 0.1718, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1665
414: Forward: 8 | Train Error: 0.2005, Loss: 0.1717, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1664
415: Forward: 8 | Train Error: 0.2005, Loss: 0.1717, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1663
416: Forward: 8 | Train Error: 0.2003, Loss: 0.1716, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1662
417: Forward: 8 | Train Error: 0.2000, Loss: 0.1715, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1662
418: Forward: 8 | Train Error: 0.2000, Loss: 0.1715, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1661
419: Forward: 8 | Train Error: 0.2000, Loss: 0.1714, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1660
420: Forward: 8 | Train Error: 0.2000, Loss: 0.1713, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1660
421: Forward: 8 | Train Error: 0.2000, Loss: 0.1712, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1659
422: Forward: 8 | Train Error: 0.2000, Loss: 0.1712, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1658
423: Forward: 8 | Train Error: 0.2000, Loss: 0.1711, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1657
424: Forward: 8 | Train Error: 0.2000, Loss: 0.1710, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1657
425: Forward: 8 | Train Error: 0.2000, Loss: 0.1710, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1656
426: Forward: 8 | Train Error: 0.2000, Loss: 0.1709, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1655
427: Forward: 8 | Train Error: 0.2000, Loss: 0.1708, Operator norm: 0.1998 | Test Error: 0.2010, Loss: 0.1655
428: Forward: 8 | Train Error: 0.1998, Loss: 0.1708, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1654
429: Forward: 8 | Train Error: 0.1998, Loss: 0.1707, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1653
430: Forward: 8 | Train Error: 0.2000, Loss: 0.1706, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1653
431: Forward: 8 | Train Error: 0.2000, Loss: 0.1705, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1652
432: Forward: 8 | Train Error: 0.2000, Loss: 0.1705, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1651
433: Forward: 8 | Train Error: 0.2000, Loss: 0.1704, Operator norm: 0.1998 | Test Error: 0.2000, Loss: 0.1651
434: Forward: 8 | Train Error: 0.2000, Loss: 0.1703, Operator norm: 0.1998 | Test Error: 0.2000, Loss: 0.1650
435: Forward: 8 | Train Error: 0.2000, Loss: 0.1703, Operator norm: 0.1997 | Test Error: 0.2000, Loss: 0.1649
436: Forward: 8 | Train Error: 0.2000, Loss: 0.1702, Operator norm: 0.1997 | Test Error: 0.2000, Loss: 0.1649
437: Forward: 8 | Train Error: 0.1998, Loss: 0.1701, Operator norm: 0.1997 | Test Error: 0.2000, Loss: 0.1648
438: Forward: 8 | Train Error: 0.2000, Loss: 0.1701, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1647
439: Forward: 8 | Train Error: 0.1998, Loss: 0.1700, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1647
440: Forward: 8 | Train Error: 0.1998, Loss: 0.1699, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1646
441: Forward: 8 | Train Error: 0.1998, Loss: 0.1699, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1645
442: Forward: 8 | Train Error: 0.1998, Loss: 0.1698, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1645
443: Forward: 8 | Train Error: 0.1998, Loss: 0.1697, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1644
444: Forward: 8 | Train Error: 0.1995, Loss: 0.1697, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1644
445: Forward: 8 | Train Error: 0.1995, Loss: 0.1696, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1643
446: Forward: 8 | Train Error: 0.1993, Loss: 0.1695, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1642
447: Forward: 8 | Train Error: 0.1993, Loss: 0.1695, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1642
448: Forward: 8 | Train Error: 0.1993, Loss: 0.1694, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1641
449: Forward: 8 | Train Error: 0.1993, Loss: 0.1693, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1640
450: Forward: 8 | Train Error: 0.1993, Loss: 0.1693, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1640
451: Forward: 8 | Train Error: 0.1993, Loss: 0.1692, Operator norm: 0.1997 | Test Error: 0.2010, Loss: 0.1639
452: Forward: 8 | Train Error: 0.1990, Loss: 0.1692, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1638
453: Forward: 8 | Train Error: 0.1993, Loss: 0.1691, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1638
454: Forward: 8 | Train Error: 0.1998, Loss: 0.1690, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1637
455: Forward: 8 | Train Error: 0.1998, Loss: 0.1690, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1637
456: Forward: 8 | Train Error: 0.1995, Loss: 0.1689, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1636
457: Forward: 8 | Train Error: 0.1995, Loss: 0.1688, Operator norm: 0.1997 | Test Error: 0.2005, Loss: 0.1635
458: Forward: 8 | Train Error: 0.1995, Loss: 0.1688, Operator norm: 0.1998 | Test Error: 0.2005, Loss: 0.1635
459: Forward: 8 | Train Error: 0.1995, Loss: 0.1687, Operator norm: 0.1998 | Test Error: 0.2000, Loss: 0.1634
460: Forward: 8 | Train Error: 0.1995, Loss: 0.1687, Operator norm: 0.1997 | Test Error: 0.2000, Loss: 0.1634
461: Forward: 8 | Train Error: 0.1995, Loss: 0.1686, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1633
462: Forward: 8 | Train Error: 0.1995, Loss: 0.1685, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1632
463: Forward: 8 | Train Error: 0.1995, Loss: 0.1685, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1632
464: Forward: 8 | Train Error: 0.1993, Loss: 0.1684, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1631
465: Forward: 8 | Train Error: 0.1993, Loss: 0.1683, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1631
466: Forward: 8 | Train Error: 0.1993, Loss: 0.1683, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1630
467: Forward: 8 | Train Error: 0.1993, Loss: 0.1682, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1629
468: Forward: 8 | Train Error: 0.1993, Loss: 0.1682, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1629
469: Forward: 8 | Train Error: 0.1993, Loss: 0.1681, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1628
470: Forward: 8 | Train Error: 0.1995, Loss: 0.1680, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1628
471: Forward: 8 | Train Error: 0.1995, Loss: 0.1680, Operator norm: 0.1997 | Test Error: 0.1995, Loss: 0.1627
472: Forward: 8 | Train Error: 0.1993, Loss: 0.1679, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1627
473: Forward: 8 | Train Error: 0.1993, Loss: 0.1679, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1626
474: Forward: 8 | Train Error: 0.1993, Loss: 0.1678, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1625
475: Forward: 8 | Train Error: 0.1993, Loss: 0.1677, Operator norm: 0.1998 | Test Error: 0.1995, Loss: 0.1625
476: Forward: 8 | Train Error: 0.1993, Loss: 0.1677, Operator norm: 0.1998 | Test Error: 0.1990, Loss: 0.1624
477: Forward: 8 | Train Error: 0.1993, Loss: 0.1676, Operator norm: 0.1998 | Test Error: 0.1990, Loss: 0.1624
478: Forward: 8 | Train Error: 0.1993, Loss: 0.1676, Operator norm: 0.1997 | Test Error: 0.1990, Loss: 0.1623
479: Forward: 8 | Train Error: 0.1993, Loss: 0.1675, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1623
480: Forward: 8 | Train Error: 0.1993, Loss: 0.1675, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1622
481: Forward: 8 | Train Error: 0.1990, Loss: 0.1674, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1621
482: Forward: 8 | Train Error: 0.1990, Loss: 0.1673, Operator norm: 0.1997 | Test Error: 0.1985, Loss: 0.1621
483: Forward: 8 | Train Error: 0.1990, Loss: 0.1673, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1620
484: Forward: 8 | Train Error: 0.1988, Loss: 0.1672, Operator norm: 0.1997 | Test Error: 0.1985, Loss: 0.1620
485: Forward: 8 | Train Error: 0.1985, Loss: 0.1672, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1619
486: Forward: 8 | Train Error: 0.1985, Loss: 0.1671, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1619
487: Forward: 8 | Train Error: 0.1983, Loss: 0.1671, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1618
488: Forward: 8 | Train Error: 0.1983, Loss: 0.1670, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1618
489: Forward: 8 | Train Error: 0.1980, Loss: 0.1669, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1617
490: Forward: 8 | Train Error: 0.1980, Loss: 0.1669, Operator norm: 0.1997 | Test Error: 0.1980, Loss: 0.1616
491: Forward: 8 | Train Error: 0.1980, Loss: 0.1668, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1616
492: Forward: 8 | Train Error: 0.1980, Loss: 0.1668, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1615
493: Forward: 8 | Train Error: 0.1980, Loss: 0.1667, Operator norm: 0.1997 | Test Error: 0.1980, Loss: 0.1615
494: Forward: 8 | Train Error: 0.1980, Loss: 0.1667, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1614
495: Forward: 8 | Train Error: 0.1978, Loss: 0.1666, Operator norm: 0.1998 | Test Error: 0.1985, Loss: 0.1614
496: Forward: 8 | Train Error: 0.1978, Loss: 0.1665, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1613
497: Forward: 8 | Train Error: 0.1978, Loss: 0.1665, Operator norm: 0.1997 | Test Error: 0.1980, Loss: 0.1613
498: Forward: 8 | Train Error: 0.1978, Loss: 0.1664, Operator norm: 0.1997 | Test Error: 0.1980, Loss: 0.1612
499: Forward: 8 | Train Error: 0.1975, Loss: 0.1664, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1612
500: Forward: 8 | Train Error: 0.1973, Loss: 0.1663, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1611
501: Forward: 8 | Train Error: 0.1970, Loss: 0.1663, Operator norm: 0.1998 | Test Error: 0.1980, Loss: 0.1611
502: Forward: 8 | Train Error: 0.1970, Loss: 0.1662, Operator norm: 0.1997 | Test Error: 0.1980, Loss: 0.1610
503: Forward: 8 | Train Error: 0.1970, Loss: 0.1662, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1610
504: Forward: 8 | Train Error: 0.1968, Loss: 0.1661, Operator norm: 0.1997 | Test Error: 0.1975, Loss: 0.1609
505: Forward: 8 | Train Error: 0.1968, Loss: 0.1661, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1609
506: Forward: 8 | Train Error: 0.1968, Loss: 0.1660, Operator norm: 0.1997 | Test Error: 0.1975, Loss: 0.1608
507: Forward: 8 | Train Error: 0.1965, Loss: 0.1660, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1608
508: Forward: 8 | Train Error: 0.1965, Loss: 0.1659, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1607
509: Forward: 8 | Train Error: 0.1965, Loss: 0.1658, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1606
510: Forward: 8 | Train Error: 0.1965, Loss: 0.1658, Operator norm: 0.1997 | Test Error: 0.1975, Loss: 0.1606
511: Forward: 8 | Train Error: 0.1965, Loss: 0.1657, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1605
512: Forward: 8 | Train Error: 0.1965, Loss: 0.1657, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1605
513: Forward: 8 | Train Error: 0.1965, Loss: 0.1656, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1604
514: Forward: 8 | Train Error: 0.1965, Loss: 0.1656, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1604
515: Forward: 8 | Train Error: 0.1968, Loss: 0.1655, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1603
516: Forward: 8 | Train Error: 0.1968, Loss: 0.1655, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1603
517: Forward: 8 | Train Error: 0.1968, Loss: 0.1654, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1602
518: Forward: 8 | Train Error: 0.1968, Loss: 0.1654, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1602
519: Forward: 8 | Train Error: 0.1968, Loss: 0.1653, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1601
520: Forward: 8 | Train Error: 0.1968, Loss: 0.1653, Operator norm: 0.1998 | Test Error: 0.1975, Loss: 0.1601
521: Forward: 8 | Train Error: 0.1968, Loss: 0.1652, Operator norm: 0.1998 | Test Error: 0.1970, Loss: 0.1601
522: Forward: 8 | Train Error: 0.1965, Loss: 0.1652, Operator norm: 0.1998 | Test Error: 0.1970, Loss: 0.1600
523: Forward: 8 | Train Error: 0.1963, Loss: 0.1651, Operator norm: 0.1998 | Test Error: 0.1970, Loss: 0.1600
524: Forward: 8 | Train Error: 0.1963, Loss: 0.1651, Operator norm: 0.1998 | Test Error: 0.1970, Loss: 0.1599
525: Forward: 8 | Train Error: 0.1963, Loss: 0.1650, Operator norm: 0.1997 | Test Error: 0.1970, Loss: 0.1599
526: Forward: 8 | Train Error: 0.1963, Loss: 0.1650, Operator norm: 0.1998 | Test Error: 0.1970, Loss: 0.1598
527: Forward: 8 | Train Error: 0.1963, Loss: 0.1649, Operator norm: 0.1997 | Test Error: 0.1965, Loss: 0.1598
528: Forward: 8 | Train Error: 0.1960, Loss: 0.1649, Operator norm: 0.1998 | Test Error: 0.1965, Loss: 0.1597
529: Forward: 8 | Train Error: 0.1960, Loss: 0.1648, Operator norm: 0.1998 | Test Error: 0.1965, Loss: 0.1597
530: Forward: 8 | Train Error: 0.1960, Loss: 0.1648, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1596
531: Forward: 8 | Train Error: 0.1958, Loss: 0.1647, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1596
532: Forward: 8 | Train Error: 0.1955, Loss: 0.1647, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1595
533: Forward: 8 | Train Error: 0.1958, Loss: 0.1646, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1595
534: Forward: 8 | Train Error: 0.1958, Loss: 0.1646, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1594
535: Forward: 8 | Train Error: 0.1958, Loss: 0.1645, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1594
536: Forward: 8 | Train Error: 0.1958, Loss: 0.1645, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1593
537: Forward: 8 | Train Error: 0.1958, Loss: 0.1644, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1593
538: Forward: 8 | Train Error: 0.1958, Loss: 0.1644, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1592
539: Forward: 8 | Train Error: 0.1958, Loss: 0.1643, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1592
540: Forward: 8 | Train Error: 0.1958, Loss: 0.1643, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1592
541: Forward: 8 | Train Error: 0.1958, Loss: 0.1642, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1591
542: Forward: 8 | Train Error: 0.1958, Loss: 0.1642, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1591
543: Forward: 8 | Train Error: 0.1958, Loss: 0.1641, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1590
544: Forward: 8 | Train Error: 0.1958, Loss: 0.1641, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1590
545: Forward: 8 | Train Error: 0.1958, Loss: 0.1640, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1589
546: Forward: 8 | Train Error: 0.1958, Loss: 0.1640, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1589
547: Forward: 8 | Train Error: 0.1958, Loss: 0.1640, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1588
548: Forward: 8 | Train Error: 0.1958, Loss: 0.1639, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1588
549: Forward: 8 | Train Error: 0.1958, Loss: 0.1639, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1587
550: Forward: 8 | Train Error: 0.1958, Loss: 0.1638, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1587
551: Forward: 8 | Train Error: 0.1958, Loss: 0.1638, Operator norm: 0.1998 | Test Error: 0.1960, Loss: 0.1587
552: Forward: 8 | Train Error: 0.1958, Loss: 0.1637, Operator norm: 0.1997 | Test Error: 0.1960, Loss: 0.1586
553: Forward: 8 | Train Error: 0.1958, Loss: 0.1637, Operator norm: 0.1997 | Test Error: 0.1955, Loss: 0.1586
554: Forward: 8 | Train Error: 0.1955, Loss: 0.1636, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1585
555: Forward: 8 | Train Error: 0.1955, Loss: 0.1636, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1585
556: Forward: 8 | Train Error: 0.1955, Loss: 0.1635, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1584
557: Forward: 8 | Train Error: 0.1955, Loss: 0.1635, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1584
558: Forward: 8 | Train Error: 0.1955, Loss: 0.1634, Operator norm: 0.1997 | Test Error: 0.1955, Loss: 0.1583
559: Forward: 8 | Train Error: 0.1955, Loss: 0.1634, Operator norm: 0.1997 | Test Error: 0.1955, Loss: 0.1583
560: Forward: 8 | Train Error: 0.1955, Loss: 0.1634, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1583
561: Forward: 8 | Train Error: 0.1953, Loss: 0.1633, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1582
562: Forward: 8 | Train Error: 0.1953, Loss: 0.1633, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1582
563: Forward: 8 | Train Error: 0.1953, Loss: 0.1632, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1581
564: Forward: 8 | Train Error: 0.1953, Loss: 0.1632, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1581
565: Forward: 8 | Train Error: 0.1953, Loss: 0.1631, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1580
566: Forward: 8 | Train Error: 0.1953, Loss: 0.1631, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1580
567: Forward: 8 | Train Error: 0.1950, Loss: 0.1630, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1580
568: Forward: 8 | Train Error: 0.1950, Loss: 0.1630, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1579
569: Forward: 8 | Train Error: 0.1950, Loss: 0.1630, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1579
570: Forward: 8 | Train Error: 0.1950, Loss: 0.1629, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1578
571: Forward: 8 | Train Error: 0.1948, Loss: 0.1629, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1578
572: Forward: 8 | Train Error: 0.1948, Loss: 0.1628, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1578
573: Forward: 8 | Train Error: 0.1948, Loss: 0.1628, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1577
574: Forward: 8 | Train Error: 0.1948, Loss: 0.1627, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1577
575: Forward: 8 | Train Error: 0.1948, Loss: 0.1627, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1576
576: Forward: 8 | Train Error: 0.1948, Loss: 0.1626, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1576
577: Forward: 8 | Train Error: 0.1948, Loss: 0.1626, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1575
578: Forward: 8 | Train Error: 0.1945, Loss: 0.1626, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1575
579: Forward: 8 | Train Error: 0.1943, Loss: 0.1625, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1575
580: Forward: 8 | Train Error: 0.1943, Loss: 0.1625, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1574
581: Forward: 8 | Train Error: 0.1945, Loss: 0.1624, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1574
582: Forward: 8 | Train Error: 0.1943, Loss: 0.1624, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1573
583: Forward: 8 | Train Error: 0.1940, Loss: 0.1623, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1573
584: Forward: 8 | Train Error: 0.1940, Loss: 0.1623, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1573
585: Forward: 8 | Train Error: 0.1943, Loss: 0.1623, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1572
586: Forward: 8 | Train Error: 0.1940, Loss: 0.1622, Operator norm: 0.1997 | Test Error: 0.1955, Loss: 0.1572
587: Forward: 8 | Train Error: 0.1940, Loss: 0.1622, Operator norm: 0.1998 | Test Error: 0.1955, Loss: 0.1571
588: Forward: 8 | Train Error: 0.1938, Loss: 0.1621, Operator norm: 0.1998 | Test Error: 0.1950, Loss: 0.1571
589: Forward: 8 | Train Error: 0.1938, Loss: 0.1621, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1571
590: Forward: 8 | Train Error: 0.1938, Loss: 0.1621, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1570
591: Forward: 8 | Train Error: 0.1938, Loss: 0.1620, Operator norm: 0.1997 | Test Error: 0.1950, Loss: 0.1570
592: Forward: 8 | Train Error: 0.1938, Loss: 0.1620, Operator norm: 0.1998 | Test Error: 0.1945, Loss: 0.1569
593: Forward: 8 | Train Error: 0.1938, Loss: 0.1619, Operator norm: 0.1998 | Test Error: 0.1945, Loss: 0.1569
594: Forward: 8 | Train Error: 0.1940, Loss: 0.1619, Operator norm: 0.1998 | Test Error: 0.1945, Loss: 0.1569
595: Forward: 8 | Train Error: 0.1940, Loss: 0.1618, Operator norm: 0.1997 | Test Error: 0.1945, Loss: 0.1568
596: Forward: 8 | Train Error: 0.1940, Loss: 0.1618, Operator norm: 0.1998 | Test Error: 0.1940, Loss: 0.1568
597: Forward: 8 | Train Error: 0.1940, Loss: 0.1618, Operator norm: 0.1998 | Test Error: 0.1940, Loss: 0.1568
598: Forward: 8 | Train Error: 0.1940, Loss: 0.1617, Operator norm: 0.1998 | Test Error: 0.1940, Loss: 0.1567
599: Forward: 8 | Train Error: 0.1940, Loss: 0.1617, Operator norm: 0.1998 | Test Error: 0.1940, Loss: 0.1567
600: Forward: 8 | Train Error: 0.1940, Loss: 0.1616, Operator norm: 0.1997 | Test Error: 0.1940, Loss: 0.1566
601: Forward: 8 | Train Error: 0.1940, Loss: 0.1616, Operator norm: 0.1997 | Test Error: 0.1940, Loss: 0.1566
602: Forward: 8 | Train Error: 0.1940, Loss: 0.1616, Operator norm: 0.1997 | Test Error: 0.1940, Loss: 0.1566
603: Forward: 8 | Train Error: 0.1935, Loss: 0.1615, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1565
604: Forward: 8 | Train Error: 0.1935, Loss: 0.1615, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1565
605: Forward: 8 | Train Error: 0.1935, Loss: 0.1614, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1564
606: Forward: 8 | Train Error: 0.1933, Loss: 0.1614, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1564
607: Forward: 8 | Train Error: 0.1933, Loss: 0.1614, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1564
608: Forward: 8 | Train Error: 0.1933, Loss: 0.1613, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1563
609: Forward: 8 | Train Error: 0.1933, Loss: 0.1613, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1563
610: Forward: 8 | Train Error: 0.1933, Loss: 0.1612, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1563
611: Forward: 8 | Train Error: 0.1933, Loss: 0.1612, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1562
612: Forward: 8 | Train Error: 0.1933, Loss: 0.1612, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1562
613: Forward: 8 | Train Error: 0.1933, Loss: 0.1611, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1561
614: Forward: 8 | Train Error: 0.1933, Loss: 0.1611, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1561
615: Forward: 8 | Train Error: 0.1930, Loss: 0.1610, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1561
616: Forward: 8 | Train Error: 0.1930, Loss: 0.1610, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1560
617: Forward: 8 | Train Error: 0.1930, Loss: 0.1610, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1560
618: Forward: 8 | Train Error: 0.1930, Loss: 0.1609, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1560
619: Forward: 8 | Train Error: 0.1930, Loss: 0.1609, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1559
620: Forward: 8 | Train Error: 0.1933, Loss: 0.1609, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1559
621: Forward: 8 | Train Error: 0.1930, Loss: 0.1608, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1559
622: Forward: 8 | Train Error: 0.1930, Loss: 0.1608, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1558
623: Forward: 8 | Train Error: 0.1930, Loss: 0.1607, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1558
624: Forward: 8 | Train Error: 0.1930, Loss: 0.1607, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1557
625: Forward: 8 | Train Error: 0.1930, Loss: 0.1607, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1557
626: Forward: 8 | Train Error: 0.1928, Loss: 0.1606, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1557
627: Forward: 8 | Train Error: 0.1928, Loss: 0.1606, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1556
628: Forward: 8 | Train Error: 0.1928, Loss: 0.1606, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1556
629: Forward: 8 | Train Error: 0.1928, Loss: 0.1605, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1556
630: Forward: 8 | Train Error: 0.1925, Loss: 0.1605, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1555
631: Forward: 8 | Train Error: 0.1925, Loss: 0.1604, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1555
632: Forward: 8 | Train Error: 0.1925, Loss: 0.1604, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1555
633: Forward: 8 | Train Error: 0.1925, Loss: 0.1604, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1554
634: Forward: 8 | Train Error: 0.1925, Loss: 0.1603, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1554
635: Forward: 8 | Train Error: 0.1925, Loss: 0.1603, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1554
636: Forward: 8 | Train Error: 0.1925, Loss: 0.1603, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1553
637: Forward: 8 | Train Error: 0.1925, Loss: 0.1602, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1553
638: Forward: 8 | Train Error: 0.1923, Loss: 0.1602, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1553
639: Forward: 8 | Train Error: 0.1923, Loss: 0.1601, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1552
640: Forward: 8 | Train Error: 0.1925, Loss: 0.1601, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1552
641: Forward: 8 | Train Error: 0.1928, Loss: 0.1601, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1552
642: Forward: 8 | Train Error: 0.1928, Loss: 0.1600, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1551
643: Forward: 8 | Train Error: 0.1928, Loss: 0.1600, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1551
644: Forward: 8 | Train Error: 0.1930, Loss: 0.1600, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1551
645: Forward: 8 | Train Error: 0.1930, Loss: 0.1599, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1550
646: Forward: 8 | Train Error: 0.1930, Loss: 0.1599, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1550
647: Forward: 8 | Train Error: 0.1930, Loss: 0.1599, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1550
648: Forward: 8 | Train Error: 0.1930, Loss: 0.1598, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1549
649: Forward: 8 | Train Error: 0.1928, Loss: 0.1598, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1549
650: Forward: 8 | Train Error: 0.1928, Loss: 0.1597, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1549
651: Forward: 8 | Train Error: 0.1928, Loss: 0.1597, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1548
652: Forward: 8 | Train Error: 0.1928, Loss: 0.1597, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1548
653: Forward: 8 | Train Error: 0.1928, Loss: 0.1596, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1548
654: Forward: 8 | Train Error: 0.1928, Loss: 0.1596, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1547
655: Forward: 8 | Train Error: 0.1928, Loss: 0.1596, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1547
656: Forward: 8 | Train Error: 0.1928, Loss: 0.1595, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1547
657: Forward: 8 | Train Error: 0.1925, Loss: 0.1595, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1546
658: Forward: 8 | Train Error: 0.1925, Loss: 0.1595, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1546
659: Forward: 8 | Train Error: 0.1925, Loss: 0.1594, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1546
660: Forward: 8 | Train Error: 0.1925, Loss: 0.1594, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1545
661: Forward: 8 | Train Error: 0.1925, Loss: 0.1594, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1545
662: Forward: 8 | Train Error: 0.1925, Loss: 0.1593, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1545
663: Forward: 8 | Train Error: 0.1925, Loss: 0.1593, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1544
664: Forward: 8 | Train Error: 0.1925, Loss: 0.1593, Operator norm: 0.1997 | Test Error: 0.1935, Loss: 0.1544
665: Forward: 8 | Train Error: 0.1925, Loss: 0.1592, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1544
666: Forward: 8 | Train Error: 0.1925, Loss: 0.1592, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1543
667: Forward: 8 | Train Error: 0.1925, Loss: 0.1592, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1543
668: Forward: 8 | Train Error: 0.1925, Loss: 0.1591, Operator norm: 0.1998 | Test Error: 0.1935, Loss: 0.1543
669: Forward: 8 | Train Error: 0.1925, Loss: 0.1591, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1542
670: Forward: 8 | Train Error: 0.1925, Loss: 0.1591, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1542
671: Forward: 8 | Train Error: 0.1923, Loss: 0.1590, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1542
672: Forward: 8 | Train Error: 0.1923, Loss: 0.1590, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1541
673: Forward: 8 | Train Error: 0.1923, Loss: 0.1590, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1541
674: Forward: 8 | Train Error: 0.1923, Loss: 0.1589, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1541
675: Forward: 8 | Train Error: 0.1923, Loss: 0.1589, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1540
676: Forward: 8 | Train Error: 0.1923, Loss: 0.1589, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1540
677: Forward: 8 | Train Error: 0.1923, Loss: 0.1588, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1540
678: Forward: 8 | Train Error: 0.1923, Loss: 0.1588, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1540
679: Forward: 8 | Train Error: 0.1923, Loss: 0.1588, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1539
680: Forward: 8 | Train Error: 0.1923, Loss: 0.1587, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1539
681: Forward: 8 | Train Error: 0.1923, Loss: 0.1587, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1539
682: Forward: 8 | Train Error: 0.1923, Loss: 0.1587, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1538
683: Forward: 8 | Train Error: 0.1923, Loss: 0.1586, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1538
684: Forward: 8 | Train Error: 0.1923, Loss: 0.1586, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1538
685: Forward: 8 | Train Error: 0.1923, Loss: 0.1586, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1537
686: Forward: 8 | Train Error: 0.1925, Loss: 0.1585, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1537
687: Forward: 8 | Train Error: 0.1925, Loss: 0.1585, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1537
688: Forward: 8 | Train Error: 0.1925, Loss: 0.1585, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1536
689: Forward: 8 | Train Error: 0.1925, Loss: 0.1584, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1536
690: Forward: 8 | Train Error: 0.1925, Loss: 0.1584, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1536
691: Forward: 8 | Train Error: 0.1925, Loss: 0.1584, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1536
692: Forward: 8 | Train Error: 0.1925, Loss: 0.1583, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1535
693: Forward: 8 | Train Error: 0.1925, Loss: 0.1583, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1535
694: Forward: 8 | Train Error: 0.1925, Loss: 0.1583, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1535
695: Forward: 8 | Train Error: 0.1928, Loss: 0.1582, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1534
696: Forward: 8 | Train Error: 0.1928, Loss: 0.1582, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1534
697: Forward: 8 | Train Error: 0.1928, Loss: 0.1582, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1534
698: Forward: 8 | Train Error: 0.1928, Loss: 0.1581, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1534
699: Forward: 8 | Train Error: 0.1923, Loss: 0.1581, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1533
700: Forward: 8 | Train Error: 0.1923, Loss: 0.1581, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1533
701: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1533
702: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1532
703: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1532
704: Forward: 8 | Train Error: 0.1923, Loss: 0.1580, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1532
705: Forward: 8 | Train Error: 0.1923, Loss: 0.1579, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1531
706: Forward: 8 | Train Error: 0.1925, Loss: 0.1579, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1531
707: Forward: 8 | Train Error: 0.1925, Loss: 0.1579, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1531
708: Forward: 8 | Train Error: 0.1928, Loss: 0.1578, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1531
709: Forward: 8 | Train Error: 0.1928, Loss: 0.1578, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1530
710: Forward: 8 | Train Error: 0.1928, Loss: 0.1578, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1530
711: Forward: 8 | Train Error: 0.1928, Loss: 0.1577, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1530
712: Forward: 8 | Train Error: 0.1928, Loss: 0.1577, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1529
713: Forward: 8 | Train Error: 0.1928, Loss: 0.1577, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1529
714: Forward: 8 | Train Error: 0.1925, Loss: 0.1576, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1529
715: Forward: 8 | Train Error: 0.1925, Loss: 0.1576, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1529
716: Forward: 8 | Train Error: 0.1923, Loss: 0.1576, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1528
717: Forward: 8 | Train Error: 0.1923, Loss: 0.1576, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1528
718: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1528
719: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1527
720: Forward: 8 | Train Error: 0.1918, Loss: 0.1575, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1527
721: Forward: 8 | Train Error: 0.1918, Loss: 0.1574, Operator norm: 0.1998 | Test Error: 0.1930, Loss: 0.1527
722: Forward: 8 | Train Error: 0.1918, Loss: 0.1574, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1527
723: Forward: 8 | Train Error: 0.1918, Loss: 0.1574, Operator norm: 0.1997 | Test Error: 0.1930, Loss: 0.1526
724: Forward: 8 | Train Error: 0.1918, Loss: 0.1573, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1526
725: Forward: 8 | Train Error: 0.1920, Loss: 0.1573, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1526
726: Forward: 8 | Train Error: 0.1920, Loss: 0.1573, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1526
727: Forward: 8 | Train Error: 0.1920, Loss: 0.1573, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1525
728: Forward: 8 | Train Error: 0.1918, Loss: 0.1572, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1525
729: Forward: 8 | Train Error: 0.1918, Loss: 0.1572, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1525
730: Forward: 8 | Train Error: 0.1918, Loss: 0.1572, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1524
731: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1524
732: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1524
733: Forward: 8 | Train Error: 0.1918, Loss: 0.1571, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1524
734: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1523
735: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1523
736: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1523
737: Forward: 8 | Train Error: 0.1918, Loss: 0.1570, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1523
738: Forward: 8 | Train Error: 0.1920, Loss: 0.1569, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1522
739: Forward: 8 | Train Error: 0.1918, Loss: 0.1569, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1522
740: Forward: 8 | Train Error: 0.1918, Loss: 0.1569, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1522
741: Forward: 8 | Train Error: 0.1918, Loss: 0.1568, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1521
742: Forward: 8 | Train Error: 0.1918, Loss: 0.1568, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1521
743: Forward: 8 | Train Error: 0.1915, Loss: 0.1568, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1521
744: Forward: 8 | Train Error: 0.1915, Loss: 0.1568, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1521
745: Forward: 8 | Train Error: 0.1915, Loss: 0.1567, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1520
746: Forward: 8 | Train Error: 0.1915, Loss: 0.1567, Operator norm: 0.1997 | Test Error: 0.1915, Loss: 0.1520
747: Forward: 8 | Train Error: 0.1915, Loss: 0.1567, Operator norm: 0.1998 | Test Error: 0.1920, Loss: 0.1520
748: Forward: 8 | Train Error: 0.1915, Loss: 0.1566, Operator norm: 0.1998 | Test Error: 0.1920, Loss: 0.1520
749: Forward: 8 | Train Error: 0.1915, Loss: 0.1566, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1519
750: Forward: 8 | Train Error: 0.1915, Loss: 0.1566, Operator norm: 0.1998 | Test Error: 0.1920, Loss: 0.1519
751: Forward: 8 | Train Error: 0.1915, Loss: 0.1566, Operator norm: 0.1998 | Test Error: 0.1920, Loss: 0.1519
752: Forward: 8 | Train Error: 0.1915, Loss: 0.1565, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1519
753: Forward: 8 | Train Error: 0.1913, Loss: 0.1565, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1518
754: Forward: 8 | Train Error: 0.1910, Loss: 0.1565, Operator norm: 0.1997 | Test Error: 0.1925, Loss: 0.1518
755: Forward: 8 | Train Error: 0.1910, Loss: 0.1564, Operator norm: 0.1998 | Test Error: 0.1925, Loss: 0.1518
756: Forward: 8 | Train Error: 0.1908, Loss: 0.1564, Operator norm: 0.1998 | Test Error: 0.1920, Loss: 0.1518
757: Forward: 8 | Train Error: 0.1908, Loss: 0.1564, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1517
758: Forward: 8 | Train Error: 0.1908, Loss: 0.1564, Operator norm: 0.1997 | Test Error: 0.1920, Loss: 0.1517
759: Forward: 8 | Train Error: 0.1908, Loss: 0.1563, Operator norm: 0.1998 | Test Error: 0.1915, Loss: 0.1517
760: Forward: 8 | Train Error: 0.1908, Loss: 0.1563, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1517
761: Forward: 8 | Train Error: 0.1905, Loss: 0.1563, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1516
762: Forward: 8 | Train Error: 0.1905, Loss: 0.1563, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1516
763: Forward: 8 | Train Error: 0.1905, Loss: 0.1562, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1516
764: Forward: 8 | Train Error: 0.1903, Loss: 0.1562, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1516
765: Forward: 8 | Train Error: 0.1903, Loss: 0.1562, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1515
766: Forward: 8 | Train Error: 0.1903, Loss: 0.1561, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1515
767: Forward: 8 | Train Error: 0.1903, Loss: 0.1561, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1515
768: Forward: 8 | Train Error: 0.1903, Loss: 0.1561, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1515
769: Forward: 8 | Train Error: 0.1903, Loss: 0.1561, Operator norm: 0.1998 | Test Error: 0.1910, Loss: 0.1514
770: Forward: 8 | Train Error: 0.1903, Loss: 0.1560, Operator norm: 0.1998 | Test Error: 0.1905, Loss: 0.1514
771: Forward: 8 | Train Error: 0.1903, Loss: 0.1560, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1514
772: Forward: 8 | Train Error: 0.1898, Loss: 0.1560, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1514
773: Forward: 8 | Train Error: 0.1898, Loss: 0.1560, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1513
774: Forward: 8 | Train Error: 0.1893, Loss: 0.1559, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1513
775: Forward: 8 | Train Error: 0.1893, Loss: 0.1559, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1513
776: Forward: 8 | Train Error: 0.1893, Loss: 0.1559, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1513
777: Forward: 8 | Train Error: 0.1893, Loss: 0.1558, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1512
778: Forward: 8 | Train Error: 0.1893, Loss: 0.1558, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1512
779: Forward: 8 | Train Error: 0.1893, Loss: 0.1558, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1512
780: Forward: 8 | Train Error: 0.1893, Loss: 0.1558, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1512
781: Forward: 8 | Train Error: 0.1893, Loss: 0.1557, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1511
782: Forward: 8 | Train Error: 0.1893, Loss: 0.1557, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1511
783: Forward: 8 | Train Error: 0.1893, Loss: 0.1557, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1511
784: Forward: 8 | Train Error: 0.1893, Loss: 0.1557, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1511
785: Forward: 8 | Train Error: 0.1893, Loss: 0.1556, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1510
786: Forward: 8 | Train Error: 0.1895, Loss: 0.1556, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1510
787: Forward: 8 | Train Error: 0.1895, Loss: 0.1556, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1510
788: Forward: 8 | Train Error: 0.1895, Loss: 0.1556, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1510
789: Forward: 8 | Train Error: 0.1895, Loss: 0.1555, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1509
790: Forward: 8 | Train Error: 0.1895, Loss: 0.1555, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1509
791: Forward: 8 | Train Error: 0.1898, Loss: 0.1555, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1509
792: Forward: 8 | Train Error: 0.1898, Loss: 0.1555, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1509
793: Forward: 8 | Train Error: 0.1898, Loss: 0.1554, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1508
794: Forward: 8 | Train Error: 0.1898, Loss: 0.1554, Operator norm: 0.1997 | Test Error: 0.1900, Loss: 0.1508
795: Forward: 8 | Train Error: 0.1898, Loss: 0.1554, Operator norm: 0.1998 | Test Error: 0.1900, Loss: 0.1508
796: Forward: 8 | Train Error: 0.1898, Loss: 0.1553, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1508
797: Forward: 8 | Train Error: 0.1898, Loss: 0.1553, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1507
798: Forward: 8 | Train Error: 0.1898, Loss: 0.1553, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1507
799: Forward: 8 | Train Error: 0.1898, Loss: 0.1553, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1507
800: Forward: 8 | Train Error: 0.1898, Loss: 0.1552, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1507
801: Forward: 8 | Train Error: 0.1898, Loss: 0.1552, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1507
802: Forward: 8 | Train Error: 0.1895, Loss: 0.1552, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1506
803: Forward: 8 | Train Error: 0.1895, Loss: 0.1552, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1506
804: Forward: 8 | Train Error: 0.1895, Loss: 0.1551, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1506
805: Forward: 8 | Train Error: 0.1895, Loss: 0.1551, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1506
806: Forward: 8 | Train Error: 0.1895, Loss: 0.1551, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1505
807: Forward: 8 | Train Error: 0.1895, Loss: 0.1551, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1505
808: Forward: 8 | Train Error: 0.1895, Loss: 0.1550, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1505
809: Forward: 8 | Train Error: 0.1895, Loss: 0.1550, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1505
810: Forward: 8 | Train Error: 0.1895, Loss: 0.1550, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1504
811: Forward: 8 | Train Error: 0.1898, Loss: 0.1550, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1504
812: Forward: 8 | Train Error: 0.1898, Loss: 0.1549, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1504
813: Forward: 8 | Train Error: 0.1895, Loss: 0.1549, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1504
814: Forward: 8 | Train Error: 0.1895, Loss: 0.1549, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1504
815: Forward: 8 | Train Error: 0.1895, Loss: 0.1549, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1503
816: Forward: 8 | Train Error: 0.1895, Loss: 0.1548, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1503
817: Forward: 8 | Train Error: 0.1895, Loss: 0.1548, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1503
818: Forward: 8 | Train Error: 0.1895, Loss: 0.1548, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1503
819: Forward: 8 | Train Error: 0.1895, Loss: 0.1548, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1502
820: Forward: 8 | Train Error: 0.1895, Loss: 0.1547, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1502
821: Forward: 8 | Train Error: 0.1895, Loss: 0.1547, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1502
822: Forward: 8 | Train Error: 0.1893, Loss: 0.1547, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1502
823: Forward: 8 | Train Error: 0.1895, Loss: 0.1547, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1502
824: Forward: 8 | Train Error: 0.1895, Loss: 0.1547, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1501
825: Forward: 8 | Train Error: 0.1898, Loss: 0.1546, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1501
826: Forward: 8 | Train Error: 0.1898, Loss: 0.1546, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1501
827: Forward: 8 | Train Error: 0.1898, Loss: 0.1546, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1501
828: Forward: 8 | Train Error: 0.1895, Loss: 0.1546, Operator norm: 0.1997 | Test Error: 0.1895, Loss: 0.1500
829: Forward: 8 | Train Error: 0.1893, Loss: 0.1545, Operator norm: 0.1998 | Test Error: 0.1895, Loss: 0.1500
830: Forward: 8 | Train Error: 0.1893, Loss: 0.1545, Operator norm: 0.1998 | Test Error: 0.1890, Loss: 0.1500
831: Forward: 8 | Train Error: 0.1890, Loss: 0.1545, Operator norm: 0.1998 | Test Error: 0.1885, Loss: 0.1500
832: Forward: 8 | Train Error: 0.1890, Loss: 0.1545, Operator norm: 0.1998 | Test Error: 0.1885, Loss: 0.1500
833: Forward: 8 | Train Error: 0.1890, Loss: 0.1544, Operator norm: 0.1998 | Test Error: 0.1885, Loss: 0.1499
834: Forward: 8 | Train Error: 0.1888, Loss: 0.1544, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1499
835: Forward: 8 | Train Error: 0.1888, Loss: 0.1544, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1499
836: Forward: 8 | Train Error: 0.1888, Loss: 0.1544, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1499
837: Forward: 8 | Train Error: 0.1888, Loss: 0.1543, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1498
838: Forward: 8 | Train Error: 0.1888, Loss: 0.1543, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1498
839: Forward: 8 | Train Error: 0.1888, Loss: 0.1543, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1498
840: Forward: 8 | Train Error: 0.1888, Loss: 0.1543, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1498
841: Forward: 8 | Train Error: 0.1888, Loss: 0.1542, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1498
842: Forward: 8 | Train Error: 0.1888, Loss: 0.1542, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1497
843: Forward: 8 | Train Error: 0.1888, Loss: 0.1542, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1497
844: Forward: 8 | Train Error: 0.1888, Loss: 0.1542, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1497
845: Forward: 8 | Train Error: 0.1890, Loss: 0.1541, Operator norm: 0.1997 | Test Error: 0.1880, Loss: 0.1497
846: Forward: 8 | Train Error: 0.1890, Loss: 0.1541, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1497
847: Forward: 8 | Train Error: 0.1890, Loss: 0.1541, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1496
848: Forward: 8 | Train Error: 0.1890, Loss: 0.1541, Operator norm: 0.1998 | Test Error: 0.1880, Loss: 0.1496
849: Forward: 8 | Train Error: 0.1890, Loss: 0.1541, Operator norm: 0.1997 | Test Error: 0.1880, Loss: 0.1496
850: Forward: 8 | Train Error: 0.1885, Loss: 0.1540, Operator norm: 0.1997 | Test Error: 0.1880, Loss: 0.1496
851: Forward: 8 | Train Error: 0.1883, Loss: 0.1540, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1496
852: Forward: 8 | Train Error: 0.1883, Loss: 0.1540, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1495
853: Forward: 8 | Train Error: 0.1883, Loss: 0.1540, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1495
854: Forward: 8 | Train Error: 0.1883, Loss: 0.1539, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1495
855: Forward: 8 | Train Error: 0.1883, Loss: 0.1539, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1495
856: Forward: 8 | Train Error: 0.1883, Loss: 0.1539, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1494
857: Forward: 8 | Train Error: 0.1883, Loss: 0.1539, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1494
858: Forward: 8 | Train Error: 0.1883, Loss: 0.1538, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1494
859: Forward: 8 | Train Error: 0.1883, Loss: 0.1538, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1494
860: Forward: 8 | Train Error: 0.1883, Loss: 0.1538, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1494
861: Forward: 8 | Train Error: 0.1878, Loss: 0.1538, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1493
862: Forward: 8 | Train Error: 0.1878, Loss: 0.1538, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1493
863: Forward: 8 | Train Error: 0.1880, Loss: 0.1537, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1493
864: Forward: 8 | Train Error: 0.1880, Loss: 0.1537, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1493
865: Forward: 8 | Train Error: 0.1880, Loss: 0.1537, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1493
866: Forward: 8 | Train Error: 0.1880, Loss: 0.1537, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1492
867: Forward: 8 | Train Error: 0.1880, Loss: 0.1536, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1492
868: Forward: 8 | Train Error: 0.1880, Loss: 0.1536, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1492
869: Forward: 8 | Train Error: 0.1880, Loss: 0.1536, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1492
870: Forward: 8 | Train Error: 0.1880, Loss: 0.1536, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1492
871: Forward: 8 | Train Error: 0.1880, Loss: 0.1536, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1491
872: Forward: 8 | Train Error: 0.1880, Loss: 0.1535, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1491
873: Forward: 8 | Train Error: 0.1880, Loss: 0.1535, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1491
874: Forward: 8 | Train Error: 0.1880, Loss: 0.1535, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1491
875: Forward: 8 | Train Error: 0.1880, Loss: 0.1535, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1491
876: Forward: 8 | Train Error: 0.1880, Loss: 0.1534, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1490
877: Forward: 8 | Train Error: 0.1880, Loss: 0.1534, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1490
878: Forward: 8 | Train Error: 0.1880, Loss: 0.1534, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1490
879: Forward: 8 | Train Error: 0.1883, Loss: 0.1534, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1490
880: Forward: 8 | Train Error: 0.1883, Loss: 0.1534, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1490
881: Forward: 8 | Train Error: 0.1883, Loss: 0.1533, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1489
882: Forward: 8 | Train Error: 0.1883, Loss: 0.1533, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1489
883: Forward: 8 | Train Error: 0.1883, Loss: 0.1533, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1489
884: Forward: 8 | Train Error: 0.1883, Loss: 0.1533, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1489
885: Forward: 8 | Train Error: 0.1888, Loss: 0.1532, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1489
886: Forward: 8 | Train Error: 0.1888, Loss: 0.1532, Operator norm: 0.1998 | Test Error: 0.1870, Loss: 0.1488
887: Forward: 8 | Train Error: 0.1888, Loss: 0.1532, Operator norm: 0.1997 | Test Error: 0.1870, Loss: 0.1488
888: Forward: 8 | Train Error: 0.1888, Loss: 0.1532, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1488
889: Forward: 8 | Train Error: 0.1890, Loss: 0.1532, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1488
890: Forward: 8 | Train Error: 0.1890, Loss: 0.1531, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1488
891: Forward: 8 | Train Error: 0.1888, Loss: 0.1531, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1487
892: Forward: 8 | Train Error: 0.1888, Loss: 0.1531, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1487
893: Forward: 8 | Train Error: 0.1885, Loss: 0.1531, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1487
894: Forward: 8 | Train Error: 0.1885, Loss: 0.1531, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1487
895: Forward: 8 | Train Error: 0.1885, Loss: 0.1530, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1487
896: Forward: 8 | Train Error: 0.1885, Loss: 0.1530, Operator norm: 0.1998 | Test Error: 0.1875, Loss: 0.1486
897: Forward: 8 | Train Error: 0.1885, Loss: 0.1530, Operator norm: 0.1997 | Test Error: 0.1875, Loss: 0.1486
898: Forward: 8 | Train Error: 0.1888, Loss: 0.1530, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1486
899: Forward: 8 | Train Error: 0.1890, Loss: 0.1529, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1486
900: Forward: 8 | Train Error: 0.1890, Loss: 0.1529, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1486
901: Forward: 8 | Train Error: 0.1888, Loss: 0.1529, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
902: Forward: 8 | Train Error: 0.1888, Loss: 0.1529, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
903: Forward: 8 | Train Error: 0.1888, Loss: 0.1529, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
904: Forward: 8 | Train Error: 0.1888, Loss: 0.1528, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
905: Forward: 8 | Train Error: 0.1888, Loss: 0.1528, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
906: Forward: 8 | Train Error: 0.1888, Loss: 0.1528, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1485
907: Forward: 8 | Train Error: 0.1888, Loss: 0.1528, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1484
908: Forward: 8 | Train Error: 0.1888, Loss: 0.1528, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1484
909: Forward: 8 | Train Error: 0.1888, Loss: 0.1527, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1484
910: Forward: 8 | Train Error: 0.1888, Loss: 0.1527, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1484
911: Forward: 8 | Train Error: 0.1888, Loss: 0.1527, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1484
912: Forward: 8 | Train Error: 0.1890, Loss: 0.1527, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1483
913: Forward: 8 | Train Error: 0.1890, Loss: 0.1527, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1483
914: Forward: 8 | Train Error: 0.1890, Loss: 0.1526, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1483
915: Forward: 8 | Train Error: 0.1890, Loss: 0.1526, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1483
916: Forward: 8 | Train Error: 0.1893, Loss: 0.1526, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1483
917: Forward: 8 | Train Error: 0.1893, Loss: 0.1526, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1482
918: Forward: 8 | Train Error: 0.1890, Loss: 0.1526, Operator norm: 0.1997 | Test Error: 0.1865, Loss: 0.1482
919: Forward: 8 | Train Error: 0.1893, Loss: 0.1525, Operator norm: 0.1998 | Test Error: 0.1865, Loss: 0.1482
920: Forward: 8 | Train Error: 0.1893, Loss: 0.1525, Operator norm: 0.1997 | Test Error: 0.1860, Loss: 0.1482
921: Forward: 8 | Train Error: 0.1893, Loss: 0.1525, Operator norm: 0.1999 | Test Error: 0.1860, Loss: 0.1482
922: Forward: 8 | Train Error: 0.1893, Loss: 0.1525, Operator norm: 0.1998 | Test Error: 0.1860, Loss: 0.1482
923: Forward: 8 | Train Error: 0.1893, Loss: 0.1524, Operator norm: 0.1998 | Test Error: 0.1860, Loss: 0.1481
924: Forward: 8 | Train Error: 0.1893, Loss: 0.1524, Operator norm: 0.1998 | Test Error: 0.1860, Loss: 0.1481
925: Forward: 8 | Train Error: 0.1893, Loss: 0.1524, Operator norm: 0.1997 | Test Error: 0.1860, Loss: 0.1481
926: Forward: 8 | Train Error: 0.1893, Loss: 0.1524, Operator norm: 0.1997 | Test Error: 0.1860, Loss: 0.1481
927: Forward: 8 | Train Error: 0.1893, Loss: 0.1524, Operator norm: 0.1998 | Test Error: 0.1860, Loss: 0.1481
928: Forward: 8 | Train Error: 0.1890, Loss: 0.1523, Operator norm: 0.1998 | Test Error: 0.1860, Loss: 0.1480
929: Forward: 8 | Train Error: 0.1890, Loss: 0.1523, Operator norm: 0.1997 | Test Error: 0.1860, Loss: 0.1480
930: Forward: 8 | Train Error: 0.1890, Loss: 0.1523, Operator norm: 0.1997 | Test Error: 0.1860, Loss: 0.1480
931: Forward: 8 | Train Error: 0.1890, Loss: 0.1523, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1480
932: Forward: 8 | Train Error: 0.1890, Loss: 0.1523, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1480
933: Forward: 8 | Train Error: 0.1890, Loss: 0.1522, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1480
934: Forward: 8 | Train Error: 0.1890, Loss: 0.1522, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1479
935: Forward: 8 | Train Error: 0.1890, Loss: 0.1522, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1479
936: Forward: 8 | Train Error: 0.1890, Loss: 0.1522, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1479
937: Forward: 8 | Train Error: 0.1890, Loss: 0.1522, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1479
938: Forward: 8 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1479
939: Forward: 8 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1478
940: Forward: 8 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 0.1997 | Test Error: 0.1855, Loss: 0.1478
941: Forward: 8 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1478
942: Forward: 8 | Train Error: 0.1890, Loss: 0.1521, Operator norm: 0.1998 | Test Error: 0.1855, Loss: 0.1478
943: Forward: 8 | Train Error: 0.1890, Loss: 0.1520, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1478
944: Forward: 8 | Train Error: 0.1888, Loss: 0.1520, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1478
945: Forward: 8 | Train Error: 0.1888, Loss: 0.1520, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1477
946: Forward: 8 | Train Error: 0.1888, Loss: 0.1520, Operator norm: 0.1998 | Test Error: 0.1850, Loss: 0.1477
947: Forward: 8 | Train Error: 0.1888, Loss: 0.1520, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1477
948: Forward: 8 | Train Error: 0.1888, Loss: 0.1519, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1477
949: Forward: 8 | Train Error: 0.1888, Loss: 0.1519, Operator norm: 0.1998 | Test Error: 0.1850, Loss: 0.1477
950: Forward: 8 | Train Error: 0.1885, Loss: 0.1519, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1476
951: Forward: 8 | Train Error: 0.1885, Loss: 0.1519, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1476
952: Forward: 8 | Train Error: 0.1885, Loss: 0.1519, Operator norm: 0.1997 | Test Error: 0.1850, Loss: 0.1476
953: Forward: 8 | Train Error: 0.1885, Loss: 0.1519, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1476
954: Forward: 8 | Train Error: 0.1885, Loss: 0.1518, Operator norm: 0.1998 | Test Error: 0.1845, Loss: 0.1476
955: Forward: 8 | Train Error: 0.1885, Loss: 0.1518, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1476
956: Forward: 8 | Train Error: 0.1885, Loss: 0.1518, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
957: Forward: 8 | Train Error: 0.1885, Loss: 0.1518, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
958: Forward: 8 | Train Error: 0.1885, Loss: 0.1518, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
959: Forward: 8 | Train Error: 0.1885, Loss: 0.1517, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
960: Forward: 8 | Train Error: 0.1885, Loss: 0.1517, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
961: Forward: 8 | Train Error: 0.1885, Loss: 0.1517, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1475
962: Forward: 8 | Train Error: 0.1885, Loss: 0.1517, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1474
963: Forward: 8 | Train Error: 0.1885, Loss: 0.1517, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1474
964: Forward: 8 | Train Error: 0.1885, Loss: 0.1516, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1474
965: Forward: 8 | Train Error: 0.1885, Loss: 0.1516, Operator norm: 0.1997 | Test Error: 0.1845, Loss: 0.1474
966: Forward: 8 | Train Error: 0.1885, Loss: 0.1516, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1474
967: Forward: 8 | Train Error: 0.1883, Loss: 0.1516, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1474
968: Forward: 8 | Train Error: 0.1883, Loss: 0.1516, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1473
969: Forward: 8 | Train Error: 0.1883, Loss: 0.1515, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1473
970: Forward: 8 | Train Error: 0.1883, Loss: 0.1515, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1473
971: Forward: 8 | Train Error: 0.1883, Loss: 0.1515, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1473
972: Forward: 8 | Train Error: 0.1883, Loss: 0.1515, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1473
973: Forward: 8 | Train Error: 0.1883, Loss: 0.1515, Operator norm: 0.1998 | Test Error: 0.1840, Loss: 0.1473
974: Forward: 8 | Train Error: 0.1883, Loss: 0.1514, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1472
975: Forward: 8 | Train Error: 0.1883, Loss: 0.1514, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1472
976: Forward: 8 | Train Error: 0.1883, Loss: 0.1514, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1472
977: Forward: 8 | Train Error: 0.1883, Loss: 0.1514, Operator norm: 0.1997 | Test Error: 0.1840, Loss: 0.1472
978: Forward: 8 | Train Error: 0.1880, Loss: 0.1514, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1472
979: Forward: 8 | Train Error: 0.1880, Loss: 0.1514, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1472
980: Forward: 8 | Train Error: 0.1880, Loss: 0.1513, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1471
981: Forward: 8 | Train Error: 0.1880, Loss: 0.1513, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1471
982: Forward: 8 | Train Error: 0.1883, Loss: 0.1513, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1471
983: Forward: 8 | Train Error: 0.1883, Loss: 0.1513, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1471
984: Forward: 8 | Train Error: 0.1883, Loss: 0.1513, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1471
985: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1471
986: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1470
987: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1470
988: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1470
989: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1470
990: Forward: 8 | Train Error: 0.1883, Loss: 0.1512, Operator norm: 0.1997 | Test Error: 0.1835, Loss: 0.1470
991: Forward: 8 | Train Error: 0.1883, Loss: 0.1511, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1470
992: Forward: 8 | Train Error: 0.1883, Loss: 0.1511, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1469
993: Forward: 8 | Train Error: 0.1883, Loss: 0.1511, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1469
994: Forward: 8 | Train Error: 0.1883, Loss: 0.1511, Operator norm: 0.1998 | Test Error: 0.1835, Loss: 0.1469
995: Forward: 8 | Train Error: 0.1883, Loss: 0.1511, Operator norm: 0.1997 | Test Error: 0.1830, Loss: 0.1469
996: Forward: 8 | Train Error: 0.1883, Loss: 0.1510, Operator norm: 0.1997 | Test Error: 0.1830, Loss: 0.1469
997: Forward: 8 | Train Error: 0.1880, Loss: 0.1510, Operator norm: 0.1997 | Test Error: 0.1830, Loss: 0.1469
998: Forward: 8 | Train Error: 0.1880, Loss: 0.1510, Operator norm: 0.1997 | Test Error: 0.1830, Loss: 0.1468
999: Forward: 8 | Train Error: 0.1880, Loss: 0.1510, Operator norm: 0.1997 | Test Error: 0.1830, Loss: 0.1468
grad at the end: grad_B=0.1345, grad_A=0.0001


==> CFAR10/out.txt <==
Files already downloaded and verified
Files already downloaded and verified
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1982
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 5 | Train Error: 0.4970, Loss: 0.6332, Operator norm: 0.1982 | Test Error: 0.4940, Loss: 0.5921
1: Forward: 5 | Train Error: 0.4970, Loss: 0.5914, Operator norm: 0.1982 | Test Error: 0.4940, Loss: 0.5546
2: Forward: 5 | Train Error: 0.4930, Loss: 0.5543, Operator norm: 0.1982 | Test Error: 0.4930, Loss: 0.5216
3: Forward: 5 | Train Error: 0.4900, Loss: 0.5215, Operator norm: 0.1982 | Test Error: 0.4930, Loss: 0.4923
4: Forward: 5 | Train Error: 0.4890, Loss: 0.4926, Operator norm: 0.1982 | Test Error: 0.4910, Loss: 0.4664
5: Forward: 5 | Train Error: 0.4880, Loss: 0.4669, Operator norm: 0.1982 | Test Error: 0.4910, Loss: 0.4435
6: Forward: 5 | Train Error: 0.4870, Loss: 0.4441, Operator norm: 0.1982 | Test Error: 0.4890, Loss: 0.4232
7: Forward: 5 | Train Error: 0.4880, Loss: 0.4239, Operator norm: 0.1982 | Test Error: 0.4870, Loss: 0.4052
8: Forward: 5 | Train Error: 0.4840, Loss: 0.4061, Operator norm: 0.1982 | Test Error: 0.4880, Loss: 0.3892
9: Forward: 5 | Train Error: 0.4840, Loss: 0.3902, Operator norm: 0.1982 | Test Error: 0.4860, Loss: 0.3751
10: Forward: 5 | Train Error: 0.4840, Loss: 0.3761, Operator norm: 0.1982 | Test Error: 0.4850, Loss: 0.3626
11: Forward: 5 | Train Error: 0.4850, Loss: 0.3636, Operator norm: 0.1982 | Test Error: 0.4830, Loss: 0.3515
12: Forward: 5 | Train Error: 0.4840, Loss: 0.3525, Operator norm: 0.1982 | Test Error: 0.4780, Loss: 0.3416
13: Forward: 5 | Train Error: 0.4840, Loss: 0.3426, Operator norm: 0.1982 | Test Error: 0.4780, Loss: 0.3329
14: Forward: 5 | Train Error: 0.4800, Loss: 0.3339, Operator norm: 0.1982 | Test Error: 0.4770, Loss: 0.3252
15: Forward: 5 | Train Error: 0.4810, Loss: 0.3262, Operator norm: 0.1982 | Test Error: 0.4770, Loss: 0.3183
16: Forward: 5 | Train Error: 0.4800, Loss: 0.3193, Operator norm: 0.1982 | Test Error: 0.4770, Loss: 0.3123
17: Forward: 5 | Train Error: 0.4770, Loss: 0.3132, Operator norm: 0.1982 | Test Error: 0.4760, Loss: 0.3069
18: Forward: 5 | Train Error: 0.4760, Loss: 0.3078, Operator norm: 0.1982 | Test Error: 0.4750, Loss: 0.3022
19: Forward: 5 | Train Error: 0.4770, Loss: 0.3030, Operator norm: 0.1982 | Test Error: 0.4750, Loss: 0.2979
20: Forward: 5 | Train Error: 0.4770, Loss: 0.2987, Operator norm: 0.1982 | Test Error: 0.4740, Loss: 0.2942
21: Forward: 5 | Train Error: 0.4750, Loss: 0.2949, Operator norm: 0.1982 | Test Error: 0.4740, Loss: 0.2909
22: Forward: 5 | Train Error: 0.4740, Loss: 0.2915, Operator norm: 0.1982 | Test Error: 0.4730, Loss: 0.2880
23: Forward: 5 | Train Error: 0.4730, Loss: 0.2885, Operator norm: 0.1982 | Test Error: 0.4730, Loss: 0.2854
24: Forward: 5 | Train Error: 0.4730, Loss: 0.2859, Operator norm: 0.1982 | Test Error: 0.4730, Loss: 0.2831
25: Forward: 5 | Train Error: 0.4750, Loss: 0.2835, Operator norm: 0.1982 | Test Error: 0.4710, Loss: 0.2810
26: Forward: 5 | Train Error: 0.4700, Loss: 0.2814, Operator norm: 0.1982 | Test Error: 0.4700, Loss: 0.2792
27: Forward: 5 | Train Error: 0.4690, Loss: 0.2795, Operator norm: 0.1982 | Test Error: 0.4680, Loss: 0.2776
28: Forward: 5 | Train Error: 0.4690, Loss: 0.2778, Operator norm: 0.1982 | Test Error: 0.4660, Loss: 0.2761
29: Forward: 5 | Train Error: 0.4670, Loss: 0.2763, Operator norm: 0.1982 | Test Error: 0.4650, Loss: 0.2749
30: Forward: 5 | Train Error: 0.4640, Loss: 0.2750, Operator norm: 0.1982 | Test Error: 0.4670, Loss: 0.2737
31: Forward: 5 | Train Error: 0.4630, Loss: 0.2738, Operator norm: 0.1982 | Test Error: 0.4670, Loss: 0.2727
32: Forward: 5 | Train Error: 0.4630, Loss: 0.2728, Operator norm: 0.1982 | Test Error: 0.4660, Loss: 0.2718
33: Forward: 5 | Train Error: 0.4630, Loss: 0.2718, Operator norm: 0.1982 | Test Error: 0.4650, Loss: 0.2710
34: Forward: 5 | Train Error: 0.4620, Loss: 0.2709, Operator norm: 0.1982 | Test Error: 0.4640, Loss: 0.2702
35: Forward: 5 | Train Error: 0.4590, Loss: 0.2702, Operator norm: 0.1982 | Test Error: 0.4620, Loss: 0.2696
36: Forward: 5 | Train Error: 0.4580, Loss: 0.2695, Operator norm: 0.1982 | Test Error: 0.4620, Loss: 0.2690
37: Forward: 5 | Train Error: 0.4580, Loss: 0.2688, Operator norm: 0.1982 | Test Error: 0.4620, Loss: 0.2685
38: Forward: 5 | Train Error: 0.4570, Loss: 0.2683, Operator norm: 0.1982 | Test Error: 0.4600, Loss: 0.2680
39: Forward: 5 | Train Error: 0.4580, Loss: 0.2677, Operator norm: 0.1982 | Test Error: 0.4580, Loss: 0.2675
40: Forward: 5 | Train Error: 0.4570, Loss: 0.2673, Operator norm: 0.1982 | Test Error: 0.4570, Loss: 0.2671
41: Forward: 5 | Train Error: 0.4550, Loss: 0.2668, Operator norm: 0.1982 | Test Error: 0.4550, Loss: 0.2668
42: Forward: 5 | Train Error: 0.4550, Loss: 0.2664, Operator norm: 0.1982 | Test Error: 0.4530, Loss: 0.2664
43: Forward: 5 | Train Error: 0.4540, Loss: 0.2661, Operator norm: 0.1982 | Test Error: 0.4530, Loss: 0.2661
44: Forward: 5 | Train Error: 0.4530, Loss: 0.2657, Operator norm: 0.1982 | Test Error: 0.4510, Loss: 0.2659
45: Forward: 5 | Train Error: 0.4520, Loss: 0.2654, Operator norm: 0.1982 | Test Error: 0.4490, Loss: 0.2656
46: Forward: 5 | Train Error: 0.4500, Loss: 0.2651, Operator norm: 0.1982 | Test Error: 0.4470, Loss: 0.2653
47: Forward: 5 | Train Error: 0.4490, Loss: 0.2649, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2651
48: Forward: 5 | Train Error: 0.4470, Loss: 0.2646, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2649
49: Forward: 5 | Train Error: 0.4460, Loss: 0.2644, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2647
50: Forward: 5 | Train Error: 0.4450, Loss: 0.2641, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2645
51: Forward: 5 | Train Error: 0.4450, Loss: 0.2639, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2643
52: Forward: 5 | Train Error: 0.4430, Loss: 0.2637, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2641
53: Forward: 5 | Train Error: 0.4420, Loss: 0.2635, Operator norm: 0.1982 | Test Error: 0.4460, Loss: 0.2640
54: Forward: 5 | Train Error: 0.4400, Loss: 0.2634, Operator norm: 0.1982 | Test Error: 0.4470, Loss: 0.2638
55: Forward: 5 | Train Error: 0.4380, Loss: 0.2632, Operator norm: 0.1982 | Test Error: 0.4450, Loss: 0.2636
56: Forward: 5 | Train Error: 0.4370, Loss: 0.2630, Operator norm: 0.1982 | Test Error: 0.4430, Loss: 0.2635
57: Forward: 5 | Train Error: 0.4360, Loss: 0.2628, Operator norm: 0.1982 | Test Error: 0.4450, Loss: 0.2633
58: Forward: 5 | Train Error: 0.4370, Loss: 0.2627, Operator norm: 0.1982 | Test Error: 0.4450, Loss: 0.2632
59: Forward: 5 | Train Error: 0.4360, Loss: 0.2625, Operator norm: 0.1982 | Test Error: 0.4450, Loss: 0.2630
60: Forward: 5 | Train Error: 0.4370, Loss: 0.2624, Operator norm: 0.1982 | Test Error: 0.4440, Loss: 0.2629
61: Forward: 5 | Train Error: 0.4370, Loss: 0.2622, Operator norm: 0.1982 | Test Error: 0.4420, Loss: 0.2628
62: Forward: 5 | Train Error: 0.4350, Loss: 0.2621, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2626
63: Forward: 5 | Train Error: 0.4350, Loss: 0.2619, Operator norm: 0.1982 | Test Error: 0.4390, Loss: 0.2625
64: Forward: 5 | Train Error: 0.4340, Loss: 0.2618, Operator norm: 0.1982 | Test Error: 0.4390, Loss: 0.2624
65: Forward: 5 | Train Error: 0.4330, Loss: 0.2616, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2622
66: Forward: 5 | Train Error: 0.4320, Loss: 0.2615, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2621
67: Forward: 5 | Train Error: 0.4310, Loss: 0.2614, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2620
68: Forward: 5 | Train Error: 0.4300, Loss: 0.2612, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2619
69: Forward: 5 | Train Error: 0.4290, Loss: 0.2611, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2617
70: Forward: 5 | Train Error: 0.4270, Loss: 0.2610, Operator norm: 0.1982 | Test Error: 0.4410, Loss: 0.2616
71: Forward: 5 | Train Error: 0.4240, Loss: 0.2609, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2615
72: Forward: 5 | Train Error: 0.4230, Loss: 0.2607, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2614
73: Forward: 5 | Train Error: 0.4230, Loss: 0.2606, Operator norm: 0.1982 | Test Error: 0.4400, Loss: 0.2613
74: Forward: 5 | Train Error: 0.4220, Loss: 0.2605, Operator norm: 0.1982 | Test Error: 0.4380, Loss: 0.2611
75: Forward: 5 | Train Error: 0.4210, Loss: 0.2603, Operator norm: 0.1982 | Test Error: 0.4370, Loss: 0.2610
76: Forward: 5 | Train Error: 0.4200, Loss: 0.2602, Operator norm: 0.1982 | Test Error: 0.4360, Loss: 0.2609
77: Forward: 5 | Train Error: 0.4200, Loss: 0.2601, Operator norm: 0.1982 | Test Error: 0.4350, Loss: 0.2608
78: Forward: 5 | Train Error: 0.4180, Loss: 0.2600, Operator norm: 0.1982 | Test Error: 0.4340, Loss: 0.2607
79: Forward: 5 | Train Error: 0.4170, Loss: 0.2598, Operator norm: 0.1982 | Test Error: 0.4330, Loss: 0.2605
80: Forward: 5 | Train Error: 0.4170, Loss: 0.2597, Operator norm: 0.1982 | Test Error: 0.4330, Loss: 0.2604
81: Forward: 5 | Train Error: 0.4160, Loss: 0.2596, Operator norm: 0.1982 | Test Error: 0.4330, Loss: 0.2603
82: Forward: 5 | Train Error: 0.4150, Loss: 0.2595, Operator norm: 0.1982 | Test Error: 0.4320, Loss: 0.2602
83: Forward: 5 | Train Error: 0.4150, Loss: 0.2594, Operator norm: 0.1982 | Test Error: 0.4320, Loss: 0.2601
84: Forward: 5 | Train Error: 0.4140, Loss: 0.2593, Operator norm: 0.1982 | Test Error: 0.4300, Loss: 0.2599
85: Forward: 5 | Train Error: 0.4120, Loss: 0.2591, Operator norm: 0.1982 | Test Error: 0.4300, Loss: 0.2598
86: Forward: 5 | Train Error: 0.4110, Loss: 0.2590, Operator norm: 0.1982 | Test Error: 0.4290, Loss: 0.2597
87: Forward: 5 | Train Error: 0.4110, Loss: 0.2589, Operator norm: 0.1982 | Test Error: 0.4280, Loss: 0.2596
88: Forward: 5 | Train Error: 0.4110, Loss: 0.2588, Operator norm: 0.1982 | Test Error: 0.4260, Loss: 0.2595
89: Forward: 5 | Train Error: 0.4100, Loss: 0.2587, Operator norm: 0.1982 | Test Error: 0.4240, Loss: 0.2594
90: Forward: 5 | Train Error: 0.4100, Loss: 0.2585, Operator norm: 0.1982 | Test Error: 0.4240, Loss: 0.2592
91: Forward: 5 | Train Error: 0.4100, Loss: 0.2584, Operator norm: 0.1982 | Test Error: 0.4240, Loss: 0.2591
92: Forward: 5 | Train Error: 0.4100, Loss: 0.2583, Operator norm: 0.1982 | Test Error: 0.4250, Loss: 0.2590
93: Forward: 5 | Train Error: 0.4100, Loss: 0.2582, Operator norm: 0.1982 | Test Error: 0.4240, Loss: 0.2589
94: Forward: 5 | Train Error: 0.4100, Loss: 0.2581, Operator norm: 0.1982 | Test Error: 0.4240, Loss: 0.2588
95: Forward: 5 | Train Error: 0.4100, Loss: 0.2579, Operator norm: 0.1982 | Test Error: 0.4230, Loss: 0.2587
96: Forward: 5 | Train Error: 0.4100, Loss: 0.2578, Operator norm: 0.1982 | Test Error: 0.4220, Loss: 0.2586
97: Forward: 5 | Train Error: 0.4080, Loss: 0.2577, Operator norm: 0.1982 | Test Error: 0.4210, Loss: 0.2584
98: Forward: 5 | Train Error: 0.4070, Loss: 0.2576, Operator norm: 0.1982 | Test Error: 0.4200, Loss: 0.2583
99: Forward: 5 | Train Error: 0.4050, Loss: 0.2575, Operator norm: 0.1982 | Test Error: 0.4170, Loss: 0.2582
100: Forward: 5 | Train Error: 0.4050, Loss: 0.2574, Operator norm: 0.1982 | Test Error: 0.4160, Loss: 0.2581
101: Forward: 5 | Train Error: 0.4040, Loss: 0.2573, Operator norm: 0.1982 | Test Error: 0.4150, Loss: 0.2580
102: Forward: 5 | Train Error: 0.4040, Loss: 0.2571, Operator norm: 0.1982 | Test Error: 0.4150, Loss: 0.2579
103: Forward: 5 | Train Error: 0.4030, Loss: 0.2570, Operator norm: 0.1982 | Test Error: 0.4140, Loss: 0.2578
104: Forward: 5 | Train Error: 0.4020, Loss: 0.2569, Operator norm: 0.1982 | Test Error: 0.4130, Loss: 0.2577
105: Forward: 5 | Train Error: 0.4020, Loss: 0.2568, Operator norm: 0.1982 | Test Error: 0.4120, Loss: 0.2575
106: Forward: 5 | Train Error: 0.4000, Loss: 0.2567, Operator norm: 0.1982 | Test Error: 0.4100, Loss: 0.2574
107: Forward: 5 | Train Error: 0.4000, Loss: 0.2566, Operator norm: 0.1982 | Test Error: 0.4100, Loss: 0.2573
108: Forward: 5 | Train Error: 0.3980, Loss: 0.2565, Operator norm: 0.1982 | Test Error: 0.4060, Loss: 0.2572
109: Forward: 5 | Train Error: 0.3990, Loss: 0.2564, Operator norm: 0.1982 | Test Error: 0.4040, Loss: 0.2571
110: Forward: 5 | Train Error: 0.3990, Loss: 0.2563, Operator norm: 0.1982 | Test Error: 0.4040, Loss: 0.2570
111: Forward: 5 | Train Error: 0.3980, Loss: 0.2561, Operator norm: 0.1982 | Test Error: 0.4040, Loss: 0.2569
112: Forward: 5 | Train Error: 0.3960, Loss: 0.2560, Operator norm: 0.1982 | Test Error: 0.4020, Loss: 0.2568
113: Forward: 5 | Train Error: 0.3970, Loss: 0.2559, Operator norm: 0.1982 | Test Error: 0.4020, Loss: 0.2567
114: Forward: 5 | Train Error: 0.3950, Loss: 0.2558, Operator norm: 0.1982 | Test Error: 0.4010, Loss: 0.2566
115: Forward: 5 | Train Error: 0.3950, Loss: 0.2557, Operator norm: 0.1982 | Test Error: 0.4010, Loss: 0.2565
116: Forward: 5 | Train Error: 0.3940, Loss: 0.2556, Operator norm: 0.1982 | Test Error: 0.4000, Loss: 0.2563
117: Forward: 5 | Train Error: 0.3940, Loss: 0.2555, Operator norm: 0.1982 | Test Error: 0.4000, Loss: 0.2562
118: Forward: 5 | Train Error: 0.3940, Loss: 0.2554, Operator norm: 0.1982 | Test Error: 0.4000, Loss: 0.2561
119: Forward: 5 | Train Error: 0.3940, Loss: 0.2553, Operator norm: 0.1982 | Test Error: 0.3980, Loss: 0.2560
120: Forward: 5 | Train Error: 0.3930, Loss: 0.2552, Operator norm: 0.1982 | Test Error: 0.3980, Loss: 0.2559
121: Forward: 5 | Train Error: 0.3920, Loss: 0.2550, Operator norm: 0.1982 | Test Error: 0.3980, Loss: 0.2558
122: Forward: 5 | Train Error: 0.3910, Loss: 0.2549, Operator norm: 0.1982 | Test Error: 0.3970, Loss: 0.2557
123: Forward: 5 | Train Error: 0.3890, Loss: 0.2548, Operator norm: 0.1982 | Test Error: 0.3960, Loss: 0.2556
124: Forward: 5 | Train Error: 0.3890, Loss: 0.2547, Operator norm: 0.1982 | Test Error: 0.3960, Loss: 0.2555
125: Forward: 5 | Train Error: 0.3880, Loss: 0.2546, Operator norm: 0.1982 | Test Error: 0.3960, Loss: 0.2554
126: Forward: 5 | Train Error: 0.3880, Loss: 0.2545, Operator norm: 0.1982 | Test Error: 0.3960, Loss: 0.2553
127: Forward: 5 | Train Error: 0.3880, Loss: 0.2544, Operator norm: 0.1982 | Test Error: 0.3940, Loss: 0.2552
128: Forward: 5 | Train Error: 0.3890, Loss: 0.2543, Operator norm: 0.1982 | Test Error: 0.3930, Loss: 0.2551
129: Forward: 5 | Train Error: 0.3880, Loss: 0.2542, Operator norm: 0.1982 | Test Error: 0.3920, Loss: 0.2550
130: Forward: 5 | Train Error: 0.3870, Loss: 0.2541, Operator norm: 0.1982 | Test Error: 0.3920, Loss: 0.2549
131: Forward: 5 | Train Error: 0.3840, Loss: 0.2540, Operator norm: 0.1982 | Test Error: 0.3920, Loss: 0.2548
132: Forward: 5 | Train Error: 0.3840, Loss: 0.2539, Operator norm: 0.1982 | Test Error: 0.3910, Loss: 0.2547
133: Forward: 5 | Train Error: 0.3830, Loss: 0.2538, Operator norm: 0.1982 | Test Error: 0.3910, Loss: 0.2546
134: Forward: 5 | Train Error: 0.3810, Loss: 0.2537, Operator norm: 0.1982 | Test Error: 0.3920, Loss: 0.2545
135: Forward: 5 | Train Error: 0.3810, Loss: 0.2536, Operator norm: 0.1982 | Test Error: 0.3910, Loss: 0.2544
136: Forward: 5 | Train Error: 0.3810, Loss: 0.2535, Operator norm: 0.1982 | Test Error: 0.3900, Loss: 0.2543
137: Forward: 5 | Train Error: 0.3800, Loss: 0.2534, Operator norm: 0.1982 | Test Error: 0.3900, Loss: 0.2542
138: Forward: 5 | Train Error: 0.3810, Loss: 0.2533, Operator norm: 0.1982 | Test Error: 0.3900, Loss: 0.2541
139: Forward: 5 | Train Error: 0.3800, Loss: 0.2532, Operator norm: 0.1982 | Test Error: 0.3900, Loss: 0.2540
140: Forward: 5 | Train Error: 0.3790, Loss: 0.2531, Operator norm: 0.1982 | Test Error: 0.3890, Loss: 0.2539
141: Forward: 5 | Train Error: 0.3780, Loss: 0.2529, Operator norm: 0.1982 | Test Error: 0.3890, Loss: 0.2538
142: Forward: 5 | Train Error: 0.3760, Loss: 0.2528, Operator norm: 0.1982 | Test Error: 0.3880, Loss: 0.2537
143: Forward: 5 | Train Error: 0.3760, Loss: 0.2527, Operator norm: 0.1982 | Test Error: 0.3870, Loss: 0.2536
144: Forward: 5 | Train Error: 0.3750, Loss: 0.2526, Operator norm: 0.1982 | Test Error: 0.3870, Loss: 0.2535
145: Forward: 5 | Train Error: 0.3750, Loss: 0.2525, Operator norm: 0.1982 | Test Error: 0.3860, Loss: 0.2534
146: Forward: 5 | Train Error: 0.3750, Loss: 0.2524, Operator norm: 0.1982 | Test Error: 0.3850, Loss: 0.2533
147: Forward: 5 | Train Error: 0.3730, Loss: 0.2523, Operator norm: 0.1982 | Test Error: 0.3830, Loss: 0.2532
148: Forward: 5 | Train Error: 0.3730, Loss: 0.2522, Operator norm: 0.1982 | Test Error: 0.3820, Loss: 0.2531
149: Forward: 5 | Train Error: 0.3740, Loss: 0.2521, Operator norm: 0.1982 | Test Error: 0.3820, Loss: 0.2530
150: Forward: 5 | Train Error: 0.3740, Loss: 0.2520, Operator norm: 0.1982 | Test Error: 0.3800, Loss: 0.2529
151: Forward: 5 | Train Error: 0.3730, Loss: 0.2520, Operator norm: 0.1982 | Test Error: 0.3800, Loss: 0.2528
152: Forward: 5 | Train Error: 0.3730, Loss: 0.2519, Operator norm: 0.1982 | Test Error: 0.3770, Loss: 0.2527
153: Forward: 5 | Train Error: 0.3710, Loss: 0.2518, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2526
154: Forward: 5 | Train Error: 0.3700, Loss: 0.2517, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2525
155: Forward: 5 | Train Error: 0.3700, Loss: 0.2516, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2524
156: Forward: 5 | Train Error: 0.3710, Loss: 0.2515, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2523
157: Forward: 5 | Train Error: 0.3720, Loss: 0.2514, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2522
158: Forward: 5 | Train Error: 0.3720, Loss: 0.2513, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2521
159: Forward: 5 | Train Error: 0.3720, Loss: 0.2512, Operator norm: 0.1982 | Test Error: 0.3760, Loss: 0.2520
160: Forward: 5 | Train Error: 0.3710, Loss: 0.2511, Operator norm: 0.1982 | Test Error: 0.3740, Loss: 0.2519
161: Forward: 5 | Train Error: 0.3700, Loss: 0.2510, Operator norm: 0.1982 | Test Error: 0.3740, Loss: 0.2518
162: Forward: 5 | Train Error: 0.3700, Loss: 0.2509, Operator norm: 0.1982 | Test Error: 0.3740, Loss: 0.2517
163: Forward: 5 | Train Error: 0.3700, Loss: 0.2508, Operator norm: 0.1982 | Test Error: 0.3730, Loss: 0.2516
164: Forward: 5 | Train Error: 0.3690, Loss: 0.2507, Operator norm: 0.1982 | Test Error: 0.3730, Loss: 0.2515
165: Forward: 5 | Train Error: 0.3690, Loss: 0.2506, Operator norm: 0.1982 | Test Error: 0.3720, Loss: 0.2515
166: Forward: 5 | Train Error: 0.3700, Loss: 0.2505, Operator norm: 0.1982 | Test Error: 0.3710, Loss: 0.2514
167: Forward: 5 | Train Error: 0.3700, Loss: 0.2504, Operator norm: 0.1982 | Test Error: 0.3710, Loss: 0.2513
168: Forward: 5 | Train Error: 0.3690, Loss: 0.2503, Operator norm: 0.1982 | Test Error: 0.3700, Loss: 0.2512
169: Forward: 5 | Train Error: 0.3690, Loss: 0.2502, Operator norm: 0.1982 | Test Error: 0.3690, Loss: 0.2511
170: Forward: 5 | Train Error: 0.3690, Loss: 0.2501, Operator norm: 0.1982 | Test Error: 0.3670, Loss: 0.2510
171: Forward: 5 | Train Error: 0.3680, Loss: 0.2500, Operator norm: 0.1982 | Test Error: 0.3650, Loss: 0.2509
172: Forward: 5 | Train Error: 0.3660, Loss: 0.2500, Operator norm: 0.1982 | Test Error: 0.3640, Loss: 0.2508
173: Forward: 5 | Train Error: 0.3650, Loss: 0.2499, Operator norm: 0.1982 | Test Error: 0.3640, Loss: 0.2507
174: Forward: 5 | Train Error: 0.3640, Loss: 0.2498, Operator norm: 0.1982 | Test Error: 0.3630, Loss: 0.2506
175: Forward: 5 | Train Error: 0.3640, Loss: 0.2497, Operator norm: 0.1982 | Test Error: 0.3620, Loss: 0.2505
176: Forward: 5 | Train Error: 0.3640, Loss: 0.2496, Operator norm: 0.1982 | Test Error: 0.3610, Loss: 0.2504
177: Forward: 5 | Train Error: 0.3640, Loss: 0.2495, Operator norm: 0.1982 | Test Error: 0.3590, Loss: 0.2504
178: Forward: 5 | Train Error: 0.3640, Loss: 0.2494, Operator norm: 0.1982 | Test Error: 0.3570, Loss: 0.2503
179: Forward: 5 | Train Error: 0.3640, Loss: 0.2493, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2502
180: Forward: 5 | Train Error: 0.3640, Loss: 0.2492, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2501
181: Forward: 5 | Train Error: 0.3640, Loss: 0.2491, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2500
182: Forward: 5 | Train Error: 0.3640, Loss: 0.2490, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2499
183: Forward: 5 | Train Error: 0.3640, Loss: 0.2490, Operator norm: 0.1982 | Test Error: 0.3560, Loss: 0.2498
184: Forward: 5 | Train Error: 0.3640, Loss: 0.2489, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2497
185: Forward: 5 | Train Error: 0.3630, Loss: 0.2488, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2497
186: Forward: 5 | Train Error: 0.3620, Loss: 0.2487, Operator norm: 0.1982 | Test Error: 0.3550, Loss: 0.2496
187: Forward: 5 | Train Error: 0.3610, Loss: 0.2486, Operator norm: 0.1982 | Test Error: 0.3540, Loss: 0.2495
188: Forward: 5 | Train Error: 0.3610, Loss: 0.2485, Operator norm: 0.1982 | Test Error: 0.3520, Loss: 0.2494
189: Forward: 5 | Train Error: 0.3600, Loss: 0.2484, Operator norm: 0.1982 | Test Error: 0.3510, Loss: 0.2493
190: Forward: 5 | Train Error: 0.3590, Loss: 0.2483, Operator norm: 0.1982 | Test Error: 0.3510, Loss: 0.2492
191: Forward: 5 | Train Error: 0.3590, Loss: 0.2483, Operator norm: 0.1982 | Test Error: 0.3500, Loss: 0.2491
192: Forward: 5 | Train Error: 0.3560, Loss: 0.2482, Operator norm: 0.1982 | Test Error: 0.3490, Loss: 0.2491
193: Forward: 5 | Train Error: 0.3560, Loss: 0.2481, Operator norm: 0.1982 | Test Error: 0.3500, Loss: 0.2490
194: Forward: 5 | Train Error: 0.3550, Loss: 0.2480, Operator norm: 0.1982 | Test Error: 0.3500, Loss: 0.2489
195: Forward: 5 | Train Error: 0.3540, Loss: 0.2479, Operator norm: 0.1982 | Test Error: 0.3510, Loss: 0.2488
196: Forward: 5 | Train Error: 0.3540, Loss: 0.2478, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2487
197: Forward: 5 | Train Error: 0.3550, Loss: 0.2477, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2486
198: Forward: 5 | Train Error: 0.3550, Loss: 0.2476, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2485
199: Forward: 5 | Train Error: 0.3550, Loss: 0.2476, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2485
200: Forward: 5 | Train Error: 0.3540, Loss: 0.2475, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2484
201: Forward: 5 | Train Error: 0.3540, Loss: 0.2474, Operator norm: 0.1982 | Test Error: 0.3530, Loss: 0.2483
202: Forward: 5 | Train Error: 0.3540, Loss: 0.2473, Operator norm: 0.1982 | Test Error: 0.3510, Loss: 0.2482
203: Forward: 5 | Train Error: 0.3540, Loss: 0.2472, Operator norm: 0.1982 | Test Error: 0.3500, Loss: 0.2481
204: Forward: 5 | Train Error: 0.3530, Loss: 0.2471, Operator norm: 0.1982 | Test Error: 0.3480, Loss: 0.2480
205: Forward: 5 | Train Error: 0.3530, Loss: 0.2470, Operator norm: 0.1982 | Test Error: 0.3480, Loss: 0.2480
206: Forward: 5 | Train Error: 0.3530, Loss: 0.2470, Operator norm: 0.1982 | Test Error: 0.3470, Loss: 0.2479
207: Forward: 5 | Train Error: 0.3530, Loss: 0.2469, Operator norm: 0.1982 | Test Error: 0.3460, Loss: 0.2478
208: Forward: 5 | Train Error: 0.3530, Loss: 0.2468, Operator norm: 0.1982 | Test Error: 0.3450, Loss: 0.2477
209: Forward: 5 | Train Error: 0.3520, Loss: 0.2467, Operator norm: 0.1982 | Test Error: 0.3450, Loss: 0.2476
210: Forward: 5 | Train Error: 0.3510, Loss: 0.2466, Operator norm: 0.1982 | Test Error: 0.3440, Loss: 0.2475
211: Forward: 5 | Train Error: 0.3510, Loss: 0.2466, Operator norm: 0.1982 | Test Error: 0.3440, Loss: 0.2475
212: Forward: 5 | Train Error: 0.3510, Loss: 0.2465, Operator norm: 0.1982 | Test Error: 0.3430, Loss: 0.2474
213: Forward: 5 | Train Error: 0.3510, Loss: 0.2464, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2473
214: Forward: 5 | Train Error: 0.3510, Loss: 0.2463, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2472
215: Forward: 5 | Train Error: 0.3480, Loss: 0.2462, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2471
216: Forward: 5 | Train Error: 0.3480, Loss: 0.2461, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2471
217: Forward: 5 | Train Error: 0.3470, Loss: 0.2461, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2470
218: Forward: 5 | Train Error: 0.3470, Loss: 0.2460, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2469
219: Forward: 5 | Train Error: 0.3480, Loss: 0.2459, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2468
220: Forward: 5 | Train Error: 0.3470, Loss: 0.2458, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2467
221: Forward: 5 | Train Error: 0.3470, Loss: 0.2457, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2467
222: Forward: 5 | Train Error: 0.3470, Loss: 0.2456, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2466
223: Forward: 5 | Train Error: 0.3470, Loss: 0.2456, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2465
224: Forward: 5 | Train Error: 0.3460, Loss: 0.2455, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2464
225: Forward: 5 | Train Error: 0.3460, Loss: 0.2454, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2463
226: Forward: 5 | Train Error: 0.3460, Loss: 0.2453, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2463
227: Forward: 5 | Train Error: 0.3460, Loss: 0.2452, Operator norm: 0.1982 | Test Error: 0.3400, Loss: 0.2462
228: Forward: 5 | Train Error: 0.3470, Loss: 0.2452, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2461
229: Forward: 5 | Train Error: 0.3480, Loss: 0.2451, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2460
230: Forward: 5 | Train Error: 0.3470, Loss: 0.2450, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2459
231: Forward: 5 | Train Error: 0.3440, Loss: 0.2449, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2459
232: Forward: 5 | Train Error: 0.3420, Loss: 0.2448, Operator norm: 0.1982 | Test Error: 0.3390, Loss: 0.2458
233: Forward: 5 | Train Error: 0.3410, Loss: 0.2448, Operator norm: 0.1982 | Test Error: 0.3380, Loss: 0.2457
234: Forward: 5 | Train Error: 0.3390, Loss: 0.2447, Operator norm: 0.1982 | Test Error: 0.3380, Loss: 0.2456
235: Forward: 5 | Train Error: 0.3390, Loss: 0.2446, Operator norm: 0.1982 | Test Error: 0.3380, Loss: 0.2456
236: Forward: 5 | Train Error: 0.3370, Loss: 0.2445, Operator norm: 0.1982 | Test Error: 0.3380, Loss: 0.2455
237: Forward: 5 | Train Error: 0.3370, Loss: 0.2445, Operator norm: 0.1982 | Test Error: 0.3370, Loss: 0.2454
238: Forward: 5 | Train Error: 0.3370, Loss: 0.2444, Operator norm: 0.1982 | Test Error: 0.3370, Loss: 0.2453
239: Forward: 5 | Train Error: 0.3360, Loss: 0.2443, Operator norm: 0.1982 | Test Error: 0.3360, Loss: 0.2452
240: Forward: 5 | Train Error: 0.3350, Loss: 0.2442, Operator norm: 0.1982 | Test Error: 0.3350, Loss: 0.2452
241: Forward: 5 | Train Error: 0.3350, Loss: 0.2441, Operator norm: 0.1982 | Test Error: 0.3350, Loss: 0.2451
242: Forward: 5 | Train Error: 0.3340, Loss: 0.2441, Operator norm: 0.1982 | Test Error: 0.3350, Loss: 0.2450
243: Forward: 5 | Train Error: 0.3340, Loss: 0.2440, Operator norm: 0.1982 | Test Error: 0.3350, Loss: 0.2449
244: Forward: 5 | Train Error: 0.3350, Loss: 0.2439, Operator norm: 0.1982 | Test Error: 0.3350, Loss: 0.2449
245: Forward: 5 | Train Error: 0.3350, Loss: 0.2438, Operator norm: 0.1982 | Test Error: 0.3340, Loss: 0.2448
246: Forward: 5 | Train Error: 0.3340, Loss: 0.2438, Operator norm: 0.1982 | Test Error: 0.3330, Loss: 0.2447
247: Forward: 5 | Train Error: 0.3330, Loss: 0.2437, Operator norm: 0.1982 | Test Error: 0.3320, Loss: 0.2446
248: Forward: 5 | Train Error: 0.3320, Loss: 0.2436, Operator norm: 0.1982 | Test Error: 0.3310, Loss: 0.2446
249: Forward: 5 | Train Error: 0.3320, Loss: 0.2435, Operator norm: 0.1982 | Test Error: 0.3310, Loss: 0.2445
250: Forward: 5 | Train Error: 0.3310, Loss: 0.2435, Operator norm: 0.1982 | Test Error: 0.3290, Loss: 0.2444
251: Forward: 5 | Train Error: 0.3310, Loss: 0.2434, Operator norm: 0.1982 | Test Error: 0.3280, Loss: 0.2443
252: Forward: 5 | Train Error: 0.3310, Loss: 0.2433, Operator norm: 0.1982 | Test Error: 0.3260, Loss: 0.2443
253: Forward: 5 | Train Error: 0.3290, Loss: 0.2432, Operator norm: 0.1982 | Test Error: 0.3260, Loss: 0.2442
254: Forward: 5 | Train Error: 0.3290, Loss: 0.2431, Operator norm: 0.1982 | Test Error: 0.3270, Loss: 0.2441
255: Forward: 5 | Train Error: 0.3290, Loss: 0.2431, Operator norm: 0.1982 | Test Error: 0.3270, Loss: 0.2440
256: Forward: 5 | Train Error: 0.3290, Loss: 0.2430, Operator norm: 0.1982 | Test Error: 0.3270, Loss: 0.2440
257: Forward: 5 | Train Error: 0.3270, Loss: 0.2429, Operator norm: 0.1982 | Test Error: 0.3270, Loss: 0.2439
258: Forward: 5 | Train Error: 0.3260, Loss: 0.2428, Operator norm: 0.1982 | Test Error: 0.3260, Loss: 0.2438
259: Forward: 5 | Train Error: 0.3250, Loss: 0.2428, Operator norm: 0.1982 | Test Error: 0.3250, Loss: 0.2437
260: Forward: 5 | Train Error: 0.3240, Loss: 0.2427, Operator norm: 0.1982 | Test Error: 0.3240, Loss: 0.2437
261: Forward: 5 | Train Error: 0.3230, Loss: 0.2426, Operator norm: 0.1982 | Test Error: 0.3230, Loss: 0.2436
262: Forward: 5 | Train Error: 0.3230, Loss: 0.2425, Operator norm: 0.1982 | Test Error: 0.3230, Loss: 0.2435
263: Forward: 5 | Train Error: 0.3220, Loss: 0.2425, Operator norm: 0.1982 | Test Error: 0.3220, Loss: 0.2434
264: Forward: 5 | Train Error: 0.3220, Loss: 0.2424, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2434
265: Forward: 5 | Train Error: 0.3230, Loss: 0.2423, Operator norm: 0.1982 | Test Error: 0.3230, Loss: 0.2433
266: Forward: 5 | Train Error: 0.3230, Loss: 0.2422, Operator norm: 0.1982 | Test Error: 0.3230, Loss: 0.2432
267: Forward: 5 | Train Error: 0.3220, Loss: 0.2422, Operator norm: 0.1982 | Test Error: 0.3240, Loss: 0.2431
268: Forward: 5 | Train Error: 0.3220, Loss: 0.2421, Operator norm: 0.1982 | Test Error: 0.3220, Loss: 0.2431
269: Forward: 5 | Train Error: 0.3220, Loss: 0.2420, Operator norm: 0.1982 | Test Error: 0.3220, Loss: 0.2430
270: Forward: 5 | Train Error: 0.3220, Loss: 0.2419, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2429
271: Forward: 5 | Train Error: 0.3220, Loss: 0.2419, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2429
272: Forward: 5 | Train Error: 0.3220, Loss: 0.2418, Operator norm: 0.1982 | Test Error: 0.3200, Loss: 0.2428
273: Forward: 5 | Train Error: 0.3220, Loss: 0.2417, Operator norm: 0.1982 | Test Error: 0.3200, Loss: 0.2427
274: Forward: 5 | Train Error: 0.3220, Loss: 0.2417, Operator norm: 0.1982 | Test Error: 0.3200, Loss: 0.2426
275: Forward: 5 | Train Error: 0.3210, Loss: 0.2416, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2426
276: Forward: 5 | Train Error: 0.3210, Loss: 0.2415, Operator norm: 0.1982 | Test Error: 0.3200, Loss: 0.2425
277: Forward: 5 | Train Error: 0.3180, Loss: 0.2414, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2424
278: Forward: 5 | Train Error: 0.3190, Loss: 0.2414, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2424
279: Forward: 5 | Train Error: 0.3170, Loss: 0.2413, Operator norm: 0.1982 | Test Error: 0.3220, Loss: 0.2423
280: Forward: 5 | Train Error: 0.3160, Loss: 0.2412, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2422
281: Forward: 5 | Train Error: 0.3160, Loss: 0.2411, Operator norm: 0.1982 | Test Error: 0.3210, Loss: 0.2421
282: Forward: 5 | Train Error: 0.3170, Loss: 0.2411, Operator norm: 0.1982 | Test Error: 0.3200, Loss: 0.2421
283: Forward: 5 | Train Error: 0.3150, Loss: 0.2410, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2420
284: Forward: 5 | Train Error: 0.3130, Loss: 0.2409, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2419
285: Forward: 5 | Train Error: 0.3130, Loss: 0.2409, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2419
286: Forward: 5 | Train Error: 0.3130, Loss: 0.2408, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2418
287: Forward: 5 | Train Error: 0.3110, Loss: 0.2407, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2417
288: Forward: 5 | Train Error: 0.3100, Loss: 0.2406, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2416
289: Forward: 5 | Train Error: 0.3100, Loss: 0.2406, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2416
290: Forward: 5 | Train Error: 0.3090, Loss: 0.2405, Operator norm: 0.1982 | Test Error: 0.3170, Loss: 0.2415
291: Forward: 5 | Train Error: 0.3090, Loss: 0.2404, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2414
292: Forward: 5 | Train Error: 0.3090, Loss: 0.2404, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2414
293: Forward: 5 | Train Error: 0.3090, Loss: 0.2403, Operator norm: 0.1982 | Test Error: 0.3170, Loss: 0.2413
294: Forward: 5 | Train Error: 0.3090, Loss: 0.2402, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2412
295: Forward: 5 | Train Error: 0.3090, Loss: 0.2401, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2412
296: Forward: 5 | Train Error: 0.3100, Loss: 0.2401, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2411
297: Forward: 5 | Train Error: 0.3100, Loss: 0.2400, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2410
298: Forward: 5 | Train Error: 0.3090, Loss: 0.2399, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2409
299: Forward: 5 | Train Error: 0.3080, Loss: 0.2399, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2409
300: Forward: 5 | Train Error: 0.3080, Loss: 0.2398, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2408
301: Forward: 5 | Train Error: 0.3060, Loss: 0.2397, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2407
302: Forward: 5 | Train Error: 0.3070, Loss: 0.2397, Operator norm: 0.1982 | Test Error: 0.3190, Loss: 0.2407
303: Forward: 5 | Train Error: 0.3050, Loss: 0.2396, Operator norm: 0.1982 | Test Error: 0.3180, Loss: 0.2406
304: Forward: 5 | Train Error: 0.3050, Loss: 0.2395, Operator norm: 0.1982 | Test Error: 0.3170, Loss: 0.2405
305: Forward: 5 | Train Error: 0.3060, Loss: 0.2395, Operator norm: 0.1982 | Test Error: 0.3170, Loss: 0.2405
306: Forward: 5 | Train Error: 0.3060, Loss: 0.2394, Operator norm: 0.1982 | Test Error: 0.3160, Loss: 0.2404
307: Forward: 5 | Train Error: 0.3060, Loss: 0.2393, Operator norm: 0.1982 | Test Error: 0.3150, Loss: 0.2403
308: Forward: 5 | Train Error: 0.3060, Loss: 0.2392, Operator norm: 0.1982 | Test Error: 0.3150, Loss: 0.2403
309: Forward: 5 | Train Error: 0.3060, Loss: 0.2392, Operator norm: 0.1982 | Test Error: 0.3140, Loss: 0.2402
310: Forward: 5 | Train Error: 0.3050, Loss: 0.2391, Operator norm: 0.1982 | Test Error: 0.3140, Loss: 0.2401
311: Forward: 5 | Train Error: 0.3050, Loss: 0.2390, Operator norm: 0.1982 | Test Error: 0.3150, Loss: 0.2401
312: Forward: 5 | Train Error: 0.3040, Loss: 0.2390, Operator norm: 0.1982 | Test Error: 0.3150, Loss: 0.2400
313: Forward: 5 | Train Error: 0.3050, Loss: 0.2389, Operator norm: 0.1982 | Test Error: 0.3130, Loss: 0.2399
314: Forward: 5 | Train Error: 0.3060, Loss: 0.2388, Operator norm: 0.1982 | Test Error: 0.3130, Loss: 0.2399
315: Forward: 5 | Train Error: 0.3050, Loss: 0.2388, Operator norm: 0.1982 | Test Error: 0.3100, Loss: 0.2398
316: Forward: 5 | Train Error: 0.3060, Loss: 0.2387, Operator norm: 0.1982 | Test Error: 0.3110, Loss: 0.2397
317: Forward: 5 | Train Error: 0.3060, Loss: 0.2386, Operator norm: 0.1982 | Test Error: 0.3110, Loss: 0.2397
318: Forward: 5 | Train Error: 0.3060, Loss: 0.2386, Operator norm: 0.1982 | Test Error: 0.3120, Loss: 0.2396
319: Forward: 5 | Train Error: 0.3060, Loss: 0.2385, Operator norm: 0.1982 | Test Error: 0.3110, Loss: 0.2395
320: Forward: 5 | Train Error: 0.3060, Loss: 0.2384, Operator norm: 0.1982 | Test Error: 0.3100, Loss: 0.2395
321: Forward: 5 | Train Error: 0.3060, Loss: 0.2384, Operator norm: 0.1982 | Test Error: 0.3100, Loss: 0.2394
322: Forward: 5 | Train Error: 0.3070, Loss: 0.2383, Operator norm: 0.1982 | Test Error: 0.3100, Loss: 0.2393
323: Forward: 5 | Train Error: 0.3070, Loss: 0.2382, Operator norm: 0.1982 | Test Error: 0.3090, Loss: 0.2393
324: Forward: 5 | Train Error: 0.3070, Loss: 0.2382, Operator norm: 0.1982 | Test Error: 0.3080, Loss: 0.2392
325: Forward: 5 | Train Error: 0.3060, Loss: 0.2381, Operator norm: 0.1982 | Test Error: 0.3070, Loss: 0.2391
326: Forward: 5 | Train Error: 0.3060, Loss: 0.2380, Operator norm: 0.1982 | Test Error: 0.3070, Loss: 0.2391
327: Forward: 5 | Train Error: 0.3050, Loss: 0.2380, Operator norm: 0.1982 | Test Error: 0.3060, Loss: 0.2390
328: Forward: 5 | Train Error: 0.3060, Loss: 0.2379, Operator norm: 0.1982 | Test Error: 0.3060, Loss: 0.2389
329: Forward: 5 | Train Error: 0.3060, Loss: 0.2378, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2389
330: Forward: 5 | Train Error: 0.3060, Loss: 0.2378, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2388
331: Forward: 5 | Train Error: 0.3060, Loss: 0.2377, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2387
332: Forward: 5 | Train Error: 0.3060, Loss: 0.2376, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2387
333: Forward: 5 | Train Error: 0.3040, Loss: 0.2376, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2386
334: Forward: 5 | Train Error: 0.3040, Loss: 0.2375, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2385
335: Forward: 5 | Train Error: 0.3040, Loss: 0.2374, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2385
336: Forward: 5 | Train Error: 0.3050, Loss: 0.2374, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2384
337: Forward: 5 | Train Error: 0.3050, Loss: 0.2373, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2383
338: Forward: 5 | Train Error: 0.3050, Loss: 0.2372, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2383
339: Forward: 5 | Train Error: 0.3050, Loss: 0.2372, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2382
340: Forward: 5 | Train Error: 0.3050, Loss: 0.2371, Operator norm: 0.1982 | Test Error: 0.3050, Loss: 0.2381
341: Forward: 5 | Train Error: 0.3040, Loss: 0.2370, Operator norm: 0.1982 | Test Error: 0.3040, Loss: 0.2381
342: Forward: 5 | Train Error: 0.3050, Loss: 0.2370, Operator norm: 0.1982 | Test Error: 0.3020, Loss: 0.2380
343: Forward: 5 | Train Error: 0.3050, Loss: 0.2369, Operator norm: 0.1982 | Test Error: 0.3020, Loss: 0.2379
344: Forward: 5 | Train Error: 0.3050, Loss: 0.2368, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2379
345: Forward: 5 | Train Error: 0.3050, Loss: 0.2368, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2378
346: Forward: 5 | Train Error: 0.3050, Loss: 0.2367, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2378
347: Forward: 5 | Train Error: 0.3060, Loss: 0.2366, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2377
348: Forward: 5 | Train Error: 0.3060, Loss: 0.2366, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2376
349: Forward: 5 | Train Error: 0.3070, Loss: 0.2365, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2376
350: Forward: 5 | Train Error: 0.3060, Loss: 0.2365, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2375
351: Forward: 5 | Train Error: 0.3060, Loss: 0.2364, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2374
352: Forward: 5 | Train Error: 0.3060, Loss: 0.2363, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2374
353: Forward: 5 | Train Error: 0.3060, Loss: 0.2363, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2373
354: Forward: 5 | Train Error: 0.3060, Loss: 0.2362, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2372
355: Forward: 5 | Train Error: 0.3040, Loss: 0.2361, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2372
356: Forward: 5 | Train Error: 0.3040, Loss: 0.2361, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2371
357: Forward: 5 | Train Error: 0.3030, Loss: 0.2360, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2371
358: Forward: 5 | Train Error: 0.3030, Loss: 0.2359, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2370
359: Forward: 5 | Train Error: 0.3020, Loss: 0.2359, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2369
360: Forward: 5 | Train Error: 0.3030, Loss: 0.2358, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2369
361: Forward: 5 | Train Error: 0.3030, Loss: 0.2358, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2368
362: Forward: 5 | Train Error: 0.3030, Loss: 0.2357, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2367
363: Forward: 5 | Train Error: 0.3030, Loss: 0.2356, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2367
364: Forward: 5 | Train Error: 0.3030, Loss: 0.2356, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2366
365: Forward: 5 | Train Error: 0.3030, Loss: 0.2355, Operator norm: 0.1982 | Test Error: 0.3010, Loss: 0.2366
366: Forward: 5 | Train Error: 0.3030, Loss: 0.2354, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2365
367: Forward: 5 | Train Error: 0.3050, Loss: 0.2354, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2364
368: Forward: 5 | Train Error: 0.3040, Loss: 0.2353, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2364
369: Forward: 5 | Train Error: 0.3040, Loss: 0.2352, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2363
370: Forward: 5 | Train Error: 0.3050, Loss: 0.2352, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2362
371: Forward: 5 | Train Error: 0.3050, Loss: 0.2351, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2362
372: Forward: 5 | Train Error: 0.3050, Loss: 0.2351, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2361
373: Forward: 5 | Train Error: 0.3050, Loss: 0.2350, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2361
374: Forward: 5 | Train Error: 0.3050, Loss: 0.2349, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2360
375: Forward: 5 | Train Error: 0.3050, Loss: 0.2349, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2359
376: Forward: 5 | Train Error: 0.3050, Loss: 0.2348, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2359
377: Forward: 5 | Train Error: 0.3050, Loss: 0.2348, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2358
378: Forward: 5 | Train Error: 0.3050, Loss: 0.2347, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2358
379: Forward: 5 | Train Error: 0.3040, Loss: 0.2346, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2357
380: Forward: 5 | Train Error: 0.3020, Loss: 0.2346, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2356
381: Forward: 5 | Train Error: 0.3020, Loss: 0.2345, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2356
382: Forward: 5 | Train Error: 0.3020, Loss: 0.2344, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2355
383: Forward: 5 | Train Error: 0.3020, Loss: 0.2344, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2355
384: Forward: 5 | Train Error: 0.3020, Loss: 0.2343, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2354
385: Forward: 5 | Train Error: 0.3020, Loss: 0.2343, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2353
386: Forward: 5 | Train Error: 0.3010, Loss: 0.2342, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2353
387: Forward: 5 | Train Error: 0.3010, Loss: 0.2341, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2352
388: Forward: 5 | Train Error: 0.3010, Loss: 0.2341, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2352
389: Forward: 5 | Train Error: 0.3010, Loss: 0.2340, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2351
390: Forward: 5 | Train Error: 0.3010, Loss: 0.2340, Operator norm: 0.1982 | Test Error: 0.3000, Loss: 0.2350
391: Forward: 5 | Train Error: 0.3010, Loss: 0.2339, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2350
392: Forward: 5 | Train Error: 0.3010, Loss: 0.2338, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2349
393: Forward: 5 | Train Error: 0.3010, Loss: 0.2338, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2349
394: Forward: 5 | Train Error: 0.3010, Loss: 0.2337, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2348
395: Forward: 5 | Train Error: 0.3010, Loss: 0.2337, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2347
396: Forward: 5 | Train Error: 0.2990, Loss: 0.2336, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2347
397: Forward: 5 | Train Error: 0.2990, Loss: 0.2335, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2346
398: Forward: 5 | Train Error: 0.2990, Loss: 0.2335, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2346
399: Forward: 5 | Train Error: 0.2990, Loss: 0.2334, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2345
400: Forward: 5 | Train Error: 0.2990, Loss: 0.2334, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2344
401: Forward: 5 | Train Error: 0.3000, Loss: 0.2333, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2344
402: Forward: 5 | Train Error: 0.2990, Loss: 0.2332, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2343
403: Forward: 5 | Train Error: 0.2990, Loss: 0.2332, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2343
404: Forward: 5 | Train Error: 0.2970, Loss: 0.2331, Operator norm: 0.1982 | Test Error: 0.2990, Loss: 0.2342
405: Forward: 5 | Train Error: 0.2970, Loss: 0.2331, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2341
406: Forward: 5 | Train Error: 0.2980, Loss: 0.2330, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2341
407: Forward: 5 | Train Error: 0.2980, Loss: 0.2329, Operator norm: 0.1982 | Test Error: 0.2980, Loss: 0.2340
408: Forward: 5 | Train Error: 0.2980, Loss: 0.2329, Operator norm: 0.1982 | Test Error: 0.2970, Loss: 0.2340
409: Forward: 5 | Train Error: 0.2970, Loss: 0.2328, Operator norm: 0.1982 | Test Error: 0.2970, Loss: 0.2339
410: Forward: 5 | Train Error: 0.2970, Loss: 0.2328, Operator norm: 0.1982 | Test Error: 0.2970, Loss: 0.2339
411: Forward: 5 | Train Error: 0.2950, Loss: 0.2327, Operator norm: 0.1982 | Test Error: 0.2970, Loss: 0.2338
412: Forward: 5 | Train Error: 0.2950, Loss: 0.2326, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.2337
413: Forward: 5 | Train Error: 0.2950, Loss: 0.2326, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.2337
414: Forward: 5 | Train Error: 0.2940, Loss: 0.2325, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.2336
415: Forward: 5 | Train Error: 0.2950, Loss: 0.2325, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.2336
416: Forward: 5 | Train Error: 0.2940, Loss: 0.2324, Operator norm: 0.1982 | Test Error: 0.2940, Loss: 0.2335
417: Forward: 5 | Train Error: 0.2940, Loss: 0.2323, Operator norm: 0.1982 | Test Error: 0.2930, Loss: 0.2334
418: Forward: 5 | Train Error: 0.2940, Loss: 0.2323, Operator norm: 0.1982 | Test Error: 0.2920, Loss: 0.2334
419: Forward: 5 | Train Error: 0.2940, Loss: 0.2322, Operator norm: 0.1982 | Test Error: 0.2920, Loss: 0.2333
420: Forward: 5 | Train Error: 0.2940, Loss: 0.2322, Operator norm: 0.1982 | Test Error: 0.2920, Loss: 0.2333
421: Forward: 5 | Train Error: 0.2940, Loss: 0.2321, Operator norm: 0.1982 | Test Error: 0.2910, Loss: 0.2332
422: Forward: 5 | Train Error: 0.2940, Loss: 0.2321, Operator norm: 0.1982 | Test Error: 0.2900, Loss: 0.2332
423: Forward: 5 | Train Error: 0.2940, Loss: 0.2320, Operator norm: 0.1982 | Test Error: 0.2890, Loss: 0.2331
424: Forward: 5 | Train Error: 0.2940, Loss: 0.2319, Operator norm: 0.1982 | Test Error: 0.2890, Loss: 0.2330
425: Forward: 5 | Train Error: 0.2940, Loss: 0.2319, Operator norm: 0.1982 | Test Error: 0.2890, Loss: 0.2330
426: Forward: 5 | Train Error: 0.2940, Loss: 0.2318, Operator norm: 0.1982 | Test Error: 0.2880, Loss: 0.2329
427: Forward: 5 | Train Error: 0.2940, Loss: 0.2318, Operator norm: 0.1982 | Test Error: 0.2880, Loss: 0.2329
428: Forward: 5 | Train Error: 0.2930, Loss: 0.2317, Operator norm: 0.1982 | Test Error: 0.2870, Loss: 0.2328
429: Forward: 5 | Train Error: 0.2930, Loss: 0.2317, Operator norm: 0.1982 | Test Error: 0.2870, Loss: 0.2328
430: Forward: 5 | Train Error: 0.2920, Loss: 0.2316, Operator norm: 0.1982 | Test Error: 0.2870, Loss: 0.2327
431: Forward: 5 | Train Error: 0.2920, Loss: 0.2315, Operator norm: 0.1982 | Test Error: 0.2870, Loss: 0.2327
432: Forward: 5 | Train Error: 0.2920, Loss: 0.2315, Operator norm: 0.1982 | Test Error: 0.2870, Loss: 0.2326
433: Forward: 5 | Train Error: 0.2920, Loss: 0.2314, Operator norm: 0.1982 | Test Error: 0.2860, Loss: 0.2325
434: Forward: 5 | Train Error: 0.2920, Loss: 0.2314, Operator norm: 0.1982 | Test Error: 0.2850, Loss: 0.2325
435: Forward: 5 | Train Error: 0.2930, Loss: 0.2313, Operator norm: 0.1982 | Test Error: 0.2840, Loss: 0.2324
436: Forward: 5 | Train Error: 0.2930, Loss: 0.2313, Operator norm: 0.1982 | Test Error: 0.2840, Loss: 0.2324
437: Forward: 5 | Train Error: 0.2930, Loss: 0.2312, Operator norm: 0.1982 | Test Error: 0.2840, Loss: 0.2323
438: Forward: 5 | Train Error: 0.2930, Loss: 0.2311, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2323
439: Forward: 5 | Train Error: 0.2920, Loss: 0.2311, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2322
440: Forward: 5 | Train Error: 0.2920, Loss: 0.2310, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2322
441: Forward: 5 | Train Error: 0.2920, Loss: 0.2310, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2321
442: Forward: 5 | Train Error: 0.2920, Loss: 0.2309, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2320
443: Forward: 5 | Train Error: 0.2920, Loss: 0.2309, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2320
444: Forward: 5 | Train Error: 0.2920, Loss: 0.2308, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2319
445: Forward: 5 | Train Error: 0.2920, Loss: 0.2307, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2319
446: Forward: 5 | Train Error: 0.2920, Loss: 0.2307, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2318
447: Forward: 5 | Train Error: 0.2920, Loss: 0.2306, Operator norm: 0.1982 | Test Error: 0.2830, Loss: 0.2318
448: Forward: 5 | Train Error: 0.2910, Loss: 0.2306, Operator norm: 0.1982 | Test Error: 0.2820, Loss: 0.2317
449: Forward: 5 | Train Error: 0.2900, Loss: 0.2305, Operator norm: 0.1982 | Test Error: 0.2820, Loss: 0.2317
450: Forward: 5 | Train Error: 0.2900, Loss: 0.2305, Operator norm: 0.1982 | Test Error: 0.2820, Loss: 0.2316
451: Forward: 5 | Train Error: 0.2890, Loss: 0.2304, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2316
452: Forward: 5 | Train Error: 0.2880, Loss: 0.2304, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2315
453: Forward: 5 | Train Error: 0.2880, Loss: 0.2303, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2314
454: Forward: 5 | Train Error: 0.2880, Loss: 0.2302, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2314
455: Forward: 5 | Train Error: 0.2880, Loss: 0.2302, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2313
456: Forward: 5 | Train Error: 0.2880, Loss: 0.2301, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2313
457: Forward: 5 | Train Error: 0.2880, Loss: 0.2301, Operator norm: 0.1982 | Test Error: 0.2810, Loss: 0.2312
458: Forward: 5 | Train Error: 0.2880, Loss: 0.2300, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2312
459: Forward: 5 | Train Error: 0.2880, Loss: 0.2300, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2311
460: Forward: 5 | Train Error: 0.2880, Loss: 0.2299, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2311
461: Forward: 5 | Train Error: 0.2870, Loss: 0.2299, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2310
462: Forward: 5 | Train Error: 0.2870, Loss: 0.2298, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2310
463: Forward: 5 | Train Error: 0.2870, Loss: 0.2298, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2309
464: Forward: 5 | Train Error: 0.2870, Loss: 0.2297, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2309
465: Forward: 5 | Train Error: 0.2870, Loss: 0.2296, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2308
466: Forward: 5 | Train Error: 0.2870, Loss: 0.2296, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2307
467: Forward: 5 | Train Error: 0.2870, Loss: 0.2295, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2307
468: Forward: 5 | Train Error: 0.2870, Loss: 0.2295, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2306
469: Forward: 5 | Train Error: 0.2850, Loss: 0.2294, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2306
470: Forward: 5 | Train Error: 0.2860, Loss: 0.2294, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2305
471: Forward: 5 | Train Error: 0.2860, Loss: 0.2293, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2305
472: Forward: 5 | Train Error: 0.2860, Loss: 0.2293, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2304
473: Forward: 5 | Train Error: 0.2860, Loss: 0.2292, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2304
474: Forward: 5 | Train Error: 0.2860, Loss: 0.2292, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2303
475: Forward: 5 | Train Error: 0.2860, Loss: 0.2291, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2303
476: Forward: 5 | Train Error: 0.2860, Loss: 0.2290, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2302
477: Forward: 5 | Train Error: 0.2860, Loss: 0.2290, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2302
478: Forward: 5 | Train Error: 0.2860, Loss: 0.2289, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2301
479: Forward: 5 | Train Error: 0.2860, Loss: 0.2289, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2301
480: Forward: 5 | Train Error: 0.2860, Loss: 0.2288, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2300
481: Forward: 5 | Train Error: 0.2860, Loss: 0.2288, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2300
482: Forward: 5 | Train Error: 0.2860, Loss: 0.2287, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2299
483: Forward: 5 | Train Error: 0.2860, Loss: 0.2287, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2299
484: Forward: 5 | Train Error: 0.2860, Loss: 0.2286, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2298
485: Forward: 5 | Train Error: 0.2850, Loss: 0.2286, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2298
486: Forward: 5 | Train Error: 0.2850, Loss: 0.2285, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2297
487: Forward: 5 | Train Error: 0.2850, Loss: 0.2285, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2296
488: Forward: 5 | Train Error: 0.2850, Loss: 0.2284, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2296
489: Forward: 5 | Train Error: 0.2850, Loss: 0.2284, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2295
490: Forward: 5 | Train Error: 0.2850, Loss: 0.2283, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2295
491: Forward: 5 | Train Error: 0.2850, Loss: 0.2282, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2294
492: Forward: 5 | Train Error: 0.2850, Loss: 0.2282, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2294
493: Forward: 5 | Train Error: 0.2850, Loss: 0.2281, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2293
494: Forward: 5 | Train Error: 0.2850, Loss: 0.2281, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2293
495: Forward: 5 | Train Error: 0.2850, Loss: 0.2280, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2292
496: Forward: 5 | Train Error: 0.2850, Loss: 0.2280, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2292
497: Forward: 5 | Train Error: 0.2850, Loss: 0.2279, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2291
498: Forward: 5 | Train Error: 0.2850, Loss: 0.2279, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2291
499: Forward: 5 | Train Error: 0.2850, Loss: 0.2278, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2290
500: Forward: 5 | Train Error: 0.2850, Loss: 0.2278, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2290
501: Forward: 5 | Train Error: 0.2850, Loss: 0.2277, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2289
502: Forward: 5 | Train Error: 0.2850, Loss: 0.2277, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2289
503: Forward: 5 | Train Error: 0.2850, Loss: 0.2276, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2288
504: Forward: 5 | Train Error: 0.2850, Loss: 0.2276, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2288
505: Forward: 5 | Train Error: 0.2850, Loss: 0.2275, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2287
506: Forward: 5 | Train Error: 0.2850, Loss: 0.2275, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2287
507: Forward: 5 | Train Error: 0.2870, Loss: 0.2274, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2286
508: Forward: 5 | Train Error: 0.2860, Loss: 0.2274, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2286
509: Forward: 5 | Train Error: 0.2850, Loss: 0.2273, Operator norm: 0.1982 | Test Error: 0.2800, Loss: 0.2285
510: Forward: 5 | Train Error: 0.2850, Loss: 0.2273, Operator norm: 0.1982 | Test Error: 0.2790, Loss: 0.2285
511: Forward: 5 | Train Error: 0.2840, Loss: 0.2272, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2284
512: Forward: 5 | Train Error: 0.2840, Loss: 0.2272, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2284
513: Forward: 5 | Train Error: 0.2840, Loss: 0.2271, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2283
514: Forward: 5 | Train Error: 0.2840, Loss: 0.2271, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2283
515: Forward: 5 | Train Error: 0.2850, Loss: 0.2270, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2282
516: Forward: 5 | Train Error: 0.2850, Loss: 0.2269, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2282
517: Forward: 5 | Train Error: 0.2850, Loss: 0.2269, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2281
518: Forward: 5 | Train Error: 0.2850, Loss: 0.2268, Operator norm: 0.1982 | Test Error: 0.2780, Loss: 0.2281
519: Forward: 5 | Train Error: 0.2850, Loss: 0.2268, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2280
520: Forward: 5 | Train Error: 0.2850, Loss: 0.2267, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2280
521: Forward: 5 | Train Error: 0.2850, Loss: 0.2267, Operator norm: 0.1982 | Test Error: 0.2770, Loss: 0.2279
522: Forward: 5 | Train Error: 0.2850, Loss: 0.2266, Operator norm: 0.1982 | Test Error: 0.2760, Loss: 0.2279
523: Forward: 5 | Train Error: 0.2850, Loss: 0.2266, Operator norm: 0.1982 | Test Error: 0.2760, Loss: 0.2278
524: Forward: 5 | Train Error: 0.2850, Loss: 0.2265, Operator norm: 0.1982 | Test Error: 0.2760, Loss: 0.2278
525: Forward: 5 | Train Error: 0.2850, Loss: 0.2265, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2277
526: Forward: 5 | Train Error: 0.2850, Loss: 0.2264, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2277
527: Forward: 5 | Train Error: 0.2850, Loss: 0.2264, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2276
528: Forward: 5 | Train Error: 0.2840, Loss: 0.2263, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2276
529: Forward: 5 | Train Error: 0.2840, Loss: 0.2263, Operator norm: 0.1982 | Test Error: 0.2760, Loss: 0.2275
530: Forward: 5 | Train Error: 0.2830, Loss: 0.2262, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2275
531: Forward: 5 | Train Error: 0.2830, Loss: 0.2262, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2274
532: Forward: 5 | Train Error: 0.2830, Loss: 0.2261, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2274
533: Forward: 5 | Train Error: 0.2820, Loss: 0.2261, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2273
534: Forward: 5 | Train Error: 0.2820, Loss: 0.2260, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2273
535: Forward: 5 | Train Error: 0.2820, Loss: 0.2260, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2272
536: Forward: 5 | Train Error: 0.2820, Loss: 0.2259, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2272
537: Forward: 5 | Train Error: 0.2820, Loss: 0.2259, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2271
538: Forward: 5 | Train Error: 0.2810, Loss: 0.2258, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2271
539: Forward: 5 | Train Error: 0.2810, Loss: 0.2258, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2270
540: Forward: 5 | Train Error: 0.2810, Loss: 0.2257, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2270
541: Forward: 5 | Train Error: 0.2810, Loss: 0.2257, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2269
542: Forward: 5 | Train Error: 0.2810, Loss: 0.2256, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2269
543: Forward: 5 | Train Error: 0.2810, Loss: 0.2256, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2269
544: Forward: 5 | Train Error: 0.2810, Loss: 0.2255, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2268
545: Forward: 5 | Train Error: 0.2810, Loss: 0.2255, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2268
546: Forward: 5 | Train Error: 0.2810, Loss: 0.2254, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2267
547: Forward: 5 | Train Error: 0.2810, Loss: 0.2254, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2267
548: Forward: 5 | Train Error: 0.2810, Loss: 0.2253, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2266
549: Forward: 5 | Train Error: 0.2810, Loss: 0.2253, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2266
550: Forward: 5 | Train Error: 0.2810, Loss: 0.2252, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2265
551: Forward: 5 | Train Error: 0.2810, Loss: 0.2252, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2265
552: Forward: 5 | Train Error: 0.2810, Loss: 0.2251, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2264
553: Forward: 5 | Train Error: 0.2810, Loss: 0.2251, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2264
554: Forward: 5 | Train Error: 0.2810, Loss: 0.2250, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2263
555: Forward: 5 | Train Error: 0.2810, Loss: 0.2250, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2263
556: Forward: 5 | Train Error: 0.2810, Loss: 0.2249, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2262
557: Forward: 5 | Train Error: 0.2810, Loss: 0.2249, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2262
558: Forward: 5 | Train Error: 0.2810, Loss: 0.2248, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2261
559: Forward: 5 | Train Error: 0.2810, Loss: 0.2248, Operator norm: 0.1982 | Test Error: 0.2740, Loss: 0.2261
560: Forward: 5 | Train Error: 0.2810, Loss: 0.2247, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2260
561: Forward: 5 | Train Error: 0.2800, Loss: 0.2247, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2260
562: Forward: 5 | Train Error: 0.2800, Loss: 0.2246, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2259
563: Forward: 5 | Train Error: 0.2800, Loss: 0.2246, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2259
564: Forward: 5 | Train Error: 0.2800, Loss: 0.2245, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2258
565: Forward: 5 | Train Error: 0.2800, Loss: 0.2245, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2258
566: Forward: 5 | Train Error: 0.2800, Loss: 0.2244, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2258
567: Forward: 5 | Train Error: 0.2790, Loss: 0.2244, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2257
568: Forward: 5 | Train Error: 0.2790, Loss: 0.2243, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2257
569: Forward: 5 | Train Error: 0.2790, Loss: 0.2243, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2256
570: Forward: 5 | Train Error: 0.2780, Loss: 0.2242, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2256
571: Forward: 5 | Train Error: 0.2780, Loss: 0.2242, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2255
572: Forward: 5 | Train Error: 0.2780, Loss: 0.2241, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2255
573: Forward: 5 | Train Error: 0.2770, Loss: 0.2241, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2254
574: Forward: 5 | Train Error: 0.2780, Loss: 0.2240, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2254
575: Forward: 5 | Train Error: 0.2780, Loss: 0.2240, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2253
576: Forward: 5 | Train Error: 0.2780, Loss: 0.2239, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2253
577: Forward: 5 | Train Error: 0.2780, Loss: 0.2239, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2252
578: Forward: 5 | Train Error: 0.2780, Loss: 0.2239, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2252
579: Forward: 5 | Train Error: 0.2780, Loss: 0.2238, Operator norm: 0.1982 | Test Error: 0.2730, Loss: 0.2251
580: Forward: 5 | Train Error: 0.2780, Loss: 0.2238, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2251
581: Forward: 5 | Train Error: 0.2780, Loss: 0.2237, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2251
582: Forward: 5 | Train Error: 0.2780, Loss: 0.2237, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2250
583: Forward: 5 | Train Error: 0.2770, Loss: 0.2236, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2250
584: Forward: 5 | Train Error: 0.2770, Loss: 0.2236, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2249
585: Forward: 5 | Train Error: 0.2770, Loss: 0.2235, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2249
586: Forward: 5 | Train Error: 0.2770, Loss: 0.2235, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2248
587: Forward: 5 | Train Error: 0.2780, Loss: 0.2234, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2248
588: Forward: 5 | Train Error: 0.2780, Loss: 0.2234, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2247
589: Forward: 5 | Train Error: 0.2780, Loss: 0.2233, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2247
590: Forward: 5 | Train Error: 0.2780, Loss: 0.2233, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2246
591: Forward: 5 | Train Error: 0.2780, Loss: 0.2232, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2246
592: Forward: 5 | Train Error: 0.2770, Loss: 0.2232, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2246
593: Forward: 5 | Train Error: 0.2770, Loss: 0.2231, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2245
594: Forward: 5 | Train Error: 0.2770, Loss: 0.2231, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2245
595: Forward: 5 | Train Error: 0.2770, Loss: 0.2230, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2244
596: Forward: 5 | Train Error: 0.2770, Loss: 0.2230, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2244
597: Forward: 5 | Train Error: 0.2770, Loss: 0.2229, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2243
598: Forward: 5 | Train Error: 0.2770, Loss: 0.2229, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2243
599: Forward: 5 | Train Error: 0.2760, Loss: 0.2229, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2242
600: Forward: 5 | Train Error: 0.2760, Loss: 0.2228, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2242
601: Forward: 5 | Train Error: 0.2760, Loss: 0.2228, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2241
602: Forward: 5 | Train Error: 0.2750, Loss: 0.2227, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2241
603: Forward: 5 | Train Error: 0.2750, Loss: 0.2227, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2241
604: Forward: 5 | Train Error: 0.2760, Loss: 0.2226, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2240
605: Forward: 5 | Train Error: 0.2760, Loss: 0.2226, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2240
606: Forward: 5 | Train Error: 0.2760, Loss: 0.2225, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2239
607: Forward: 5 | Train Error: 0.2760, Loss: 0.2225, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2239
608: Forward: 5 | Train Error: 0.2760, Loss: 0.2224, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2238
609: Forward: 5 | Train Error: 0.2760, Loss: 0.2224, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2238
610: Forward: 5 | Train Error: 0.2770, Loss: 0.2223, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2238
611: Forward: 5 | Train Error: 0.2770, Loss: 0.2223, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2237
612: Forward: 5 | Train Error: 0.2770, Loss: 0.2222, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2237
613: Forward: 5 | Train Error: 0.2770, Loss: 0.2222, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2236
614: Forward: 5 | Train Error: 0.2760, Loss: 0.2222, Operator norm: 0.1982 | Test Error: 0.2720, Loss: 0.2236
615: Forward: 5 | Train Error: 0.2760, Loss: 0.2221, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2235
616: Forward: 5 | Train Error: 0.2760, Loss: 0.2221, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2235
617: Forward: 5 | Train Error: 0.2760, Loss: 0.2220, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2234
618: Forward: 5 | Train Error: 0.2760, Loss: 0.2220, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2234
619: Forward: 5 | Train Error: 0.2760, Loss: 0.2219, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2234
620: Forward: 5 | Train Error: 0.2760, Loss: 0.2219, Operator norm: 0.1982 | Test Error: 0.2710, Loss: 0.2233
621: Forward: 5 | Train Error: 0.2750, Loss: 0.2218, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2233
622: Forward: 5 | Train Error: 0.2740, Loss: 0.2218, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2232
623: Forward: 5 | Train Error: 0.2740, Loss: 0.2217, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2232
624: Forward: 5 | Train Error: 0.2740, Loss: 0.2217, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2231
625: Forward: 5 | Train Error: 0.2730, Loss: 0.2217, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2231
626: Forward: 5 | Train Error: 0.2730, Loss: 0.2216, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2230
627: Forward: 5 | Train Error: 0.2720, Loss: 0.2216, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2230
628: Forward: 5 | Train Error: 0.2720, Loss: 0.2215, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2230
629: Forward: 5 | Train Error: 0.2720, Loss: 0.2215, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2229
630: Forward: 5 | Train Error: 0.2720, Loss: 0.2214, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2229
631: Forward: 5 | Train Error: 0.2720, Loss: 0.2214, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2228
632: Forward: 5 | Train Error: 0.2720, Loss: 0.2213, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2228
633: Forward: 5 | Train Error: 0.2710, Loss: 0.2213, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2227
634: Forward: 5 | Train Error: 0.2710, Loss: 0.2212, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2227
635: Forward: 5 | Train Error: 0.2710, Loss: 0.2212, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2227
636: Forward: 5 | Train Error: 0.2710, Loss: 0.2212, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2226
637: Forward: 5 | Train Error: 0.2710, Loss: 0.2211, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2226
638: Forward: 5 | Train Error: 0.2710, Loss: 0.2211, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2225
639: Forward: 5 | Train Error: 0.2710, Loss: 0.2210, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2225
640: Forward: 5 | Train Error: 0.2710, Loss: 0.2210, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2224
641: Forward: 5 | Train Error: 0.2710, Loss: 0.2209, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2224
642: Forward: 5 | Train Error: 0.2700, Loss: 0.2209, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2224
643: Forward: 5 | Train Error: 0.2700, Loss: 0.2208, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2223
644: Forward: 5 | Train Error: 0.2690, Loss: 0.2208, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2223
645: Forward: 5 | Train Error: 0.2690, Loss: 0.2208, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2222
646: Forward: 5 | Train Error: 0.2690, Loss: 0.2207, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2222
647: Forward: 5 | Train Error: 0.2690, Loss: 0.2207, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2221
648: Forward: 5 | Train Error: 0.2690, Loss: 0.2206, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2221
649: Forward: 5 | Train Error: 0.2690, Loss: 0.2206, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2221
650: Forward: 5 | Train Error: 0.2700, Loss: 0.2205, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2220
651: Forward: 5 | Train Error: 0.2710, Loss: 0.2205, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2220
652: Forward: 5 | Train Error: 0.2720, Loss: 0.2204, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2219
653: Forward: 5 | Train Error: 0.2720, Loss: 0.2204, Operator norm: 0.1982 | Test Error: 0.2700, Loss: 0.2219
654: Forward: 5 | Train Error: 0.2730, Loss: 0.2204, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2218
655: Forward: 5 | Train Error: 0.2730, Loss: 0.2203, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2218
656: Forward: 5 | Train Error: 0.2730, Loss: 0.2203, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2218
657: Forward: 5 | Train Error: 0.2730, Loss: 0.2202, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2217
658: Forward: 5 | Train Error: 0.2730, Loss: 0.2202, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2217
659: Forward: 5 | Train Error: 0.2730, Loss: 0.2201, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2216
660: Forward: 5 | Train Error: 0.2730, Loss: 0.2201, Operator norm: 0.1982 | Test Error: 0.2690, Loss: 0.2216
661: Forward: 5 | Train Error: 0.2730, Loss: 0.2201, Operator norm: 0.1982 | Test Error: 0.2680, Loss: 0.2216
662: Forward: 5 | Train Error: 0.2720, Loss: 0.2200, Operator norm: 0.1982 | Test Error: 0.2670, Loss: 0.2215
663: Forward: 5 | Train Error: 0.2720, Loss: 0.2200, Operator norm: 0.1982 | Test Error: 0.2670, Loss: 0.2215
664: Forward: 5 | Train Error: 0.2720, Loss: 0.2199, Operator norm: 0.1982 | Test Error: 0.2670, Loss: 0.2214
665: Forward: 5 | Train Error: 0.2720, Loss: 0.2199, Operator norm: 0.1982 | Test Error: 0.2670, Loss: 0.2214
666: Forward: 5 | Train Error: 0.2720, Loss: 0.2198, Operator norm: 0.1982 | Test Error: 0.2660, Loss: 0.2213
667: Forward: 5 | Train Error: 0.2720, Loss: 0.2198, Operator norm: 0.1982 | Test Error: 0.2660, Loss: 0.2213
668: Forward: 5 | Train Error: 0.2720, Loss: 0.2197, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2213
669: Forward: 5 | Train Error: 0.2710, Loss: 0.2197, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2212
670: Forward: 5 | Train Error: 0.2710, Loss: 0.2197, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2212
671: Forward: 5 | Train Error: 0.2700, Loss: 0.2196, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2211
672: Forward: 5 | Train Error: 0.2700, Loss: 0.2196, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2211
673: Forward: 5 | Train Error: 0.2700, Loss: 0.2195, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2211
674: Forward: 5 | Train Error: 0.2700, Loss: 0.2195, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2210
675: Forward: 5 | Train Error: 0.2690, Loss: 0.2194, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2210
676: Forward: 5 | Train Error: 0.2690, Loss: 0.2194, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2209
677: Forward: 5 | Train Error: 0.2680, Loss: 0.2194, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2209
678: Forward: 5 | Train Error: 0.2680, Loss: 0.2193, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2208
679: Forward: 5 | Train Error: 0.2680, Loss: 0.2193, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2208
680: Forward: 5 | Train Error: 0.2670, Loss: 0.2192, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2208
681: Forward: 5 | Train Error: 0.2670, Loss: 0.2192, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.2207
682: Forward: 5 | Train Error: 0.2670, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2207
683: Forward: 5 | Train Error: 0.2670, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2206
684: Forward: 5 | Train Error: 0.2670, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2206
685: Forward: 5 | Train Error: 0.2670, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2206
686: Forward: 5 | Train Error: 0.2670, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2205
687: Forward: 5 | Train Error: 0.2670, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2205
688: Forward: 5 | Train Error: 0.2660, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2630, Loss: 0.2204
689: Forward: 5 | Train Error: 0.2660, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2620, Loss: 0.2204
690: Forward: 5 | Train Error: 0.2660, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2204
691: Forward: 5 | Train Error: 0.2660, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2203
692: Forward: 5 | Train Error: 0.2660, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2620, Loss: 0.2203
693: Forward: 5 | Train Error: 0.2660, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2202
694: Forward: 5 | Train Error: 0.2660, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2202
695: Forward: 5 | Train Error: 0.2660, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2202
696: Forward: 5 | Train Error: 0.2650, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2201
697: Forward: 5 | Train Error: 0.2660, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2201
698: Forward: 5 | Train Error: 0.2660, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2200
699: Forward: 5 | Train Error: 0.2660, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2200
700: Forward: 5 | Train Error: 0.2660, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2200
701: Forward: 5 | Train Error: 0.2660, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2199
702: Forward: 5 | Train Error: 0.2660, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2199
703: Forward: 5 | Train Error: 0.2660, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2198
704: Forward: 5 | Train Error: 0.2660, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2198
705: Forward: 5 | Train Error: 0.2660, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2198
706: Forward: 5 | Train Error: 0.2660, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2197
707: Forward: 5 | Train Error: 0.2660, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2197
708: Forward: 5 | Train Error: 0.2660, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2196
709: Forward: 5 | Train Error: 0.2650, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2196
710: Forward: 5 | Train Error: 0.2650, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2196
711: Forward: 5 | Train Error: 0.2660, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2195
712: Forward: 5 | Train Error: 0.2660, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2195
713: Forward: 5 | Train Error: 0.2650, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2194
714: Forward: 5 | Train Error: 0.2650, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2194
715: Forward: 5 | Train Error: 0.2650, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2194
716: Forward: 5 | Train Error: 0.2650, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2193
717: Forward: 5 | Train Error: 0.2650, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2193
718: Forward: 5 | Train Error: 0.2650, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2192
719: Forward: 5 | Train Error: 0.2650, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2192
720: Forward: 5 | Train Error: 0.2650, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2192
721: Forward: 5 | Train Error: 0.2650, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2600, Loss: 0.2191
722: Forward: 5 | Train Error: 0.2650, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2191
723: Forward: 5 | Train Error: 0.2650, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2191
724: Forward: 5 | Train Error: 0.2650, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2190
725: Forward: 5 | Train Error: 0.2650, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2190
726: Forward: 5 | Train Error: 0.2650, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2189
727: Forward: 5 | Train Error: 0.2650, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2189
728: Forward: 5 | Train Error: 0.2650, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2189
729: Forward: 5 | Train Error: 0.2650, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2188
730: Forward: 5 | Train Error: 0.2650, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2188
731: Forward: 5 | Train Error: 0.2650, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2187
732: Forward: 5 | Train Error: 0.2650, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2187
733: Forward: 5 | Train Error: 0.2650, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2187
734: Forward: 5 | Train Error: 0.2650, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2186
735: Forward: 5 | Train Error: 0.2650, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2186
736: Forward: 5 | Train Error: 0.2650, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2580, Loss: 0.2186
737: Forward: 5 | Train Error: 0.2640, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2185
738: Forward: 5 | Train Error: 0.2640, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2185
739: Forward: 5 | Train Error: 0.2640, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2590, Loss: 0.2184
740: Forward: 5 | Train Error: 0.2640, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2184
741: Forward: 5 | Train Error: 0.2640, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2184
742: Forward: 5 | Train Error: 0.2640, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2183
743: Forward: 5 | Train Error: 0.2640, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2183
744: Forward: 5 | Train Error: 0.2640, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2182
745: Forward: 5 | Train Error: 0.2640, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2182
746: Forward: 5 | Train Error: 0.2640, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2182
747: Forward: 5 | Train Error: 0.2640, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2181
748: Forward: 5 | Train Error: 0.2640, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2181
749: Forward: 5 | Train Error: 0.2640, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2181
750: Forward: 5 | Train Error: 0.2640, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2180
751: Forward: 5 | Train Error: 0.2640, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2180
752: Forward: 5 | Train Error: 0.2640, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2179
753: Forward: 5 | Train Error: 0.2640, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2179
754: Forward: 5 | Train Error: 0.2640, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2179
755: Forward: 5 | Train Error: 0.2640, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2178
756: Forward: 5 | Train Error: 0.2640, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2178
757: Forward: 5 | Train Error: 0.2640, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2178
758: Forward: 5 | Train Error: 0.2640, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2177
759: Forward: 5 | Train Error: 0.2640, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2177
760: Forward: 5 | Train Error: 0.2640, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2176
761: Forward: 5 | Train Error: 0.2640, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2176
762: Forward: 5 | Train Error: 0.2640, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2176
763: Forward: 5 | Train Error: 0.2640, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2175
764: Forward: 5 | Train Error: 0.2640, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2175
765: Forward: 5 | Train Error: 0.2640, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2175
766: Forward: 5 | Train Error: 0.2640, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2174
767: Forward: 5 | Train Error: 0.2650, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2174
768: Forward: 5 | Train Error: 0.2650, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2173
769: Forward: 5 | Train Error: 0.2650, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2173
770: Forward: 5 | Train Error: 0.2640, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2173
771: Forward: 5 | Train Error: 0.2640, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2172
772: Forward: 5 | Train Error: 0.2640, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2172
773: Forward: 5 | Train Error: 0.2640, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2172
774: Forward: 5 | Train Error: 0.2640, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2171
775: Forward: 5 | Train Error: 0.2640, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2171
776: Forward: 5 | Train Error: 0.2640, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2171
777: Forward: 5 | Train Error: 0.2640, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2170
778: Forward: 5 | Train Error: 0.2640, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2170
779: Forward: 5 | Train Error: 0.2640, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2169
780: Forward: 5 | Train Error: 0.2640, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2169
781: Forward: 5 | Train Error: 0.2640, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2169
782: Forward: 5 | Train Error: 0.2640, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2168
783: Forward: 5 | Train Error: 0.2640, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2168
784: Forward: 5 | Train Error: 0.2640, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2168
785: Forward: 5 | Train Error: 0.2640, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2167
786: Forward: 5 | Train Error: 0.2640, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2167
787: Forward: 5 | Train Error: 0.2650, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2167
788: Forward: 5 | Train Error: 0.2650, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2166
789: Forward: 5 | Train Error: 0.2650, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2166
790: Forward: 5 | Train Error: 0.2640, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2165
791: Forward: 5 | Train Error: 0.2640, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2165
792: Forward: 5 | Train Error: 0.2630, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2165
793: Forward: 5 | Train Error: 0.2630, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2164
794: Forward: 5 | Train Error: 0.2630, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2164
795: Forward: 5 | Train Error: 0.2620, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2164
796: Forward: 5 | Train Error: 0.2620, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2163
797: Forward: 5 | Train Error: 0.2620, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2163
798: Forward: 5 | Train Error: 0.2620, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2163
799: Forward: 5 | Train Error: 0.2620, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2162
800: Forward: 5 | Train Error: 0.2620, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2162
801: Forward: 5 | Train Error: 0.2620, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2161
802: Forward: 5 | Train Error: 0.2620, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2161
803: Forward: 5 | Train Error: 0.2620, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2161
804: Forward: 5 | Train Error: 0.2620, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2160
805: Forward: 5 | Train Error: 0.2620, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2160
806: Forward: 5 | Train Error: 0.2620, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2160
807: Forward: 5 | Train Error: 0.2620, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2159
808: Forward: 5 | Train Error: 0.2620, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2159
809: Forward: 5 | Train Error: 0.2620, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2159
810: Forward: 5 | Train Error: 0.2620, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2158
811: Forward: 5 | Train Error: 0.2620, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2158
812: Forward: 5 | Train Error: 0.2610, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2158
813: Forward: 5 | Train Error: 0.2610, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2157
814: Forward: 5 | Train Error: 0.2610, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2157
815: Forward: 5 | Train Error: 0.2610, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2157
816: Forward: 5 | Train Error: 0.2600, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2156
817: Forward: 5 | Train Error: 0.2600, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2156
818: Forward: 5 | Train Error: 0.2600, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2155
819: Forward: 5 | Train Error: 0.2600, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2155
820: Forward: 5 | Train Error: 0.2600, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2155
821: Forward: 5 | Train Error: 0.2600, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2154
822: Forward: 5 | Train Error: 0.2600, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2154
823: Forward: 5 | Train Error: 0.2600, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2154
824: Forward: 5 | Train Error: 0.2600, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2153
825: Forward: 5 | Train Error: 0.2600, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2153
826: Forward: 5 | Train Error: 0.2600, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2153
827: Forward: 5 | Train Error: 0.2600, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2152
828: Forward: 5 | Train Error: 0.2600, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2152
829: Forward: 5 | Train Error: 0.2600, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2152
830: Forward: 5 | Train Error: 0.2600, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2151
831: Forward: 5 | Train Error: 0.2600, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2151
832: Forward: 5 | Train Error: 0.2600, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2151
833: Forward: 5 | Train Error: 0.2600, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2150
834: Forward: 5 | Train Error: 0.2590, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2150
835: Forward: 5 | Train Error: 0.2590, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2150
836: Forward: 5 | Train Error: 0.2590, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2149
837: Forward: 5 | Train Error: 0.2590, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2149
838: Forward: 5 | Train Error: 0.2590, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2149
839: Forward: 5 | Train Error: 0.2590, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2148
840: Forward: 5 | Train Error: 0.2590, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2148
841: Forward: 5 | Train Error: 0.2590, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2147
842: Forward: 5 | Train Error: 0.2590, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2147
843: Forward: 5 | Train Error: 0.2590, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2147
844: Forward: 5 | Train Error: 0.2590, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2146
845: Forward: 5 | Train Error: 0.2590, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2146
846: Forward: 5 | Train Error: 0.2590, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2146
847: Forward: 5 | Train Error: 0.2590, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2145
848: Forward: 5 | Train Error: 0.2590, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2145
849: Forward: 5 | Train Error: 0.2590, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2145
850: Forward: 5 | Train Error: 0.2590, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2144
851: Forward: 5 | Train Error: 0.2600, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2144
852: Forward: 5 | Train Error: 0.2600, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2144
853: Forward: 5 | Train Error: 0.2600, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2143
854: Forward: 5 | Train Error: 0.2600, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2143
855: Forward: 5 | Train Error: 0.2600, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2143
856: Forward: 5 | Train Error: 0.2600, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2142
857: Forward: 5 | Train Error: 0.2600, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2142
858: Forward: 5 | Train Error: 0.2600, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2142
859: Forward: 5 | Train Error: 0.2600, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2141
860: Forward: 5 | Train Error: 0.2600, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2141
861: Forward: 5 | Train Error: 0.2600, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2141
862: Forward: 5 | Train Error: 0.2600, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2140
863: Forward: 5 | Train Error: 0.2590, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2140
864: Forward: 5 | Train Error: 0.2590, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2140
865: Forward: 5 | Train Error: 0.2590, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2139
866: Forward: 5 | Train Error: 0.2590, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2139
867: Forward: 5 | Train Error: 0.2590, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.2139
868: Forward: 5 | Train Error: 0.2590, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2510, Loss: 0.2138
869: Forward: 5 | Train Error: 0.2590, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2138
870: Forward: 5 | Train Error: 0.2590, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2138
871: Forward: 5 | Train Error: 0.2590, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2137
872: Forward: 5 | Train Error: 0.2590, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2137
873: Forward: 5 | Train Error: 0.2590, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2137
874: Forward: 5 | Train Error: 0.2590, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2136
875: Forward: 5 | Train Error: 0.2590, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2136
876: Forward: 5 | Train Error: 0.2590, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2136
877: Forward: 5 | Train Error: 0.2590, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2135
878: Forward: 5 | Train Error: 0.2590, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2135
879: Forward: 5 | Train Error: 0.2590, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2135
880: Forward: 5 | Train Error: 0.2590, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2134
881: Forward: 5 | Train Error: 0.2580, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2134
882: Forward: 5 | Train Error: 0.2580, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2134
883: Forward: 5 | Train Error: 0.2570, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2133
884: Forward: 5 | Train Error: 0.2570, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2133
885: Forward: 5 | Train Error: 0.2570, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2133
886: Forward: 5 | Train Error: 0.2570, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2132
887: Forward: 5 | Train Error: 0.2570, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2132
888: Forward: 5 | Train Error: 0.2570, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2132
889: Forward: 5 | Train Error: 0.2560, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2131
890: Forward: 5 | Train Error: 0.2560, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2131
891: Forward: 5 | Train Error: 0.2550, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2131
892: Forward: 5 | Train Error: 0.2550, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2130
893: Forward: 5 | Train Error: 0.2540, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2130
894: Forward: 5 | Train Error: 0.2540, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2130
895: Forward: 5 | Train Error: 0.2540, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2129
896: Forward: 5 | Train Error: 0.2540, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2129
897: Forward: 5 | Train Error: 0.2540, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2129
898: Forward: 5 | Train Error: 0.2540, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2129
899: Forward: 5 | Train Error: 0.2540, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2128
900: Forward: 5 | Train Error: 0.2540, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2128
901: Forward: 5 | Train Error: 0.2540, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2520, Loss: 0.2128
902: Forward: 5 | Train Error: 0.2540, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2127
903: Forward: 5 | Train Error: 0.2540, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2127
904: Forward: 5 | Train Error: 0.2540, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2127
905: Forward: 5 | Train Error: 0.2530, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2126
906: Forward: 5 | Train Error: 0.2530, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2126
907: Forward: 5 | Train Error: 0.2530, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2126
908: Forward: 5 | Train Error: 0.2530, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2125
909: Forward: 5 | Train Error: 0.2530, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2125
910: Forward: 5 | Train Error: 0.2530, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2125
911: Forward: 5 | Train Error: 0.2530, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2560, Loss: 0.2124
912: Forward: 5 | Train Error: 0.2530, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2124
913: Forward: 5 | Train Error: 0.2530, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2124
914: Forward: 5 | Train Error: 0.2530, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2123
915: Forward: 5 | Train Error: 0.2530, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2123
916: Forward: 5 | Train Error: 0.2530, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2123
917: Forward: 5 | Train Error: 0.2530, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2122
918: Forward: 5 | Train Error: 0.2530, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2122
919: Forward: 5 | Train Error: 0.2530, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2122
920: Forward: 5 | Train Error: 0.2530, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2121
921: Forward: 5 | Train Error: 0.2530, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2121
922: Forward: 5 | Train Error: 0.2530, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2121
923: Forward: 5 | Train Error: 0.2530, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2120
924: Forward: 5 | Train Error: 0.2530, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2120
925: Forward: 5 | Train Error: 0.2530, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2550, Loss: 0.2120
926: Forward: 5 | Train Error: 0.2530, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2119
927: Forward: 5 | Train Error: 0.2530, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2119
928: Forward: 5 | Train Error: 0.2530, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2119
929: Forward: 5 | Train Error: 0.2520, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2119
930: Forward: 5 | Train Error: 0.2520, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2118
931: Forward: 5 | Train Error: 0.2520, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2118
932: Forward: 5 | Train Error: 0.2520, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2118
933: Forward: 5 | Train Error: 0.2520, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2117
934: Forward: 5 | Train Error: 0.2520, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2117
935: Forward: 5 | Train Error: 0.2520, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2117
936: Forward: 5 | Train Error: 0.2520, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2116
937: Forward: 5 | Train Error: 0.2520, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2116
938: Forward: 5 | Train Error: 0.2520, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2116
939: Forward: 5 | Train Error: 0.2510, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2115
940: Forward: 5 | Train Error: 0.2510, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2115
941: Forward: 5 | Train Error: 0.2510, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2115
942: Forward: 5 | Train Error: 0.2510, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2114
943: Forward: 5 | Train Error: 0.2510, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2114
944: Forward: 5 | Train Error: 0.2510, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2114
945: Forward: 5 | Train Error: 0.2510, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2114
946: Forward: 5 | Train Error: 0.2510, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2113
947: Forward: 5 | Train Error: 0.2510, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2113
948: Forward: 5 | Train Error: 0.2510, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2113
949: Forward: 5 | Train Error: 0.2510, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2112
950: Forward: 5 | Train Error: 0.2510, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2112
951: Forward: 5 | Train Error: 0.2510, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2112
952: Forward: 5 | Train Error: 0.2510, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2111
953: Forward: 5 | Train Error: 0.2510, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2111
954: Forward: 5 | Train Error: 0.2510, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2111
955: Forward: 5 | Train Error: 0.2510, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2110
956: Forward: 5 | Train Error: 0.2510, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2110
957: Forward: 5 | Train Error: 0.2510, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2110
958: Forward: 5 | Train Error: 0.2500, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2109
959: Forward: 5 | Train Error: 0.2500, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2109
960: Forward: 5 | Train Error: 0.2500, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2109
961: Forward: 5 | Train Error: 0.2500, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2109
962: Forward: 5 | Train Error: 0.2500, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2108
963: Forward: 5 | Train Error: 0.2500, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2108
964: Forward: 5 | Train Error: 0.2500, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2108
965: Forward: 5 | Train Error: 0.2500, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2107
966: Forward: 5 | Train Error: 0.2500, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2107
967: Forward: 5 | Train Error: 0.2500, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2107
968: Forward: 5 | Train Error: 0.2500, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2106
969: Forward: 5 | Train Error: 0.2490, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2106
970: Forward: 5 | Train Error: 0.2490, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2106
971: Forward: 5 | Train Error: 0.2490, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2105
972: Forward: 5 | Train Error: 0.2490, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2105
973: Forward: 5 | Train Error: 0.2490, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2105
974: Forward: 5 | Train Error: 0.2490, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2105
975: Forward: 5 | Train Error: 0.2490, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2104
976: Forward: 5 | Train Error: 0.2490, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2104
977: Forward: 5 | Train Error: 0.2490, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2104
978: Forward: 5 | Train Error: 0.2490, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2103
979: Forward: 5 | Train Error: 0.2490, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2103
980: Forward: 5 | Train Error: 0.2490, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2103
981: Forward: 5 | Train Error: 0.2490, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2102
982: Forward: 5 | Train Error: 0.2490, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2102
983: Forward: 5 | Train Error: 0.2490, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2102
984: Forward: 5 | Train Error: 0.2490, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2102
985: Forward: 5 | Train Error: 0.2490, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2101
986: Forward: 5 | Train Error: 0.2490, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2101
987: Forward: 5 | Train Error: 0.2490, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2540, Loss: 0.2101
988: Forward: 5 | Train Error: 0.2490, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2100
989: Forward: 5 | Train Error: 0.2490, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2100
990: Forward: 5 | Train Error: 0.2490, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2100
991: Forward: 5 | Train Error: 0.2490, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2099
992: Forward: 5 | Train Error: 0.2490, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2099
993: Forward: 5 | Train Error: 0.2490, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2099
994: Forward: 5 | Train Error: 0.2490, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2099
995: Forward: 5 | Train Error: 0.2490, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2098
996: Forward: 5 | Train Error: 0.2480, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2098
997: Forward: 5 | Train Error: 0.2480, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2098
998: Forward: 5 | Train Error: 0.2480, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2097
999: Forward: 5 | Train Error: 0.2480, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2530, Loss: 0.2097
grad at the end: grad_B=0.1177, grad_A=0.0003, grad_W=0.1355
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1980
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 5 | Train Error: 0.5580, Loss: 0.4592, Operator norm: 0.1980 | Test Error: 0.5540, Loss: 0.4314
1: Forward: 5 | Train Error: 0.5370, Loss: 0.4306, Operator norm: 0.1980 | Test Error: 0.5280, Loss: 0.4067
2: Forward: 5 | Train Error: 0.5160, Loss: 0.4061, Operator norm: 0.1980 | Test Error: 0.5100, Loss: 0.3858
3: Forward: 5 | Train Error: 0.5070, Loss: 0.3854, Operator norm: 0.1980 | Test Error: 0.4990, Loss: 0.3680
4: Forward: 5 | Train Error: 0.5020, Loss: 0.3678, Operator norm: 0.1980 | Test Error: 0.4800, Loss: 0.3528
5: Forward: 5 | Train Error: 0.4900, Loss: 0.3527, Operator norm: 0.1980 | Test Error: 0.4700, Loss: 0.3399
6: Forward: 5 | Train Error: 0.4750, Loss: 0.3399, Operator norm: 0.1980 | Test Error: 0.4590, Loss: 0.3289
7: Forward: 5 | Train Error: 0.4640, Loss: 0.3290, Operator norm: 0.1980 | Test Error: 0.4510, Loss: 0.3196
8: Forward: 5 | Train Error: 0.4620, Loss: 0.3197, Operator norm: 0.1980 | Test Error: 0.4530, Loss: 0.3116
9: Forward: 5 | Train Error: 0.4640, Loss: 0.3118, Operator norm: 0.1980 | Test Error: 0.4550, Loss: 0.3049
10: Forward: 5 | Train Error: 0.4640, Loss: 0.3051, Operator norm: 0.1980 | Test Error: 0.4530, Loss: 0.2991
11: Forward: 5 | Train Error: 0.4620, Loss: 0.2993, Operator norm: 0.1980 | Test Error: 0.4450, Loss: 0.2942
12: Forward: 5 | Train Error: 0.4600, Loss: 0.2944, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2901
13: Forward: 5 | Train Error: 0.4590, Loss: 0.2902, Operator norm: 0.1980 | Test Error: 0.4470, Loss: 0.2865
14: Forward: 5 | Train Error: 0.4530, Loss: 0.2866, Operator norm: 0.1980 | Test Error: 0.4480, Loss: 0.2834
15: Forward: 5 | Train Error: 0.4520, Loss: 0.2835, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2809
16: Forward: 5 | Train Error: 0.4540, Loss: 0.2809, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2787
17: Forward: 5 | Train Error: 0.4550, Loss: 0.2786, Operator norm: 0.1980 | Test Error: 0.4500, Loss: 0.2767
18: Forward: 5 | Train Error: 0.4540, Loss: 0.2767, Operator norm: 0.1980 | Test Error: 0.4520, Loss: 0.2751
19: Forward: 5 | Train Error: 0.4540, Loss: 0.2750, Operator norm: 0.1980 | Test Error: 0.4520, Loss: 0.2737
20: Forward: 5 | Train Error: 0.4550, Loss: 0.2736, Operator norm: 0.1980 | Test Error: 0.4500, Loss: 0.2725
21: Forward: 5 | Train Error: 0.4550, Loss: 0.2724, Operator norm: 0.1980 | Test Error: 0.4520, Loss: 0.2715
22: Forward: 5 | Train Error: 0.4540, Loss: 0.2713, Operator norm: 0.1980 | Test Error: 0.4510, Loss: 0.2706
23: Forward: 5 | Train Error: 0.4550, Loss: 0.2704, Operator norm: 0.1980 | Test Error: 0.4510, Loss: 0.2698
24: Forward: 5 | Train Error: 0.4530, Loss: 0.2695, Operator norm: 0.1980 | Test Error: 0.4520, Loss: 0.2691
25: Forward: 5 | Train Error: 0.4520, Loss: 0.2688, Operator norm: 0.1980 | Test Error: 0.4540, Loss: 0.2685
26: Forward: 5 | Train Error: 0.4520, Loss: 0.2682, Operator norm: 0.1980 | Test Error: 0.4540, Loss: 0.2680
27: Forward: 5 | Train Error: 0.4510, Loss: 0.2676, Operator norm: 0.1980 | Test Error: 0.4540, Loss: 0.2675
28: Forward: 5 | Train Error: 0.4510, Loss: 0.2671, Operator norm: 0.1980 | Test Error: 0.4540, Loss: 0.2671
29: Forward: 5 | Train Error: 0.4500, Loss: 0.2667, Operator norm: 0.1980 | Test Error: 0.4510, Loss: 0.2667
30: Forward: 5 | Train Error: 0.4490, Loss: 0.2663, Operator norm: 0.1980 | Test Error: 0.4500, Loss: 0.2664
31: Forward: 5 | Train Error: 0.4480, Loss: 0.2659, Operator norm: 0.1980 | Test Error: 0.4500, Loss: 0.2660
32: Forward: 5 | Train Error: 0.4470, Loss: 0.2656, Operator norm: 0.1980 | Test Error: 0.4500, Loss: 0.2658
33: Forward: 5 | Train Error: 0.4470, Loss: 0.2653, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2655
34: Forward: 5 | Train Error: 0.4440, Loss: 0.2650, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2652
35: Forward: 5 | Train Error: 0.4450, Loss: 0.2647, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2650
36: Forward: 5 | Train Error: 0.4440, Loss: 0.2645, Operator norm: 0.1980 | Test Error: 0.4490, Loss: 0.2648
37: Forward: 5 | Train Error: 0.4450, Loss: 0.2643, Operator norm: 0.1980 | Test Error: 0.4470, Loss: 0.2646
38: Forward: 5 | Train Error: 0.4440, Loss: 0.2640, Operator norm: 0.1980 | Test Error: 0.4470, Loss: 0.2644
39: Forward: 5 | Train Error: 0.4440, Loss: 0.2638, Operator norm: 0.1980 | Test Error: 0.4450, Loss: 0.2642
40: Forward: 5 | Train Error: 0.4430, Loss: 0.2636, Operator norm: 0.1980 | Test Error: 0.4440, Loss: 0.2640
41: Forward: 5 | Train Error: 0.4410, Loss: 0.2634, Operator norm: 0.1980 | Test Error: 0.4430, Loss: 0.2638
42: Forward: 5 | Train Error: 0.4420, Loss: 0.2633, Operator norm: 0.1980 | Test Error: 0.4420, Loss: 0.2637
43: Forward: 5 | Train Error: 0.4410, Loss: 0.2631, Operator norm: 0.1980 | Test Error: 0.4410, Loss: 0.2635
44: Forward: 5 | Train Error: 0.4400, Loss: 0.2629, Operator norm: 0.1980 | Test Error: 0.4400, Loss: 0.2633
45: Forward: 5 | Train Error: 0.4400, Loss: 0.2627, Operator norm: 0.1980 | Test Error: 0.4390, Loss: 0.2632
46: Forward: 5 | Train Error: 0.4400, Loss: 0.2626, Operator norm: 0.1980 | Test Error: 0.4390, Loss: 0.2630
47: Forward: 5 | Train Error: 0.4400, Loss: 0.2624, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2628
48: Forward: 5 | Train Error: 0.4390, Loss: 0.2622, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2627
49: Forward: 5 | Train Error: 0.4370, Loss: 0.2621, Operator norm: 0.1980 | Test Error: 0.4360, Loss: 0.2625
50: Forward: 5 | Train Error: 0.4370, Loss: 0.2619, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2624
51: Forward: 5 | Train Error: 0.4370, Loss: 0.2617, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2622
52: Forward: 5 | Train Error: 0.4350, Loss: 0.2616, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2621
53: Forward: 5 | Train Error: 0.4350, Loss: 0.2614, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2619
54: Forward: 5 | Train Error: 0.4340, Loss: 0.2613, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2618
55: Forward: 5 | Train Error: 0.4340, Loss: 0.2611, Operator norm: 0.1980 | Test Error: 0.4370, Loss: 0.2616
56: Forward: 5 | Train Error: 0.4340, Loss: 0.2610, Operator norm: 0.1980 | Test Error: 0.4360, Loss: 0.2615
57: Forward: 5 | Train Error: 0.4340, Loss: 0.2608, Operator norm: 0.1980 | Test Error: 0.4350, Loss: 0.2613
58: Forward: 5 | Train Error: 0.4350, Loss: 0.2607, Operator norm: 0.1980 | Test Error: 0.4340, Loss: 0.2612
59: Forward: 5 | Train Error: 0.4320, Loss: 0.2605, Operator norm: 0.1980 | Test Error: 0.4300, Loss: 0.2610
60: Forward: 5 | Train Error: 0.4320, Loss: 0.2604, Operator norm: 0.1980 | Test Error: 0.4290, Loss: 0.2609
61: Forward: 5 | Train Error: 0.4330, Loss: 0.2602, Operator norm: 0.1980 | Test Error: 0.4280, Loss: 0.2607
62: Forward: 5 | Train Error: 0.4330, Loss: 0.2601, Operator norm: 0.1980 | Test Error: 0.4280, Loss: 0.2606
63: Forward: 5 | Train Error: 0.4330, Loss: 0.2599, Operator norm: 0.1980 | Test Error: 0.4270, Loss: 0.2604
64: Forward: 5 | Train Error: 0.4330, Loss: 0.2598, Operator norm: 0.1980 | Test Error: 0.4260, Loss: 0.2603
65: Forward: 5 | Train Error: 0.4340, Loss: 0.2596, Operator norm: 0.1980 | Test Error: 0.4270, Loss: 0.2601
66: Forward: 5 | Train Error: 0.4350, Loss: 0.2595, Operator norm: 0.1980 | Test Error: 0.4270, Loss: 0.2600
67: Forward: 5 | Train Error: 0.4340, Loss: 0.2593, Operator norm: 0.1980 | Test Error: 0.4270, Loss: 0.2598
68: Forward: 5 | Train Error: 0.4330, Loss: 0.2592, Operator norm: 0.1980 | Test Error: 0.4250, Loss: 0.2597
69: Forward: 5 | Train Error: 0.4300, Loss: 0.2590, Operator norm: 0.1980 | Test Error: 0.4240, Loss: 0.2596
70: Forward: 5 | Train Error: 0.4300, Loss: 0.2589, Operator norm: 0.1980 | Test Error: 0.4230, Loss: 0.2594
71: Forward: 5 | Train Error: 0.4300, Loss: 0.2587, Operator norm: 0.1980 | Test Error: 0.4220, Loss: 0.2593
72: Forward: 5 | Train Error: 0.4280, Loss: 0.2586, Operator norm: 0.1980 | Test Error: 0.4220, Loss: 0.2591
73: Forward: 5 | Train Error: 0.4270, Loss: 0.2585, Operator norm: 0.1980 | Test Error: 0.4190, Loss: 0.2590
74: Forward: 5 | Train Error: 0.4250, Loss: 0.2583, Operator norm: 0.1980 | Test Error: 0.4180, Loss: 0.2588
75: Forward: 5 | Train Error: 0.4240, Loss: 0.2582, Operator norm: 0.1980 | Test Error: 0.4150, Loss: 0.2587
76: Forward: 5 | Train Error: 0.4240, Loss: 0.2580, Operator norm: 0.1980 | Test Error: 0.4130, Loss: 0.2585
77: Forward: 5 | Train Error: 0.4220, Loss: 0.2579, Operator norm: 0.1980 | Test Error: 0.4130, Loss: 0.2584
78: Forward: 5 | Train Error: 0.4220, Loss: 0.2577, Operator norm: 0.1980 | Test Error: 0.4130, Loss: 0.2583
79: Forward: 5 | Train Error: 0.4180, Loss: 0.2576, Operator norm: 0.1980 | Test Error: 0.4130, Loss: 0.2581
80: Forward: 5 | Train Error: 0.4170, Loss: 0.2575, Operator norm: 0.1980 | Test Error: 0.4100, Loss: 0.2580
81: Forward: 5 | Train Error: 0.4150, Loss: 0.2573, Operator norm: 0.1980 | Test Error: 0.4080, Loss: 0.2578
82: Forward: 5 | Train Error: 0.4140, Loss: 0.2572, Operator norm: 0.1980 | Test Error: 0.4060, Loss: 0.2577
83: Forward: 5 | Train Error: 0.4140, Loss: 0.2570, Operator norm: 0.1980 | Test Error: 0.4050, Loss: 0.2576
84: Forward: 5 | Train Error: 0.4160, Loss: 0.2569, Operator norm: 0.1980 | Test Error: 0.4030, Loss: 0.2574
85: Forward: 5 | Train Error: 0.4140, Loss: 0.2567, Operator norm: 0.1980 | Test Error: 0.4030, Loss: 0.2573
86: Forward: 5 | Train Error: 0.4150, Loss: 0.2566, Operator norm: 0.1980 | Test Error: 0.4020, Loss: 0.2571
87: Forward: 5 | Train Error: 0.4130, Loss: 0.2565, Operator norm: 0.1980 | Test Error: 0.4010, Loss: 0.2570
88: Forward: 5 | Train Error: 0.4150, Loss: 0.2563, Operator norm: 0.1980 | Test Error: 0.4010, Loss: 0.2569
89: Forward: 5 | Train Error: 0.4130, Loss: 0.2562, Operator norm: 0.1980 | Test Error: 0.4010, Loss: 0.2567
90: Forward: 5 | Train Error: 0.4100, Loss: 0.2561, Operator norm: 0.1980 | Test Error: 0.4000, Loss: 0.2566
91: Forward: 5 | Train Error: 0.4100, Loss: 0.2559, Operator norm: 0.1980 | Test Error: 0.3970, Loss: 0.2564
92: Forward: 5 | Train Error: 0.4080, Loss: 0.2558, Operator norm: 0.1980 | Test Error: 0.3960, Loss: 0.2563
93: Forward: 5 | Train Error: 0.4080, Loss: 0.2556, Operator norm: 0.1980 | Test Error: 0.3950, Loss: 0.2562
94: Forward: 5 | Train Error: 0.4080, Loss: 0.2555, Operator norm: 0.1980 | Test Error: 0.3950, Loss: 0.2560
95: Forward: 5 | Train Error: 0.4050, Loss: 0.2554, Operator norm: 0.1980 | Test Error: 0.3940, Loss: 0.2559
96: Forward: 5 | Train Error: 0.4050, Loss: 0.2552, Operator norm: 0.1980 | Test Error: 0.3930, Loss: 0.2557
97: Forward: 5 | Train Error: 0.4050, Loss: 0.2551, Operator norm: 0.1980 | Test Error: 0.3940, Loss: 0.2556
98: Forward: 5 | Train Error: 0.4050, Loss: 0.2549, Operator norm: 0.1980 | Test Error: 0.3930, Loss: 0.2555
99: Forward: 5 | Train Error: 0.4070, Loss: 0.2548, Operator norm: 0.1980 | Test Error: 0.3930, Loss: 0.2553
100: Forward: 5 | Train Error: 0.4050, Loss: 0.2547, Operator norm: 0.1980 | Test Error: 0.3900, Loss: 0.2552
101: Forward: 5 | Train Error: 0.4050, Loss: 0.2545, Operator norm: 0.1980 | Test Error: 0.3910, Loss: 0.2551
102: Forward: 5 | Train Error: 0.4050, Loss: 0.2544, Operator norm: 0.1980 | Test Error: 0.3910, Loss: 0.2549
103: Forward: 5 | Train Error: 0.4030, Loss: 0.2543, Operator norm: 0.1980 | Test Error: 0.3910, Loss: 0.2548
104: Forward: 5 | Train Error: 0.4030, Loss: 0.2541, Operator norm: 0.1980 | Test Error: 0.3870, Loss: 0.2547
105: Forward: 5 | Train Error: 0.4020, Loss: 0.2540, Operator norm: 0.1980 | Test Error: 0.3870, Loss: 0.2545
106: Forward: 5 | Train Error: 0.4020, Loss: 0.2539, Operator norm: 0.1980 | Test Error: 0.3860, Loss: 0.2544
107: Forward: 5 | Train Error: 0.4010, Loss: 0.2537, Operator norm: 0.1980 | Test Error: 0.3830, Loss: 0.2543
108: Forward: 5 | Train Error: 0.3990, Loss: 0.2536, Operator norm: 0.1980 | Test Error: 0.3790, Loss: 0.2541
109: Forward: 5 | Train Error: 0.3980, Loss: 0.2535, Operator norm: 0.1980 | Test Error: 0.3780, Loss: 0.2540
110: Forward: 5 | Train Error: 0.3970, Loss: 0.2533, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2539
111: Forward: 5 | Train Error: 0.3970, Loss: 0.2532, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2537
112: Forward: 5 | Train Error: 0.3970, Loss: 0.2531, Operator norm: 0.1980 | Test Error: 0.3770, Loss: 0.2536
113: Forward: 5 | Train Error: 0.3940, Loss: 0.2529, Operator norm: 0.1980 | Test Error: 0.3790, Loss: 0.2535
114: Forward: 5 | Train Error: 0.3940, Loss: 0.2528, Operator norm: 0.1980 | Test Error: 0.3760, Loss: 0.2533
115: Forward: 5 | Train Error: 0.3930, Loss: 0.2527, Operator norm: 0.1980 | Test Error: 0.3760, Loss: 0.2532
116: Forward: 5 | Train Error: 0.3930, Loss: 0.2525, Operator norm: 0.1980 | Test Error: 0.3770, Loss: 0.2531
117: Forward: 5 | Train Error: 0.3910, Loss: 0.2524, Operator norm: 0.1980 | Test Error: 0.3770, Loss: 0.2529
118: Forward: 5 | Train Error: 0.3910, Loss: 0.2523, Operator norm: 0.1980 | Test Error: 0.3770, Loss: 0.2528
119: Forward: 5 | Train Error: 0.3910, Loss: 0.2522, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2527
120: Forward: 5 | Train Error: 0.3880, Loss: 0.2520, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2526
121: Forward: 5 | Train Error: 0.3880, Loss: 0.2519, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2524
122: Forward: 5 | Train Error: 0.3880, Loss: 0.2518, Operator norm: 0.1980 | Test Error: 0.3760, Loss: 0.2523
123: Forward: 5 | Train Error: 0.3880, Loss: 0.2516, Operator norm: 0.1980 | Test Error: 0.3780, Loss: 0.2522
124: Forward: 5 | Train Error: 0.3880, Loss: 0.2515, Operator norm: 0.1980 | Test Error: 0.3760, Loss: 0.2520
125: Forward: 5 | Train Error: 0.3870, Loss: 0.2514, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2519
126: Forward: 5 | Train Error: 0.3870, Loss: 0.2513, Operator norm: 0.1980 | Test Error: 0.3760, Loss: 0.2518
127: Forward: 5 | Train Error: 0.3870, Loss: 0.2511, Operator norm: 0.1980 | Test Error: 0.3750, Loss: 0.2517
128: Forward: 5 | Train Error: 0.3850, Loss: 0.2510, Operator norm: 0.1980 | Test Error: 0.3710, Loss: 0.2515
129: Forward: 5 | Train Error: 0.3840, Loss: 0.2509, Operator norm: 0.1980 | Test Error: 0.3700, Loss: 0.2514
130: Forward: 5 | Train Error: 0.3830, Loss: 0.2507, Operator norm: 0.1980 | Test Error: 0.3690, Loss: 0.2513
131: Forward: 5 | Train Error: 0.3820, Loss: 0.2506, Operator norm: 0.1980 | Test Error: 0.3690, Loss: 0.2512
132: Forward: 5 | Train Error: 0.3820, Loss: 0.2505, Operator norm: 0.1980 | Test Error: 0.3690, Loss: 0.2510
133: Forward: 5 | Train Error: 0.3820, Loss: 0.2504, Operator norm: 0.1980 | Test Error: 0.3690, Loss: 0.2509
134: Forward: 5 | Train Error: 0.3820, Loss: 0.2502, Operator norm: 0.1980 | Test Error: 0.3680, Loss: 0.2508
135: Forward: 5 | Train Error: 0.3780, Loss: 0.2501, Operator norm: 0.1980 | Test Error: 0.3660, Loss: 0.2507
136: Forward: 5 | Train Error: 0.3770, Loss: 0.2500, Operator norm: 0.1980 | Test Error: 0.3660, Loss: 0.2505
137: Forward: 5 | Train Error: 0.3770, Loss: 0.2499, Operator norm: 0.1980 | Test Error: 0.3660, Loss: 0.2504
138: Forward: 5 | Train Error: 0.3760, Loss: 0.2497, Operator norm: 0.1980 | Test Error: 0.3640, Loss: 0.2503
139: Forward: 5 | Train Error: 0.3730, Loss: 0.2496, Operator norm: 0.1980 | Test Error: 0.3630, Loss: 0.2502
140: Forward: 5 | Train Error: 0.3680, Loss: 0.2495, Operator norm: 0.1980 | Test Error: 0.3650, Loss: 0.2500
141: Forward: 5 | Train Error: 0.3680, Loss: 0.2494, Operator norm: 0.1980 | Test Error: 0.3620, Loss: 0.2499
142: Forward: 5 | Train Error: 0.3660, Loss: 0.2492, Operator norm: 0.1980 | Test Error: 0.3620, Loss: 0.2498
143: Forward: 5 | Train Error: 0.3630, Loss: 0.2491, Operator norm: 0.1980 | Test Error: 0.3610, Loss: 0.2497
144: Forward: 5 | Train Error: 0.3620, Loss: 0.2490, Operator norm: 0.1980 | Test Error: 0.3610, Loss: 0.2496
145: Forward: 5 | Train Error: 0.3630, Loss: 0.2489, Operator norm: 0.1980 | Test Error: 0.3600, Loss: 0.2494
146: Forward: 5 | Train Error: 0.3630, Loss: 0.2488, Operator norm: 0.1980 | Test Error: 0.3600, Loss: 0.2493
147: Forward: 5 | Train Error: 0.3610, Loss: 0.2486, Operator norm: 0.1980 | Test Error: 0.3580, Loss: 0.2492
148: Forward: 5 | Train Error: 0.3590, Loss: 0.2485, Operator norm: 0.1980 | Test Error: 0.3590, Loss: 0.2491
149: Forward: 5 | Train Error: 0.3590, Loss: 0.2484, Operator norm: 0.1980 | Test Error: 0.3580, Loss: 0.2490
150: Forward: 5 | Train Error: 0.3580, Loss: 0.2483, Operator norm: 0.1980 | Test Error: 0.3550, Loss: 0.2488
151: Forward: 5 | Train Error: 0.3570, Loss: 0.2481, Operator norm: 0.1980 | Test Error: 0.3550, Loss: 0.2487
152: Forward: 5 | Train Error: 0.3570, Loss: 0.2480, Operator norm: 0.1980 | Test Error: 0.3560, Loss: 0.2486
153: Forward: 5 | Train Error: 0.3570, Loss: 0.2479, Operator norm: 0.1980 | Test Error: 0.3560, Loss: 0.2485
154: Forward: 5 | Train Error: 0.3570, Loss: 0.2478, Operator norm: 0.1980 | Test Error: 0.3550, Loss: 0.2484
155: Forward: 5 | Train Error: 0.3570, Loss: 0.2477, Operator norm: 0.1980 | Test Error: 0.3520, Loss: 0.2482
156: Forward: 5 | Train Error: 0.3560, Loss: 0.2475, Operator norm: 0.1980 | Test Error: 0.3510, Loss: 0.2481
157: Forward: 5 | Train Error: 0.3520, Loss: 0.2474, Operator norm: 0.1980 | Test Error: 0.3500, Loss: 0.2480
158: Forward: 5 | Train Error: 0.3520, Loss: 0.2473, Operator norm: 0.1980 | Test Error: 0.3490, Loss: 0.2479
159: Forward: 5 | Train Error: 0.3510, Loss: 0.2472, Operator norm: 0.1980 | Test Error: 0.3490, Loss: 0.2478
160: Forward: 5 | Train Error: 0.3470, Loss: 0.2471, Operator norm: 0.1980 | Test Error: 0.3490, Loss: 0.2476
161: Forward: 5 | Train Error: 0.3470, Loss: 0.2470, Operator norm: 0.1980 | Test Error: 0.3490, Loss: 0.2475
162: Forward: 5 | Train Error: 0.3450, Loss: 0.2468, Operator norm: 0.1980 | Test Error: 0.3480, Loss: 0.2474
163: Forward: 5 | Train Error: 0.3450, Loss: 0.2467, Operator norm: 0.1980 | Test Error: 0.3480, Loss: 0.2473
164: Forward: 5 | Train Error: 0.3460, Loss: 0.2466, Operator norm: 0.1980 | Test Error: 0.3480, Loss: 0.2472
165: Forward: 5 | Train Error: 0.3450, Loss: 0.2465, Operator norm: 0.1980 | Test Error: 0.3460, Loss: 0.2471
166: Forward: 5 | Train Error: 0.3450, Loss: 0.2464, Operator norm: 0.1980 | Test Error: 0.3460, Loss: 0.2469
167: Forward: 5 | Train Error: 0.3420, Loss: 0.2462, Operator norm: 0.1980 | Test Error: 0.3440, Loss: 0.2468
168: Forward: 5 | Train Error: 0.3420, Loss: 0.2461, Operator norm: 0.1980 | Test Error: 0.3440, Loss: 0.2467
169: Forward: 5 | Train Error: 0.3410, Loss: 0.2460, Operator norm: 0.1980 | Test Error: 0.3430, Loss: 0.2466
170: Forward: 5 | Train Error: 0.3410, Loss: 0.2459, Operator norm: 0.1980 | Test Error: 0.3400, Loss: 0.2465
171: Forward: 5 | Train Error: 0.3390, Loss: 0.2458, Operator norm: 0.1980 | Test Error: 0.3400, Loss: 0.2464
172: Forward: 5 | Train Error: 0.3390, Loss: 0.2457, Operator norm: 0.1980 | Test Error: 0.3400, Loss: 0.2462
173: Forward: 5 | Train Error: 0.3390, Loss: 0.2455, Operator norm: 0.1980 | Test Error: 0.3400, Loss: 0.2461
174: Forward: 5 | Train Error: 0.3390, Loss: 0.2454, Operator norm: 0.1980 | Test Error: 0.3390, Loss: 0.2460
175: Forward: 5 | Train Error: 0.3390, Loss: 0.2453, Operator norm: 0.1980 | Test Error: 0.3370, Loss: 0.2459
176: Forward: 5 | Train Error: 0.3370, Loss: 0.2452, Operator norm: 0.1980 | Test Error: 0.3350, Loss: 0.2458
177: Forward: 5 | Train Error: 0.3370, Loss: 0.2451, Operator norm: 0.1980 | Test Error: 0.3340, Loss: 0.2457
178: Forward: 5 | Train Error: 0.3370, Loss: 0.2450, Operator norm: 0.1980 | Test Error: 0.3330, Loss: 0.2456
179: Forward: 5 | Train Error: 0.3350, Loss: 0.2449, Operator norm: 0.1980 | Test Error: 0.3320, Loss: 0.2454
180: Forward: 5 | Train Error: 0.3330, Loss: 0.2447, Operator norm: 0.1980 | Test Error: 0.3320, Loss: 0.2453
181: Forward: 5 | Train Error: 0.3320, Loss: 0.2446, Operator norm: 0.1980 | Test Error: 0.3310, Loss: 0.2452
182: Forward: 5 | Train Error: 0.3310, Loss: 0.2445, Operator norm: 0.1980 | Test Error: 0.3300, Loss: 0.2451
183: Forward: 5 | Train Error: 0.3310, Loss: 0.2444, Operator norm: 0.1980 | Test Error: 0.3300, Loss: 0.2450
184: Forward: 5 | Train Error: 0.3300, Loss: 0.2443, Operator norm: 0.1980 | Test Error: 0.3310, Loss: 0.2449
185: Forward: 5 | Train Error: 0.3290, Loss: 0.2442, Operator norm: 0.1980 | Test Error: 0.3310, Loss: 0.2448
186: Forward: 5 | Train Error: 0.3290, Loss: 0.2441, Operator norm: 0.1980 | Test Error: 0.3300, Loss: 0.2447
187: Forward: 5 | Train Error: 0.3280, Loss: 0.2439, Operator norm: 0.1980 | Test Error: 0.3310, Loss: 0.2446
188: Forward: 5 | Train Error: 0.3270, Loss: 0.2438, Operator norm: 0.1980 | Test Error: 0.3290, Loss: 0.2444
189: Forward: 5 | Train Error: 0.3270, Loss: 0.2437, Operator norm: 0.1980 | Test Error: 0.3270, Loss: 0.2443
190: Forward: 5 | Train Error: 0.3240, Loss: 0.2436, Operator norm: 0.1980 | Test Error: 0.3280, Loss: 0.2442
191: Forward: 5 | Train Error: 0.3240, Loss: 0.2435, Operator norm: 0.1980 | Test Error: 0.3270, Loss: 0.2441
192: Forward: 5 | Train Error: 0.3240, Loss: 0.2434, Operator norm: 0.1980 | Test Error: 0.3270, Loss: 0.2440
193: Forward: 5 | Train Error: 0.3230, Loss: 0.2433, Operator norm: 0.1980 | Test Error: 0.3250, Loss: 0.2439
194: Forward: 5 | Train Error: 0.3210, Loss: 0.2432, Operator norm: 0.1980 | Test Error: 0.3260, Loss: 0.2438
195: Forward: 5 | Train Error: 0.3180, Loss: 0.2431, Operator norm: 0.1980 | Test Error: 0.3260, Loss: 0.2437
196: Forward: 5 | Train Error: 0.3160, Loss: 0.2429, Operator norm: 0.1980 | Test Error: 0.3260, Loss: 0.2436
197: Forward: 5 | Train Error: 0.3170, Loss: 0.2428, Operator norm: 0.1980 | Test Error: 0.3260, Loss: 0.2435
198: Forward: 5 | Train Error: 0.3170, Loss: 0.2427, Operator norm: 0.1980 | Test Error: 0.3270, Loss: 0.2434
199: Forward: 5 | Train Error: 0.3160, Loss: 0.2426, Operator norm: 0.1980 | Test Error: 0.3270, Loss: 0.2433
200: Forward: 5 | Train Error: 0.3160, Loss: 0.2425, Operator norm: 0.1980 | Test Error: 0.3260, Loss: 0.2431
201: Forward: 5 | Train Error: 0.3170, Loss: 0.2424, Operator norm: 0.1980 | Test Error: 0.3250, Loss: 0.2430
202: Forward: 5 | Train Error: 0.3170, Loss: 0.2423, Operator norm: 0.1980 | Test Error: 0.3250, Loss: 0.2429
203: Forward: 5 | Train Error: 0.3170, Loss: 0.2422, Operator norm: 0.1980 | Test Error: 0.3240, Loss: 0.2428
204: Forward: 5 | Train Error: 0.3170, Loss: 0.2421, Operator norm: 0.1980 | Test Error: 0.3240, Loss: 0.2427
205: Forward: 5 | Train Error: 0.3160, Loss: 0.2420, Operator norm: 0.1980 | Test Error: 0.3220, Loss: 0.2426
206: Forward: 5 | Train Error: 0.3150, Loss: 0.2419, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2425
207: Forward: 5 | Train Error: 0.3150, Loss: 0.2417, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2424
208: Forward: 5 | Train Error: 0.3140, Loss: 0.2416, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2423
209: Forward: 5 | Train Error: 0.3130, Loss: 0.2415, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2422
210: Forward: 5 | Train Error: 0.3130, Loss: 0.2414, Operator norm: 0.1980 | Test Error: 0.3200, Loss: 0.2421
211: Forward: 5 | Train Error: 0.3130, Loss: 0.2413, Operator norm: 0.1980 | Test Error: 0.3220, Loss: 0.2420
212: Forward: 5 | Train Error: 0.3120, Loss: 0.2412, Operator norm: 0.1980 | Test Error: 0.3230, Loss: 0.2419
213: Forward: 5 | Train Error: 0.3130, Loss: 0.2411, Operator norm: 0.1980 | Test Error: 0.3230, Loss: 0.2418
214: Forward: 5 | Train Error: 0.3120, Loss: 0.2410, Operator norm: 0.1980 | Test Error: 0.3230, Loss: 0.2417
215: Forward: 5 | Train Error: 0.3110, Loss: 0.2409, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2416
216: Forward: 5 | Train Error: 0.3110, Loss: 0.2408, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.2414
217: Forward: 5 | Train Error: 0.3100, Loss: 0.2407, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2413
218: Forward: 5 | Train Error: 0.3090, Loss: 0.2406, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2412
219: Forward: 5 | Train Error: 0.3070, Loss: 0.2405, Operator norm: 0.1980 | Test Error: 0.3200, Loss: 0.2411
220: Forward: 5 | Train Error: 0.3050, Loss: 0.2404, Operator norm: 0.1980 | Test Error: 0.3200, Loss: 0.2410
221: Forward: 5 | Train Error: 0.3050, Loss: 0.2403, Operator norm: 0.1980 | Test Error: 0.3200, Loss: 0.2409
222: Forward: 5 | Train Error: 0.3050, Loss: 0.2402, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2408
223: Forward: 5 | Train Error: 0.3040, Loss: 0.2400, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2407
224: Forward: 5 | Train Error: 0.3030, Loss: 0.2399, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2406
225: Forward: 5 | Train Error: 0.3030, Loss: 0.2398, Operator norm: 0.1980 | Test Error: 0.3180, Loss: 0.2405
226: Forward: 5 | Train Error: 0.3030, Loss: 0.2397, Operator norm: 0.1980 | Test Error: 0.3190, Loss: 0.2404
227: Forward: 5 | Train Error: 0.3020, Loss: 0.2396, Operator norm: 0.1980 | Test Error: 0.3180, Loss: 0.2403
228: Forward: 5 | Train Error: 0.3020, Loss: 0.2395, Operator norm: 0.1980 | Test Error: 0.3180, Loss: 0.2402
229: Forward: 5 | Train Error: 0.3020, Loss: 0.2394, Operator norm: 0.1980 | Test Error: 0.3180, Loss: 0.2401
230: Forward: 5 | Train Error: 0.3020, Loss: 0.2393, Operator norm: 0.1980 | Test Error: 0.3180, Loss: 0.2400
231: Forward: 5 | Train Error: 0.3020, Loss: 0.2392, Operator norm: 0.1980 | Test Error: 0.3160, Loss: 0.2399
232: Forward: 5 | Train Error: 0.3010, Loss: 0.2391, Operator norm: 0.1980 | Test Error: 0.3160, Loss: 0.2398
233: Forward: 5 | Train Error: 0.3010, Loss: 0.2390, Operator norm: 0.1980 | Test Error: 0.3160, Loss: 0.2397
234: Forward: 5 | Train Error: 0.3010, Loss: 0.2389, Operator norm: 0.1980 | Test Error: 0.3160, Loss: 0.2396
235: Forward: 5 | Train Error: 0.3000, Loss: 0.2388, Operator norm: 0.1980 | Test Error: 0.3140, Loss: 0.2395
236: Forward: 5 | Train Error: 0.3000, Loss: 0.2387, Operator norm: 0.1980 | Test Error: 0.3140, Loss: 0.2394
237: Forward: 5 | Train Error: 0.3000, Loss: 0.2386, Operator norm: 0.1980 | Test Error: 0.3130, Loss: 0.2393
238: Forward: 5 | Train Error: 0.3010, Loss: 0.2385, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2392
239: Forward: 5 | Train Error: 0.3010, Loss: 0.2384, Operator norm: 0.1980 | Test Error: 0.3110, Loss: 0.2391
240: Forward: 5 | Train Error: 0.3000, Loss: 0.2383, Operator norm: 0.1980 | Test Error: 0.3110, Loss: 0.2390
241: Forward: 5 | Train Error: 0.3000, Loss: 0.2382, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2389
242: Forward: 5 | Train Error: 0.2980, Loss: 0.2381, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2388
243: Forward: 5 | Train Error: 0.2980, Loss: 0.2380, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2387
244: Forward: 5 | Train Error: 0.2980, Loss: 0.2379, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2386
245: Forward: 5 | Train Error: 0.2980, Loss: 0.2378, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2385
246: Forward: 5 | Train Error: 0.2980, Loss: 0.2377, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2384
247: Forward: 5 | Train Error: 0.2970, Loss: 0.2376, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2383
248: Forward: 5 | Train Error: 0.2970, Loss: 0.2375, Operator norm: 0.1980 | Test Error: 0.3120, Loss: 0.2382
249: Forward: 5 | Train Error: 0.2970, Loss: 0.2374, Operator norm: 0.1980 | Test Error: 0.3110, Loss: 0.2381
250: Forward: 5 | Train Error: 0.2960, Loss: 0.2373, Operator norm: 0.1980 | Test Error: 0.3090, Loss: 0.2380
251: Forward: 5 | Train Error: 0.2960, Loss: 0.2372, Operator norm: 0.1980 | Test Error: 0.3080, Loss: 0.2379
252: Forward: 5 | Train Error: 0.2960, Loss: 0.2371, Operator norm: 0.1980 | Test Error: 0.3070, Loss: 0.2378
253: Forward: 5 | Train Error: 0.2960, Loss: 0.2370, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2377
254: Forward: 5 | Train Error: 0.2960, Loss: 0.2369, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2376
255: Forward: 5 | Train Error: 0.2950, Loss: 0.2368, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2375
256: Forward: 5 | Train Error: 0.2940, Loss: 0.2367, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2374
257: Forward: 5 | Train Error: 0.2940, Loss: 0.2366, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2373
258: Forward: 5 | Train Error: 0.2940, Loss: 0.2365, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2373
259: Forward: 5 | Train Error: 0.2940, Loss: 0.2364, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2372
260: Forward: 5 | Train Error: 0.2940, Loss: 0.2363, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2371
261: Forward: 5 | Train Error: 0.2950, Loss: 0.2362, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2370
262: Forward: 5 | Train Error: 0.2950, Loss: 0.2361, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2369
263: Forward: 5 | Train Error: 0.2930, Loss: 0.2360, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2368
264: Forward: 5 | Train Error: 0.2930, Loss: 0.2359, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2367
265: Forward: 5 | Train Error: 0.2930, Loss: 0.2358, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2366
266: Forward: 5 | Train Error: 0.2920, Loss: 0.2357, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2365
267: Forward: 5 | Train Error: 0.2930, Loss: 0.2356, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2364
268: Forward: 5 | Train Error: 0.2930, Loss: 0.2355, Operator norm: 0.1980 | Test Error: 0.3050, Loss: 0.2363
269: Forward: 5 | Train Error: 0.2910, Loss: 0.2354, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2362
270: Forward: 5 | Train Error: 0.2910, Loss: 0.2353, Operator norm: 0.1980 | Test Error: 0.3060, Loss: 0.2361
271: Forward: 5 | Train Error: 0.2910, Loss: 0.2352, Operator norm: 0.1980 | Test Error: 0.3030, Loss: 0.2360
272: Forward: 5 | Train Error: 0.2910, Loss: 0.2351, Operator norm: 0.1980 | Test Error: 0.3040, Loss: 0.2359
273: Forward: 5 | Train Error: 0.2900, Loss: 0.2350, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2358
274: Forward: 5 | Train Error: 0.2900, Loss: 0.2349, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2357
275: Forward: 5 | Train Error: 0.2880, Loss: 0.2348, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2356
276: Forward: 5 | Train Error: 0.2880, Loss: 0.2347, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2356
277: Forward: 5 | Train Error: 0.2870, Loss: 0.2347, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2355
278: Forward: 5 | Train Error: 0.2860, Loss: 0.2346, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2354
279: Forward: 5 | Train Error: 0.2860, Loss: 0.2345, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2353
280: Forward: 5 | Train Error: 0.2850, Loss: 0.2344, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2352
281: Forward: 5 | Train Error: 0.2850, Loss: 0.2343, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2351
282: Forward: 5 | Train Error: 0.2840, Loss: 0.2342, Operator norm: 0.1980 | Test Error: 0.3030, Loss: 0.2350
283: Forward: 5 | Train Error: 0.2850, Loss: 0.2341, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2349
284: Forward: 5 | Train Error: 0.2850, Loss: 0.2340, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2348
285: Forward: 5 | Train Error: 0.2840, Loss: 0.2339, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2347
286: Forward: 5 | Train Error: 0.2850, Loss: 0.2338, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2346
287: Forward: 5 | Train Error: 0.2850, Loss: 0.2337, Operator norm: 0.1980 | Test Error: 0.3020, Loss: 0.2345
288: Forward: 5 | Train Error: 0.2850, Loss: 0.2336, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2345
289: Forward: 5 | Train Error: 0.2850, Loss: 0.2335, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2344
290: Forward: 5 | Train Error: 0.2840, Loss: 0.2334, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2343
291: Forward: 5 | Train Error: 0.2840, Loss: 0.2333, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2342
292: Forward: 5 | Train Error: 0.2840, Loss: 0.2332, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2341
293: Forward: 5 | Train Error: 0.2840, Loss: 0.2331, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2340
294: Forward: 5 | Train Error: 0.2840, Loss: 0.2331, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2339
295: Forward: 5 | Train Error: 0.2840, Loss: 0.2330, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2338
296: Forward: 5 | Train Error: 0.2840, Loss: 0.2329, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2337
297: Forward: 5 | Train Error: 0.2840, Loss: 0.2328, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2336
298: Forward: 5 | Train Error: 0.2840, Loss: 0.2327, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2336
299: Forward: 5 | Train Error: 0.2840, Loss: 0.2326, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2335
300: Forward: 5 | Train Error: 0.2850, Loss: 0.2325, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2334
301: Forward: 5 | Train Error: 0.2850, Loss: 0.2324, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2333
302: Forward: 5 | Train Error: 0.2840, Loss: 0.2323, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2332
303: Forward: 5 | Train Error: 0.2840, Loss: 0.2322, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.2331
304: Forward: 5 | Train Error: 0.2840, Loss: 0.2321, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2330
305: Forward: 5 | Train Error: 0.2830, Loss: 0.2320, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2329
306: Forward: 5 | Train Error: 0.2820, Loss: 0.2320, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2328
307: Forward: 5 | Train Error: 0.2820, Loss: 0.2319, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2328
308: Forward: 5 | Train Error: 0.2810, Loss: 0.2318, Operator norm: 0.1980 | Test Error: 0.3000, Loss: 0.2327
309: Forward: 5 | Train Error: 0.2810, Loss: 0.2317, Operator norm: 0.1980 | Test Error: 0.2990, Loss: 0.2326
310: Forward: 5 | Train Error: 0.2800, Loss: 0.2316, Operator norm: 0.1980 | Test Error: 0.2990, Loss: 0.2325
311: Forward: 5 | Train Error: 0.2790, Loss: 0.2315, Operator norm: 0.1980 | Test Error: 0.2990, Loss: 0.2324
312: Forward: 5 | Train Error: 0.2780, Loss: 0.2314, Operator norm: 0.1980 | Test Error: 0.2990, Loss: 0.2323
313: Forward: 5 | Train Error: 0.2780, Loss: 0.2313, Operator norm: 0.1980 | Test Error: 0.2990, Loss: 0.2322
314: Forward: 5 | Train Error: 0.2780, Loss: 0.2312, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2321
315: Forward: 5 | Train Error: 0.2780, Loss: 0.2311, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2321
316: Forward: 5 | Train Error: 0.2780, Loss: 0.2311, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2320
317: Forward: 5 | Train Error: 0.2770, Loss: 0.2310, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2319
318: Forward: 5 | Train Error: 0.2770, Loss: 0.2309, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2318
319: Forward: 5 | Train Error: 0.2770, Loss: 0.2308, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2317
320: Forward: 5 | Train Error: 0.2770, Loss: 0.2307, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2316
321: Forward: 5 | Train Error: 0.2770, Loss: 0.2306, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2315
322: Forward: 5 | Train Error: 0.2770, Loss: 0.2305, Operator norm: 0.1980 | Test Error: 0.2980, Loss: 0.2315
323: Forward: 5 | Train Error: 0.2770, Loss: 0.2304, Operator norm: 0.1980 | Test Error: 0.2970, Loss: 0.2314
324: Forward: 5 | Train Error: 0.2770, Loss: 0.2303, Operator norm: 0.1980 | Test Error: 0.2960, Loss: 0.2313
325: Forward: 5 | Train Error: 0.2770, Loss: 0.2303, Operator norm: 0.1980 | Test Error: 0.2950, Loss: 0.2312
326: Forward: 5 | Train Error: 0.2780, Loss: 0.2302, Operator norm: 0.1980 | Test Error: 0.2950, Loss: 0.2311
327: Forward: 5 | Train Error: 0.2780, Loss: 0.2301, Operator norm: 0.1980 | Test Error: 0.2930, Loss: 0.2310
328: Forward: 5 | Train Error: 0.2770, Loss: 0.2300, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2310
329: Forward: 5 | Train Error: 0.2780, Loss: 0.2299, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2309
330: Forward: 5 | Train Error: 0.2780, Loss: 0.2298, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2308
331: Forward: 5 | Train Error: 0.2780, Loss: 0.2297, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2307
332: Forward: 5 | Train Error: 0.2790, Loss: 0.2297, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2306
333: Forward: 5 | Train Error: 0.2780, Loss: 0.2296, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2305
334: Forward: 5 | Train Error: 0.2780, Loss: 0.2295, Operator norm: 0.1980 | Test Error: 0.2940, Loss: 0.2305
335: Forward: 5 | Train Error: 0.2770, Loss: 0.2294, Operator norm: 0.1980 | Test Error: 0.2930, Loss: 0.2304
336: Forward: 5 | Train Error: 0.2770, Loss: 0.2293, Operator norm: 0.1980 | Test Error: 0.2920, Loss: 0.2303
337: Forward: 5 | Train Error: 0.2760, Loss: 0.2292, Operator norm: 0.1980 | Test Error: 0.2920, Loss: 0.2302
338: Forward: 5 | Train Error: 0.2760, Loss: 0.2291, Operator norm: 0.1980 | Test Error: 0.2920, Loss: 0.2301
339: Forward: 5 | Train Error: 0.2760, Loss: 0.2290, Operator norm: 0.1980 | Test Error: 0.2910, Loss: 0.2300
340: Forward: 5 | Train Error: 0.2740, Loss: 0.2290, Operator norm: 0.1980 | Test Error: 0.2910, Loss: 0.2300
341: Forward: 5 | Train Error: 0.2740, Loss: 0.2289, Operator norm: 0.1980 | Test Error: 0.2910, Loss: 0.2299
342: Forward: 5 | Train Error: 0.2730, Loss: 0.2288, Operator norm: 0.1980 | Test Error: 0.2900, Loss: 0.2298
343: Forward: 5 | Train Error: 0.2730, Loss: 0.2287, Operator norm: 0.1980 | Test Error: 0.2890, Loss: 0.2297
344: Forward: 5 | Train Error: 0.2730, Loss: 0.2286, Operator norm: 0.1980 | Test Error: 0.2890, Loss: 0.2296
345: Forward: 5 | Train Error: 0.2730, Loss: 0.2285, Operator norm: 0.1980 | Test Error: 0.2880, Loss: 0.2296
346: Forward: 5 | Train Error: 0.2720, Loss: 0.2285, Operator norm: 0.1980 | Test Error: 0.2890, Loss: 0.2295
347: Forward: 5 | Train Error: 0.2710, Loss: 0.2284, Operator norm: 0.1980 | Test Error: 0.2870, Loss: 0.2294
348: Forward: 5 | Train Error: 0.2710, Loss: 0.2283, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2293
349: Forward: 5 | Train Error: 0.2720, Loss: 0.2282, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2292
350: Forward: 5 | Train Error: 0.2720, Loss: 0.2281, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2291
351: Forward: 5 | Train Error: 0.2720, Loss: 0.2280, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2291
352: Forward: 5 | Train Error: 0.2710, Loss: 0.2279, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2290
353: Forward: 5 | Train Error: 0.2710, Loss: 0.2279, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2289
354: Forward: 5 | Train Error: 0.2710, Loss: 0.2278, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2288
355: Forward: 5 | Train Error: 0.2710, Loss: 0.2277, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2287
356: Forward: 5 | Train Error: 0.2700, Loss: 0.2276, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2287
357: Forward: 5 | Train Error: 0.2700, Loss: 0.2275, Operator norm: 0.1980 | Test Error: 0.2850, Loss: 0.2286
358: Forward: 5 | Train Error: 0.2690, Loss: 0.2275, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2285
359: Forward: 5 | Train Error: 0.2690, Loss: 0.2274, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2284
360: Forward: 5 | Train Error: 0.2690, Loss: 0.2273, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2283
361: Forward: 5 | Train Error: 0.2680, Loss: 0.2272, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2283
362: Forward: 5 | Train Error: 0.2680, Loss: 0.2271, Operator norm: 0.1980 | Test Error: 0.2860, Loss: 0.2282
363: Forward: 5 | Train Error: 0.2680, Loss: 0.2270, Operator norm: 0.1980 | Test Error: 0.2840, Loss: 0.2281
364: Forward: 5 | Train Error: 0.2680, Loss: 0.2270, Operator norm: 0.1980 | Test Error: 0.2840, Loss: 0.2280
365: Forward: 5 | Train Error: 0.2680, Loss: 0.2269, Operator norm: 0.1980 | Test Error: 0.2820, Loss: 0.2280
366: Forward: 5 | Train Error: 0.2680, Loss: 0.2268, Operator norm: 0.1980 | Test Error: 0.2810, Loss: 0.2279
367: Forward: 5 | Train Error: 0.2680, Loss: 0.2267, Operator norm: 0.1980 | Test Error: 0.2790, Loss: 0.2278
368: Forward: 5 | Train Error: 0.2680, Loss: 0.2266, Operator norm: 0.1980 | Test Error: 0.2780, Loss: 0.2277
369: Forward: 5 | Train Error: 0.2680, Loss: 0.2265, Operator norm: 0.1980 | Test Error: 0.2780, Loss: 0.2276
370: Forward: 5 | Train Error: 0.2680, Loss: 0.2265, Operator norm: 0.1980 | Test Error: 0.2780, Loss: 0.2276
371: Forward: 5 | Train Error: 0.2670, Loss: 0.2264, Operator norm: 0.1980 | Test Error: 0.2780, Loss: 0.2275
372: Forward: 5 | Train Error: 0.2670, Loss: 0.2263, Operator norm: 0.1980 | Test Error: 0.2770, Loss: 0.2274
373: Forward: 5 | Train Error: 0.2690, Loss: 0.2262, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2273
374: Forward: 5 | Train Error: 0.2680, Loss: 0.2261, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2273
375: Forward: 5 | Train Error: 0.2680, Loss: 0.2261, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2272
376: Forward: 5 | Train Error: 0.2690, Loss: 0.2260, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2271
377: Forward: 5 | Train Error: 0.2670, Loss: 0.2259, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2270
378: Forward: 5 | Train Error: 0.2670, Loss: 0.2258, Operator norm: 0.1980 | Test Error: 0.2770, Loss: 0.2270
379: Forward: 5 | Train Error: 0.2680, Loss: 0.2257, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2269
380: Forward: 5 | Train Error: 0.2670, Loss: 0.2257, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2268
381: Forward: 5 | Train Error: 0.2650, Loss: 0.2256, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2267
382: Forward: 5 | Train Error: 0.2650, Loss: 0.2255, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2266
383: Forward: 5 | Train Error: 0.2630, Loss: 0.2254, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2266
384: Forward: 5 | Train Error: 0.2630, Loss: 0.2253, Operator norm: 0.1980 | Test Error: 0.2760, Loss: 0.2265
385: Forward: 5 | Train Error: 0.2630, Loss: 0.2253, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2264
386: Forward: 5 | Train Error: 0.2620, Loss: 0.2252, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2263
387: Forward: 5 | Train Error: 0.2620, Loss: 0.2251, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2263
388: Forward: 5 | Train Error: 0.2620, Loss: 0.2250, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2262
389: Forward: 5 | Train Error: 0.2620, Loss: 0.2250, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2261
390: Forward: 5 | Train Error: 0.2620, Loss: 0.2249, Operator norm: 0.1980 | Test Error: 0.2740, Loss: 0.2260
391: Forward: 5 | Train Error: 0.2610, Loss: 0.2248, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2260
392: Forward: 5 | Train Error: 0.2610, Loss: 0.2247, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2259
393: Forward: 5 | Train Error: 0.2610, Loss: 0.2246, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2258
394: Forward: 5 | Train Error: 0.2610, Loss: 0.2246, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2257
395: Forward: 5 | Train Error: 0.2610, Loss: 0.2245, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2257
396: Forward: 5 | Train Error: 0.2610, Loss: 0.2244, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2256
397: Forward: 5 | Train Error: 0.2610, Loss: 0.2243, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2255
398: Forward: 5 | Train Error: 0.2620, Loss: 0.2242, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2254
399: Forward: 5 | Train Error: 0.2610, Loss: 0.2242, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2254
400: Forward: 5 | Train Error: 0.2610, Loss: 0.2241, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2253
401: Forward: 5 | Train Error: 0.2610, Loss: 0.2240, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2252
402: Forward: 5 | Train Error: 0.2610, Loss: 0.2239, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2252
403: Forward: 5 | Train Error: 0.2610, Loss: 0.2239, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2251
404: Forward: 5 | Train Error: 0.2610, Loss: 0.2238, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2250
405: Forward: 5 | Train Error: 0.2620, Loss: 0.2237, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2249
406: Forward: 5 | Train Error: 0.2620, Loss: 0.2236, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2249
407: Forward: 5 | Train Error: 0.2630, Loss: 0.2236, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2248
408: Forward: 5 | Train Error: 0.2630, Loss: 0.2235, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2247
409: Forward: 5 | Train Error: 0.2630, Loss: 0.2234, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2246
410: Forward: 5 | Train Error: 0.2630, Loss: 0.2233, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2246
411: Forward: 5 | Train Error: 0.2620, Loss: 0.2233, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2245
412: Forward: 5 | Train Error: 0.2620, Loss: 0.2232, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2244
413: Forward: 5 | Train Error: 0.2620, Loss: 0.2231, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2244
414: Forward: 5 | Train Error: 0.2630, Loss: 0.2230, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2243
415: Forward: 5 | Train Error: 0.2630, Loss: 0.2229, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2242
416: Forward: 5 | Train Error: 0.2630, Loss: 0.2229, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2241
417: Forward: 5 | Train Error: 0.2630, Loss: 0.2228, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2241
418: Forward: 5 | Train Error: 0.2610, Loss: 0.2227, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2240
419: Forward: 5 | Train Error: 0.2600, Loss: 0.2226, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2239
420: Forward: 5 | Train Error: 0.2600, Loss: 0.2226, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2239
421: Forward: 5 | Train Error: 0.2600, Loss: 0.2225, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2238
422: Forward: 5 | Train Error: 0.2600, Loss: 0.2224, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2237
423: Forward: 5 | Train Error: 0.2600, Loss: 0.2223, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2236
424: Forward: 5 | Train Error: 0.2600, Loss: 0.2223, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2236
425: Forward: 5 | Train Error: 0.2610, Loss: 0.2222, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2235
426: Forward: 5 | Train Error: 0.2600, Loss: 0.2221, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2234
427: Forward: 5 | Train Error: 0.2600, Loss: 0.2220, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2234
428: Forward: 5 | Train Error: 0.2600, Loss: 0.2220, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2233
429: Forward: 5 | Train Error: 0.2600, Loss: 0.2219, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2232
430: Forward: 5 | Train Error: 0.2600, Loss: 0.2218, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2231
431: Forward: 5 | Train Error: 0.2600, Loss: 0.2218, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2231
432: Forward: 5 | Train Error: 0.2600, Loss: 0.2217, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2230
433: Forward: 5 | Train Error: 0.2600, Loss: 0.2216, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2229
434: Forward: 5 | Train Error: 0.2600, Loss: 0.2215, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2229
435: Forward: 5 | Train Error: 0.2590, Loss: 0.2215, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2228
436: Forward: 5 | Train Error: 0.2580, Loss: 0.2214, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2227
437: Forward: 5 | Train Error: 0.2580, Loss: 0.2213, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2227
438: Forward: 5 | Train Error: 0.2580, Loss: 0.2212, Operator norm: 0.1980 | Test Error: 0.2730, Loss: 0.2226
439: Forward: 5 | Train Error: 0.2580, Loss: 0.2212, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.2225
440: Forward: 5 | Train Error: 0.2580, Loss: 0.2211, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2225
441: Forward: 5 | Train Error: 0.2580, Loss: 0.2210, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2224
442: Forward: 5 | Train Error: 0.2580, Loss: 0.2209, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2223
443: Forward: 5 | Train Error: 0.2580, Loss: 0.2209, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2223
444: Forward: 5 | Train Error: 0.2580, Loss: 0.2208, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2222
445: Forward: 5 | Train Error: 0.2580, Loss: 0.2207, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2221
446: Forward: 5 | Train Error: 0.2570, Loss: 0.2207, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2220
447: Forward: 5 | Train Error: 0.2570, Loss: 0.2206, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2220
448: Forward: 5 | Train Error: 0.2580, Loss: 0.2205, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2219
449: Forward: 5 | Train Error: 0.2580, Loss: 0.2204, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2218
450: Forward: 5 | Train Error: 0.2560, Loss: 0.2204, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2218
451: Forward: 5 | Train Error: 0.2560, Loss: 0.2203, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2217
452: Forward: 5 | Train Error: 0.2560, Loss: 0.2202, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2216
453: Forward: 5 | Train Error: 0.2560, Loss: 0.2202, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2216
454: Forward: 5 | Train Error: 0.2550, Loss: 0.2201, Operator norm: 0.1980 | Test Error: 0.2710, Loss: 0.2215
455: Forward: 5 | Train Error: 0.2550, Loss: 0.2200, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2214
456: Forward: 5 | Train Error: 0.2550, Loss: 0.2199, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2214
457: Forward: 5 | Train Error: 0.2550, Loss: 0.2199, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2213
458: Forward: 5 | Train Error: 0.2550, Loss: 0.2198, Operator norm: 0.1980 | Test Error: 0.2690, Loss: 0.2212
459: Forward: 5 | Train Error: 0.2540, Loss: 0.2197, Operator norm: 0.1980 | Test Error: 0.2690, Loss: 0.2212
460: Forward: 5 | Train Error: 0.2540, Loss: 0.2197, Operator norm: 0.1980 | Test Error: 0.2690, Loss: 0.2211
461: Forward: 5 | Train Error: 0.2540, Loss: 0.2196, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2210
462: Forward: 5 | Train Error: 0.2540, Loss: 0.2195, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2210
463: Forward: 5 | Train Error: 0.2540, Loss: 0.2195, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2209
464: Forward: 5 | Train Error: 0.2530, Loss: 0.2194, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2208
465: Forward: 5 | Train Error: 0.2530, Loss: 0.2193, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2208
466: Forward: 5 | Train Error: 0.2530, Loss: 0.2192, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2207
467: Forward: 5 | Train Error: 0.2530, Loss: 0.2192, Operator norm: 0.1980 | Test Error: 0.2700, Loss: 0.2206
468: Forward: 5 | Train Error: 0.2530, Loss: 0.2191, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.2206
469: Forward: 5 | Train Error: 0.2530, Loss: 0.2190, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.2205
470: Forward: 5 | Train Error: 0.2530, Loss: 0.2190, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.2204
471: Forward: 5 | Train Error: 0.2530, Loss: 0.2189, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.2204
472: Forward: 5 | Train Error: 0.2520, Loss: 0.2188, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.2203
473: Forward: 5 | Train Error: 0.2520, Loss: 0.2188, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2202
474: Forward: 5 | Train Error: 0.2520, Loss: 0.2187, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2202
475: Forward: 5 | Train Error: 0.2520, Loss: 0.2186, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2201
476: Forward: 5 | Train Error: 0.2520, Loss: 0.2185, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2200
477: Forward: 5 | Train Error: 0.2530, Loss: 0.2185, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2200
478: Forward: 5 | Train Error: 0.2530, Loss: 0.2184, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2199
479: Forward: 5 | Train Error: 0.2510, Loss: 0.2183, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2199
480: Forward: 5 | Train Error: 0.2510, Loss: 0.2183, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2198
481: Forward: 5 | Train Error: 0.2510, Loss: 0.2182, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2197
482: Forward: 5 | Train Error: 0.2510, Loss: 0.2181, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2197
483: Forward: 5 | Train Error: 0.2490, Loss: 0.2181, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2196
484: Forward: 5 | Train Error: 0.2490, Loss: 0.2180, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2195
485: Forward: 5 | Train Error: 0.2490, Loss: 0.2179, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2195
486: Forward: 5 | Train Error: 0.2490, Loss: 0.2179, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2194
487: Forward: 5 | Train Error: 0.2490, Loss: 0.2178, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2193
488: Forward: 5 | Train Error: 0.2490, Loss: 0.2177, Operator norm: 0.1980 | Test Error: 0.2670, Loss: 0.2193
489: Forward: 5 | Train Error: 0.2490, Loss: 0.2177, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2192
490: Forward: 5 | Train Error: 0.2490, Loss: 0.2176, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2191
491: Forward: 5 | Train Error: 0.2490, Loss: 0.2175, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2191
492: Forward: 5 | Train Error: 0.2490, Loss: 0.2175, Operator norm: 0.1980 | Test Error: 0.2660, Loss: 0.2190
493: Forward: 5 | Train Error: 0.2490, Loss: 0.2174, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2190
494: Forward: 5 | Train Error: 0.2490, Loss: 0.2173, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2189
495: Forward: 5 | Train Error: 0.2490, Loss: 0.2173, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2188
496: Forward: 5 | Train Error: 0.2490, Loss: 0.2172, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2188
497: Forward: 5 | Train Error: 0.2490, Loss: 0.2171, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2187
498: Forward: 5 | Train Error: 0.2490, Loss: 0.2171, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2186
499: Forward: 5 | Train Error: 0.2490, Loss: 0.2170, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2186
500: Forward: 5 | Train Error: 0.2490, Loss: 0.2169, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2185
501: Forward: 5 | Train Error: 0.2490, Loss: 0.2169, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2185
502: Forward: 5 | Train Error: 0.2490, Loss: 0.2168, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2184
503: Forward: 5 | Train Error: 0.2490, Loss: 0.2167, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2183
504: Forward: 5 | Train Error: 0.2490, Loss: 0.2167, Operator norm: 0.1980 | Test Error: 0.2640, Loss: 0.2183
505: Forward: 5 | Train Error: 0.2480, Loss: 0.2166, Operator norm: 0.1980 | Test Error: 0.2640, Loss: 0.2182
506: Forward: 5 | Train Error: 0.2480, Loss: 0.2165, Operator norm: 0.1980 | Test Error: 0.2640, Loss: 0.2181
507: Forward: 5 | Train Error: 0.2480, Loss: 0.2165, Operator norm: 0.1980 | Test Error: 0.2650, Loss: 0.2181
508: Forward: 5 | Train Error: 0.2480, Loss: 0.2164, Operator norm: 0.1980 | Test Error: 0.2640, Loss: 0.2180
509: Forward: 5 | Train Error: 0.2480, Loss: 0.2163, Operator norm: 0.1980 | Test Error: 0.2630, Loss: 0.2180
510: Forward: 5 | Train Error: 0.2480, Loss: 0.2163, Operator norm: 0.1980 | Test Error: 0.2630, Loss: 0.2179
511: Forward: 5 | Train Error: 0.2480, Loss: 0.2162, Operator norm: 0.1980 | Test Error: 0.2620, Loss: 0.2178
512: Forward: 5 | Train Error: 0.2480, Loss: 0.2162, Operator norm: 0.1980 | Test Error: 0.2620, Loss: 0.2178
513: Forward: 5 | Train Error: 0.2470, Loss: 0.2161, Operator norm: 0.1980 | Test Error: 0.2620, Loss: 0.2177
514: Forward: 5 | Train Error: 0.2480, Loss: 0.2160, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2177
515: Forward: 5 | Train Error: 0.2480, Loss: 0.2160, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2176
516: Forward: 5 | Train Error: 0.2480, Loss: 0.2159, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2175
517: Forward: 5 | Train Error: 0.2480, Loss: 0.2158, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2175
518: Forward: 5 | Train Error: 0.2480, Loss: 0.2158, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2174
519: Forward: 5 | Train Error: 0.2480, Loss: 0.2157, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2174
520: Forward: 5 | Train Error: 0.2470, Loss: 0.2156, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2173
521: Forward: 5 | Train Error: 0.2470, Loss: 0.2156, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2172
522: Forward: 5 | Train Error: 0.2470, Loss: 0.2155, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2172
523: Forward: 5 | Train Error: 0.2470, Loss: 0.2154, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2171
524: Forward: 5 | Train Error: 0.2470, Loss: 0.2154, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2171
525: Forward: 5 | Train Error: 0.2470, Loss: 0.2153, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2170
526: Forward: 5 | Train Error: 0.2470, Loss: 0.2153, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2169
527: Forward: 5 | Train Error: 0.2470, Loss: 0.2152, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2169
528: Forward: 5 | Train Error: 0.2470, Loss: 0.2151, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2168
529: Forward: 5 | Train Error: 0.2470, Loss: 0.2151, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2168
530: Forward: 5 | Train Error: 0.2470, Loss: 0.2150, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2167
531: Forward: 5 | Train Error: 0.2470, Loss: 0.2149, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2166
532: Forward: 5 | Train Error: 0.2470, Loss: 0.2149, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2166
533: Forward: 5 | Train Error: 0.2470, Loss: 0.2148, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2165
534: Forward: 5 | Train Error: 0.2470, Loss: 0.2147, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2165
535: Forward: 5 | Train Error: 0.2470, Loss: 0.2147, Operator norm: 0.1980 | Test Error: 0.2600, Loss: 0.2164
536: Forward: 5 | Train Error: 0.2470, Loss: 0.2146, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2164
537: Forward: 5 | Train Error: 0.2470, Loss: 0.2146, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2163
538: Forward: 5 | Train Error: 0.2470, Loss: 0.2145, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2162
539: Forward: 5 | Train Error: 0.2470, Loss: 0.2144, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2162
540: Forward: 5 | Train Error: 0.2470, Loss: 0.2144, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2161
541: Forward: 5 | Train Error: 0.2470, Loss: 0.2143, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2161
542: Forward: 5 | Train Error: 0.2470, Loss: 0.2143, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2160
543: Forward: 5 | Train Error: 0.2470, Loss: 0.2142, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2159
544: Forward: 5 | Train Error: 0.2470, Loss: 0.2141, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2159
545: Forward: 5 | Train Error: 0.2470, Loss: 0.2141, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2158
546: Forward: 5 | Train Error: 0.2470, Loss: 0.2140, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2158
547: Forward: 5 | Train Error: 0.2470, Loss: 0.2139, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2157
548: Forward: 5 | Train Error: 0.2470, Loss: 0.2139, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2157
549: Forward: 5 | Train Error: 0.2470, Loss: 0.2138, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2156
550: Forward: 5 | Train Error: 0.2470, Loss: 0.2138, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2155
551: Forward: 5 | Train Error: 0.2460, Loss: 0.2137, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2155
552: Forward: 5 | Train Error: 0.2460, Loss: 0.2136, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2154
553: Forward: 5 | Train Error: 0.2460, Loss: 0.2136, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2154
554: Forward: 5 | Train Error: 0.2470, Loss: 0.2135, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2153
555: Forward: 5 | Train Error: 0.2470, Loss: 0.2135, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2153
556: Forward: 5 | Train Error: 0.2470, Loss: 0.2134, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2152
557: Forward: 5 | Train Error: 0.2480, Loss: 0.2133, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2151
558: Forward: 5 | Train Error: 0.2470, Loss: 0.2133, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2151
559: Forward: 5 | Train Error: 0.2470, Loss: 0.2132, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2150
560: Forward: 5 | Train Error: 0.2470, Loss: 0.2132, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2150
561: Forward: 5 | Train Error: 0.2450, Loss: 0.2131, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2149
562: Forward: 5 | Train Error: 0.2450, Loss: 0.2130, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2149
563: Forward: 5 | Train Error: 0.2450, Loss: 0.2130, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2148
564: Forward: 5 | Train Error: 0.2450, Loss: 0.2129, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2148
565: Forward: 5 | Train Error: 0.2450, Loss: 0.2129, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2147
566: Forward: 5 | Train Error: 0.2450, Loss: 0.2128, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2146
567: Forward: 5 | Train Error: 0.2450, Loss: 0.2127, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2146
568: Forward: 5 | Train Error: 0.2450, Loss: 0.2127, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2145
569: Forward: 5 | Train Error: 0.2450, Loss: 0.2126, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2145
570: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2144
571: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2144
572: Forward: 5 | Train Error: 0.2430, Loss: 0.2124, Operator norm: 0.1980 | Test Error: 0.2590, Loss: 0.2143
573: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2143
574: Forward: 5 | Train Error: 0.2430, Loss: 0.2123, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2142
575: Forward: 5 | Train Error: 0.2430, Loss: 0.2123, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2141
576: Forward: 5 | Train Error: 0.2430, Loss: 0.2122, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2141
577: Forward: 5 | Train Error: 0.2430, Loss: 0.2122, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2140
578: Forward: 5 | Train Error: 0.2430, Loss: 0.2121, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2140
579: Forward: 5 | Train Error: 0.2430, Loss: 0.2120, Operator norm: 0.1980 | Test Error: 0.2580, Loss: 0.2139
580: Forward: 5 | Train Error: 0.2430, Loss: 0.2120, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2139
581: Forward: 5 | Train Error: 0.2430, Loss: 0.2119, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2138
582: Forward: 5 | Train Error: 0.2430, Loss: 0.2119, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2138
583: Forward: 5 | Train Error: 0.2430, Loss: 0.2118, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2137
584: Forward: 5 | Train Error: 0.2430, Loss: 0.2117, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2137
585: Forward: 5 | Train Error: 0.2430, Loss: 0.2117, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2136
586: Forward: 5 | Train Error: 0.2430, Loss: 0.2116, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2135
587: Forward: 5 | Train Error: 0.2420, Loss: 0.2116, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2135
588: Forward: 5 | Train Error: 0.2410, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2134
589: Forward: 5 | Train Error: 0.2410, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2134
590: Forward: 5 | Train Error: 0.2410, Loss: 0.2114, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2133
591: Forward: 5 | Train Error: 0.2410, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2133
592: Forward: 5 | Train Error: 0.2410, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2132
593: Forward: 5 | Train Error: 0.2400, Loss: 0.2112, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2132
594: Forward: 5 | Train Error: 0.2400, Loss: 0.2112, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2131
595: Forward: 5 | Train Error: 0.2400, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2131
596: Forward: 5 | Train Error: 0.2390, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2130
597: Forward: 5 | Train Error: 0.2390, Loss: 0.2110, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2130
598: Forward: 5 | Train Error: 0.2390, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2129
599: Forward: 5 | Train Error: 0.2380, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2128
600: Forward: 5 | Train Error: 0.2370, Loss: 0.2108, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2128
601: Forward: 5 | Train Error: 0.2370, Loss: 0.2108, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2127
602: Forward: 5 | Train Error: 0.2370, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2127
603: Forward: 5 | Train Error: 0.2370, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2126
604: Forward: 5 | Train Error: 0.2370, Loss: 0.2106, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2126
605: Forward: 5 | Train Error: 0.2370, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2125
606: Forward: 5 | Train Error: 0.2370, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2125
607: Forward: 5 | Train Error: 0.2370, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2124
608: Forward: 5 | Train Error: 0.2370, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2124
609: Forward: 5 | Train Error: 0.2370, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2123
610: Forward: 5 | Train Error: 0.2370, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2570, Loss: 0.2123
611: Forward: 5 | Train Error: 0.2370, Loss: 0.2102, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2122
612: Forward: 5 | Train Error: 0.2370, Loss: 0.2102, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2122
613: Forward: 5 | Train Error: 0.2370, Loss: 0.2101, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2121
614: Forward: 5 | Train Error: 0.2370, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2121
615: Forward: 5 | Train Error: 0.2370, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2120
616: Forward: 5 | Train Error: 0.2370, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2120
617: Forward: 5 | Train Error: 0.2370, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2119
618: Forward: 5 | Train Error: 0.2370, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2119
619: Forward: 5 | Train Error: 0.2370, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2118
620: Forward: 5 | Train Error: 0.2370, Loss: 0.2097, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2117
621: Forward: 5 | Train Error: 0.2370, Loss: 0.2097, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2117
622: Forward: 5 | Train Error: 0.2370, Loss: 0.2096, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2116
623: Forward: 5 | Train Error: 0.2350, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2116
624: Forward: 5 | Train Error: 0.2350, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2115
625: Forward: 5 | Train Error: 0.2350, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2115
626: Forward: 5 | Train Error: 0.2350, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2114
627: Forward: 5 | Train Error: 0.2350, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2560, Loss: 0.2114
628: Forward: 5 | Train Error: 0.2350, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2550, Loss: 0.2113
629: Forward: 5 | Train Error: 0.2350, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2113
630: Forward: 5 | Train Error: 0.2350, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2112
631: Forward: 5 | Train Error: 0.2350, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2112
632: Forward: 5 | Train Error: 0.2350, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2111
633: Forward: 5 | Train Error: 0.2360, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2111
634: Forward: 5 | Train Error: 0.2360, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2110
635: Forward: 5 | Train Error: 0.2360, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2110
636: Forward: 5 | Train Error: 0.2360, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2109
637: Forward: 5 | Train Error: 0.2360, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2540, Loss: 0.2109
638: Forward: 5 | Train Error: 0.2360, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2108
639: Forward: 5 | Train Error: 0.2360, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2108
640: Forward: 5 | Train Error: 0.2360, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2107
641: Forward: 5 | Train Error: 0.2360, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2107
642: Forward: 5 | Train Error: 0.2360, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2106
643: Forward: 5 | Train Error: 0.2360, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2106
644: Forward: 5 | Train Error: 0.2360, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2105
645: Forward: 5 | Train Error: 0.2360, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2105
646: Forward: 5 | Train Error: 0.2370, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2104
647: Forward: 5 | Train Error: 0.2370, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2104
648: Forward: 5 | Train Error: 0.2370, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2103
649: Forward: 5 | Train Error: 0.2370, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2103
650: Forward: 5 | Train Error: 0.2370, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2102
651: Forward: 5 | Train Error: 0.2370, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2102
652: Forward: 5 | Train Error: 0.2370, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2101
653: Forward: 5 | Train Error: 0.2370, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2101
654: Forward: 5 | Train Error: 0.2370, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2100
655: Forward: 5 | Train Error: 0.2370, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2100
656: Forward: 5 | Train Error: 0.2370, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2099
657: Forward: 5 | Train Error: 0.2370, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2099
658: Forward: 5 | Train Error: 0.2370, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2098
659: Forward: 5 | Train Error: 0.2370, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2098
660: Forward: 5 | Train Error: 0.2370, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2097
661: Forward: 5 | Train Error: 0.2370, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2097
662: Forward: 5 | Train Error: 0.2370, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2097
663: Forward: 5 | Train Error: 0.2370, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2096
664: Forward: 5 | Train Error: 0.2370, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2096
665: Forward: 5 | Train Error: 0.2370, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2520, Loss: 0.2095
666: Forward: 5 | Train Error: 0.2370, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2095
667: Forward: 5 | Train Error: 0.2370, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2510, Loss: 0.2094
668: Forward: 5 | Train Error: 0.2370, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2094
669: Forward: 5 | Train Error: 0.2370, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2093
670: Forward: 5 | Train Error: 0.2370, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2093
671: Forward: 5 | Train Error: 0.2370, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2092
672: Forward: 5 | Train Error: 0.2370, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2092
673: Forward: 5 | Train Error: 0.2370, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2091
674: Forward: 5 | Train Error: 0.2370, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2091
675: Forward: 5 | Train Error: 0.2370, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2090
676: Forward: 5 | Train Error: 0.2370, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2090
677: Forward: 5 | Train Error: 0.2370, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2089
678: Forward: 5 | Train Error: 0.2370, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2089
679: Forward: 5 | Train Error: 0.2370, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2088
680: Forward: 5 | Train Error: 0.2370, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2088
681: Forward: 5 | Train Error: 0.2370, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2087
682: Forward: 5 | Train Error: 0.2370, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2087
683: Forward: 5 | Train Error: 0.2370, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2087
684: Forward: 5 | Train Error: 0.2370, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2500, Loss: 0.2086
685: Forward: 5 | Train Error: 0.2370, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2086
686: Forward: 5 | Train Error: 0.2370, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2085
687: Forward: 5 | Train Error: 0.2360, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2085
688: Forward: 5 | Train Error: 0.2360, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2084
689: Forward: 5 | Train Error: 0.2360, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2084
690: Forward: 5 | Train Error: 0.2350, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2083
691: Forward: 5 | Train Error: 0.2350, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2083
692: Forward: 5 | Train Error: 0.2350, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2082
693: Forward: 5 | Train Error: 0.2350, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2082
694: Forward: 5 | Train Error: 0.2340, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2081
695: Forward: 5 | Train Error: 0.2340, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2081
696: Forward: 5 | Train Error: 0.2340, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2080
697: Forward: 5 | Train Error: 0.2340, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2080
698: Forward: 5 | Train Error: 0.2330, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2080
699: Forward: 5 | Train Error: 0.2330, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2079
700: Forward: 5 | Train Error: 0.2330, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2079
701: Forward: 5 | Train Error: 0.2330, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2078
702: Forward: 5 | Train Error: 0.2330, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2078
703: Forward: 5 | Train Error: 0.2330, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2490, Loss: 0.2077
704: Forward: 5 | Train Error: 0.2330, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2077
705: Forward: 5 | Train Error: 0.2330, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2076
706: Forward: 5 | Train Error: 0.2330, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2076
707: Forward: 5 | Train Error: 0.2330, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2075
708: Forward: 5 | Train Error: 0.2330, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2075
709: Forward: 5 | Train Error: 0.2330, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2074
710: Forward: 5 | Train Error: 0.2330, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2074
711: Forward: 5 | Train Error: 0.2330, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2074
712: Forward: 5 | Train Error: 0.2330, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2073
713: Forward: 5 | Train Error: 0.2330, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2073
714: Forward: 5 | Train Error: 0.2330, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2072
715: Forward: 5 | Train Error: 0.2330, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2072
716: Forward: 5 | Train Error: 0.2330, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2071
717: Forward: 5 | Train Error: 0.2330, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2071
718: Forward: 5 | Train Error: 0.2330, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2070
719: Forward: 5 | Train Error: 0.2330, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2070
720: Forward: 5 | Train Error: 0.2330, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2070
721: Forward: 5 | Train Error: 0.2330, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2069
722: Forward: 5 | Train Error: 0.2330, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2069
723: Forward: 5 | Train Error: 0.2330, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2068
724: Forward: 5 | Train Error: 0.2330, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2068
725: Forward: 5 | Train Error: 0.2330, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2067
726: Forward: 5 | Train Error: 0.2330, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2480, Loss: 0.2067
727: Forward: 5 | Train Error: 0.2330, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2066
728: Forward: 5 | Train Error: 0.2330, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2066
729: Forward: 5 | Train Error: 0.2330, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2066
730: Forward: 5 | Train Error: 0.2330, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2065
731: Forward: 5 | Train Error: 0.2320, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2065
732: Forward: 5 | Train Error: 0.2320, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2064
733: Forward: 5 | Train Error: 0.2320, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2064
734: Forward: 5 | Train Error: 0.2320, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2063
735: Forward: 5 | Train Error: 0.2320, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2063
736: Forward: 5 | Train Error: 0.2320, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2062
737: Forward: 5 | Train Error: 0.2320, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2062
738: Forward: 5 | Train Error: 0.2320, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2062
739: Forward: 5 | Train Error: 0.2320, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2061
740: Forward: 5 | Train Error: 0.2320, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2061
741: Forward: 5 | Train Error: 0.2320, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2060
742: Forward: 5 | Train Error: 0.2320, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2060
743: Forward: 5 | Train Error: 0.2310, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2059
744: Forward: 5 | Train Error: 0.2310, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2059
745: Forward: 5 | Train Error: 0.2310, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2059
746: Forward: 5 | Train Error: 0.2310, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2058
747: Forward: 5 | Train Error: 0.2310, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2058
748: Forward: 5 | Train Error: 0.2310, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2057
749: Forward: 5 | Train Error: 0.2310, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2470, Loss: 0.2057
750: Forward: 5 | Train Error: 0.2310, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2056
751: Forward: 5 | Train Error: 0.2310, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2056
752: Forward: 5 | Train Error: 0.2310, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2056
753: Forward: 5 | Train Error: 0.2310, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2055
754: Forward: 5 | Train Error: 0.2310, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2055
755: Forward: 5 | Train Error: 0.2310, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2460, Loss: 0.2054
756: Forward: 5 | Train Error: 0.2300, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2054
757: Forward: 5 | Train Error: 0.2300, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2053
758: Forward: 5 | Train Error: 0.2300, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2053
759: Forward: 5 | Train Error: 0.2300, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2053
760: Forward: 5 | Train Error: 0.2300, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2052
761: Forward: 5 | Train Error: 0.2300, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2052
762: Forward: 5 | Train Error: 0.2300, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2051
763: Forward: 5 | Train Error: 0.2300, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2051
764: Forward: 5 | Train Error: 0.2300, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2050
765: Forward: 5 | Train Error: 0.2300, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2050
766: Forward: 5 | Train Error: 0.2300, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2050
767: Forward: 5 | Train Error: 0.2300, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2049
768: Forward: 5 | Train Error: 0.2300, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2049
769: Forward: 5 | Train Error: 0.2310, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2048
770: Forward: 5 | Train Error: 0.2310, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2048
771: Forward: 5 | Train Error: 0.2310, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2048
772: Forward: 5 | Train Error: 0.2300, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2047
773: Forward: 5 | Train Error: 0.2300, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2047
774: Forward: 5 | Train Error: 0.2300, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2046
775: Forward: 5 | Train Error: 0.2300, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2046
776: Forward: 5 | Train Error: 0.2300, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2045
777: Forward: 5 | Train Error: 0.2290, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2440, Loss: 0.2045
778: Forward: 5 | Train Error: 0.2300, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2430, Loss: 0.2045
779: Forward: 5 | Train Error: 0.2290, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2430, Loss: 0.2044
780: Forward: 5 | Train Error: 0.2290, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2044
781: Forward: 5 | Train Error: 0.2290, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2043
782: Forward: 5 | Train Error: 0.2290, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2043
783: Forward: 5 | Train Error: 0.2290, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2043
784: Forward: 5 | Train Error: 0.2290, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2042
785: Forward: 5 | Train Error: 0.2290, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2042
786: Forward: 5 | Train Error: 0.2290, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2041
787: Forward: 5 | Train Error: 0.2290, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2041
788: Forward: 5 | Train Error: 0.2290, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2041
789: Forward: 5 | Train Error: 0.2290, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2040
790: Forward: 5 | Train Error: 0.2290, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2040
791: Forward: 5 | Train Error: 0.2290, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2039
792: Forward: 5 | Train Error: 0.2290, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2039
793: Forward: 5 | Train Error: 0.2290, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2038
794: Forward: 5 | Train Error: 0.2290, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2038
795: Forward: 5 | Train Error: 0.2290, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2038
796: Forward: 5 | Train Error: 0.2290, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2037
797: Forward: 5 | Train Error: 0.2290, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2037
798: Forward: 5 | Train Error: 0.2290, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2036
799: Forward: 5 | Train Error: 0.2290, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2036
800: Forward: 5 | Train Error: 0.2290, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2036
801: Forward: 5 | Train Error: 0.2290, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2035
802: Forward: 5 | Train Error: 0.2290, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2035
803: Forward: 5 | Train Error: 0.2290, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2034
804: Forward: 5 | Train Error: 0.2290, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2034
805: Forward: 5 | Train Error: 0.2290, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2034
806: Forward: 5 | Train Error: 0.2290, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2033
807: Forward: 5 | Train Error: 0.2290, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2033
808: Forward: 5 | Train Error: 0.2290, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2032
809: Forward: 5 | Train Error: 0.2290, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2032
810: Forward: 5 | Train Error: 0.2290, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2032
811: Forward: 5 | Train Error: 0.2280, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2031
812: Forward: 5 | Train Error: 0.2280, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2031
813: Forward: 5 | Train Error: 0.2280, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2031
814: Forward: 5 | Train Error: 0.2280, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2030
815: Forward: 5 | Train Error: 0.2280, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.2030
816: Forward: 5 | Train Error: 0.2280, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2410, Loss: 0.2029
817: Forward: 5 | Train Error: 0.2280, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2400, Loss: 0.2029
818: Forward: 5 | Train Error: 0.2280, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2400, Loss: 0.2029
819: Forward: 5 | Train Error: 0.2280, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2400, Loss: 0.2028
820: Forward: 5 | Train Error: 0.2280, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2400, Loss: 0.2028
821: Forward: 5 | Train Error: 0.2280, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2400, Loss: 0.2027
822: Forward: 5 | Train Error: 0.2280, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2027
823: Forward: 5 | Train Error: 0.2280, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2027
824: Forward: 5 | Train Error: 0.2280, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2026
825: Forward: 5 | Train Error: 0.2280, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2026
826: Forward: 5 | Train Error: 0.2280, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2025
827: Forward: 5 | Train Error: 0.2280, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2025
828: Forward: 5 | Train Error: 0.2280, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2025
829: Forward: 5 | Train Error: 0.2280, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2024
830: Forward: 5 | Train Error: 0.2280, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2024
831: Forward: 5 | Train Error: 0.2270, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2024
832: Forward: 5 | Train Error: 0.2270, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2023
833: Forward: 5 | Train Error: 0.2270, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2023
834: Forward: 5 | Train Error: 0.2270, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2022
835: Forward: 5 | Train Error: 0.2270, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2022
836: Forward: 5 | Train Error: 0.2270, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2022
837: Forward: 5 | Train Error: 0.2260, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2021
838: Forward: 5 | Train Error: 0.2260, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2021
839: Forward: 5 | Train Error: 0.2260, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2021
840: Forward: 5 | Train Error: 0.2260, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2020
841: Forward: 5 | Train Error: 0.2260, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2020
842: Forward: 5 | Train Error: 0.2260, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2019
843: Forward: 5 | Train Error: 0.2260, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2019
844: Forward: 5 | Train Error: 0.2260, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2019
845: Forward: 5 | Train Error: 0.2260, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2018
846: Forward: 5 | Train Error: 0.2260, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2018
847: Forward: 5 | Train Error: 0.2260, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2017
848: Forward: 5 | Train Error: 0.2260, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2017
849: Forward: 5 | Train Error: 0.2260, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2017
850: Forward: 5 | Train Error: 0.2260, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2016
851: Forward: 5 | Train Error: 0.2260, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2016
852: Forward: 5 | Train Error: 0.2260, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2016
853: Forward: 5 | Train Error: 0.2260, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2015
854: Forward: 5 | Train Error: 0.2260, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2015
855: Forward: 5 | Train Error: 0.2260, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2015
856: Forward: 5 | Train Error: 0.2260, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2014
857: Forward: 5 | Train Error: 0.2260, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2014
858: Forward: 5 | Train Error: 0.2260, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2013
859: Forward: 5 | Train Error: 0.2260, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2013
860: Forward: 5 | Train Error: 0.2260, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2013
861: Forward: 5 | Train Error: 0.2260, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2012
862: Forward: 5 | Train Error: 0.2260, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2012
863: Forward: 5 | Train Error: 0.2260, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2012
864: Forward: 5 | Train Error: 0.2270, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2011
865: Forward: 5 | Train Error: 0.2270, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2011
866: Forward: 5 | Train Error: 0.2270, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2010
867: Forward: 5 | Train Error: 0.2270, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2010
868: Forward: 5 | Train Error: 0.2270, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2010
869: Forward: 5 | Train Error: 0.2270, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2009
870: Forward: 5 | Train Error: 0.2270, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2009
871: Forward: 5 | Train Error: 0.2270, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2009
872: Forward: 5 | Train Error: 0.2270, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2008
873: Forward: 5 | Train Error: 0.2270, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2008
874: Forward: 5 | Train Error: 0.2270, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2008
875: Forward: 5 | Train Error: 0.2270, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2007
876: Forward: 5 | Train Error: 0.2270, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2007
877: Forward: 5 | Train Error: 0.2270, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2006
878: Forward: 5 | Train Error: 0.2270, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2006
879: Forward: 5 | Train Error: 0.2270, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2006
880: Forward: 5 | Train Error: 0.2270, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2005
881: Forward: 5 | Train Error: 0.2270, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2005
882: Forward: 5 | Train Error: 0.2270, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2005
883: Forward: 5 | Train Error: 0.2270, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2004
884: Forward: 5 | Train Error: 0.2260, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2004
885: Forward: 5 | Train Error: 0.2260, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2004
886: Forward: 5 | Train Error: 0.2260, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2003
887: Forward: 5 | Train Error: 0.2260, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2003
888: Forward: 5 | Train Error: 0.2260, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2002
889: Forward: 5 | Train Error: 0.2260, Loss: 0.1972, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.2002
890: Forward: 5 | Train Error: 0.2260, Loss: 0.1972, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2002
891: Forward: 5 | Train Error: 0.2260, Loss: 0.1972, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2001
892: Forward: 5 | Train Error: 0.2260, Loss: 0.1971, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2001
893: Forward: 5 | Train Error: 0.2260, Loss: 0.1971, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2001
894: Forward: 5 | Train Error: 0.2260, Loss: 0.1971, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2000
895: Forward: 5 | Train Error: 0.2260, Loss: 0.1970, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2000
896: Forward: 5 | Train Error: 0.2250, Loss: 0.1970, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.2000
897: Forward: 5 | Train Error: 0.2250, Loss: 0.1969, Operator norm: 0.1980 | Test Error: 0.2390, Loss: 0.1999
898: Forward: 5 | Train Error: 0.2250, Loss: 0.1969, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1999
899: Forward: 5 | Train Error: 0.2250, Loss: 0.1969, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1999
900: Forward: 5 | Train Error: 0.2250, Loss: 0.1968, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1998
901: Forward: 5 | Train Error: 0.2260, Loss: 0.1968, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1998
902: Forward: 5 | Train Error: 0.2260, Loss: 0.1967, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1998
903: Forward: 5 | Train Error: 0.2260, Loss: 0.1967, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1997
904: Forward: 5 | Train Error: 0.2260, Loss: 0.1967, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1997
905: Forward: 5 | Train Error: 0.2260, Loss: 0.1966, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1996
906: Forward: 5 | Train Error: 0.2260, Loss: 0.1966, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1996
907: Forward: 5 | Train Error: 0.2260, Loss: 0.1965, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1996
908: Forward: 5 | Train Error: 0.2260, Loss: 0.1965, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1995
909: Forward: 5 | Train Error: 0.2260, Loss: 0.1965, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1995
910: Forward: 5 | Train Error: 0.2260, Loss: 0.1964, Operator norm: 0.1980 | Test Error: 0.2380, Loss: 0.1995
911: Forward: 5 | Train Error: 0.2260, Loss: 0.1964, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1994
912: Forward: 5 | Train Error: 0.2260, Loss: 0.1964, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1994
913: Forward: 5 | Train Error: 0.2260, Loss: 0.1963, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1994
914: Forward: 5 | Train Error: 0.2260, Loss: 0.1963, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1993
915: Forward: 5 | Train Error: 0.2260, Loss: 0.1962, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1993
916: Forward: 5 | Train Error: 0.2260, Loss: 0.1962, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1993
917: Forward: 5 | Train Error: 0.2250, Loss: 0.1962, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1992
918: Forward: 5 | Train Error: 0.2250, Loss: 0.1961, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1992
919: Forward: 5 | Train Error: 0.2250, Loss: 0.1961, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1992
920: Forward: 5 | Train Error: 0.2260, Loss: 0.1961, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1991
921: Forward: 5 | Train Error: 0.2260, Loss: 0.1960, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1991
922: Forward: 5 | Train Error: 0.2260, Loss: 0.1960, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1991
923: Forward: 5 | Train Error: 0.2260, Loss: 0.1959, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1990
924: Forward: 5 | Train Error: 0.2260, Loss: 0.1959, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1990
925: Forward: 5 | Train Error: 0.2260, Loss: 0.1959, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1990
926: Forward: 5 | Train Error: 0.2260, Loss: 0.1958, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1989
927: Forward: 5 | Train Error: 0.2260, Loss: 0.1958, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1989
928: Forward: 5 | Train Error: 0.2260, Loss: 0.1958, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1989
929: Forward: 5 | Train Error: 0.2260, Loss: 0.1957, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1988
930: Forward: 5 | Train Error: 0.2260, Loss: 0.1957, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1988
931: Forward: 5 | Train Error: 0.2260, Loss: 0.1956, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1988
932: Forward: 5 | Train Error: 0.2260, Loss: 0.1956, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1987
933: Forward: 5 | Train Error: 0.2260, Loss: 0.1956, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1987
934: Forward: 5 | Train Error: 0.2260, Loss: 0.1955, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1987
935: Forward: 5 | Train Error: 0.2260, Loss: 0.1955, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1986
936: Forward: 5 | Train Error: 0.2260, Loss: 0.1955, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1986
937: Forward: 5 | Train Error: 0.2260, Loss: 0.1954, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1985
938: Forward: 5 | Train Error: 0.2260, Loss: 0.1954, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1985
939: Forward: 5 | Train Error: 0.2260, Loss: 0.1953, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1985
940: Forward: 5 | Train Error: 0.2260, Loss: 0.1953, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1984
941: Forward: 5 | Train Error: 0.2260, Loss: 0.1953, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1984
942: Forward: 5 | Train Error: 0.2260, Loss: 0.1952, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1984
943: Forward: 5 | Train Error: 0.2270, Loss: 0.1952, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1983
944: Forward: 5 | Train Error: 0.2270, Loss: 0.1952, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1983
945: Forward: 5 | Train Error: 0.2270, Loss: 0.1951, Operator norm: 0.1980 | Test Error: 0.2350, Loss: 0.1983
946: Forward: 5 | Train Error: 0.2270, Loss: 0.1951, Operator norm: 0.1980 | Test Error: 0.2350, Loss: 0.1982
947: Forward: 5 | Train Error: 0.2270, Loss: 0.1950, Operator norm: 0.1980 | Test Error: 0.2350, Loss: 0.1982
948: Forward: 5 | Train Error: 0.2270, Loss: 0.1950, Operator norm: 0.1980 | Test Error: 0.2350, Loss: 0.1982
949: Forward: 5 | Train Error: 0.2270, Loss: 0.1950, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1981
950: Forward: 5 | Train Error: 0.2270, Loss: 0.1949, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1981
951: Forward: 5 | Train Error: 0.2270, Loss: 0.1949, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1981
952: Forward: 5 | Train Error: 0.2270, Loss: 0.1949, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1980
953: Forward: 5 | Train Error: 0.2270, Loss: 0.1948, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1980
954: Forward: 5 | Train Error: 0.2270, Loss: 0.1948, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1980
955: Forward: 5 | Train Error: 0.2270, Loss: 0.1947, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1980
956: Forward: 5 | Train Error: 0.2270, Loss: 0.1947, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1979
957: Forward: 5 | Train Error: 0.2270, Loss: 0.1947, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1979
958: Forward: 5 | Train Error: 0.2270, Loss: 0.1946, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1979
959: Forward: 5 | Train Error: 0.2270, Loss: 0.1946, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1978
960: Forward: 5 | Train Error: 0.2270, Loss: 0.1946, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1978
961: Forward: 5 | Train Error: 0.2270, Loss: 0.1945, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1978
962: Forward: 5 | Train Error: 0.2270, Loss: 0.1945, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1977
963: Forward: 5 | Train Error: 0.2270, Loss: 0.1945, Operator norm: 0.1980 | Test Error: 0.2370, Loss: 0.1977
964: Forward: 5 | Train Error: 0.2270, Loss: 0.1944, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1977
965: Forward: 5 | Train Error: 0.2270, Loss: 0.1944, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1976
966: Forward: 5 | Train Error: 0.2270, Loss: 0.1943, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1976
967: Forward: 5 | Train Error: 0.2270, Loss: 0.1943, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1976
968: Forward: 5 | Train Error: 0.2270, Loss: 0.1943, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1975
969: Forward: 5 | Train Error: 0.2270, Loss: 0.1942, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1975
970: Forward: 5 | Train Error: 0.2270, Loss: 0.1942, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1975
971: Forward: 5 | Train Error: 0.2270, Loss: 0.1942, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1974
972: Forward: 5 | Train Error: 0.2270, Loss: 0.1941, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1974
973: Forward: 5 | Train Error: 0.2270, Loss: 0.1941, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1974
974: Forward: 5 | Train Error: 0.2270, Loss: 0.1941, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1973
975: Forward: 5 | Train Error: 0.2270, Loss: 0.1940, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1973
976: Forward: 5 | Train Error: 0.2270, Loss: 0.1940, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1973
977: Forward: 5 | Train Error: 0.2270, Loss: 0.1940, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1972
978: Forward: 5 | Train Error: 0.2270, Loss: 0.1939, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1972
979: Forward: 5 | Train Error: 0.2270, Loss: 0.1939, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1972
980: Forward: 5 | Train Error: 0.2270, Loss: 0.1939, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1971
981: Forward: 5 | Train Error: 0.2270, Loss: 0.1938, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1971
982: Forward: 5 | Train Error: 0.2270, Loss: 0.1938, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1971
983: Forward: 5 | Train Error: 0.2270, Loss: 0.1937, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1971
984: Forward: 5 | Train Error: 0.2270, Loss: 0.1937, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1970
985: Forward: 5 | Train Error: 0.2270, Loss: 0.1937, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1970
986: Forward: 5 | Train Error: 0.2270, Loss: 0.1936, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1970
987: Forward: 5 | Train Error: 0.2270, Loss: 0.1936, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1969
988: Forward: 5 | Train Error: 0.2270, Loss: 0.1936, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1969
989: Forward: 5 | Train Error: 0.2270, Loss: 0.1935, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1969
990: Forward: 5 | Train Error: 0.2270, Loss: 0.1935, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1968
991: Forward: 5 | Train Error: 0.2270, Loss: 0.1935, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1968
992: Forward: 5 | Train Error: 0.2270, Loss: 0.1934, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1968
993: Forward: 5 | Train Error: 0.2280, Loss: 0.1934, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1967
994: Forward: 5 | Train Error: 0.2280, Loss: 0.1934, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1967
995: Forward: 5 | Train Error: 0.2280, Loss: 0.1933, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1967
996: Forward: 5 | Train Error: 0.2280, Loss: 0.1933, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1966
997: Forward: 5 | Train Error: 0.2280, Loss: 0.1932, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1966
998: Forward: 5 | Train Error: 0.2280, Loss: 0.1932, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1966
999: Forward: 5 | Train Error: 0.2280, Loss: 0.1932, Operator norm: 0.1980 | Test Error: 0.2360, Loss: 0.1965
grad at the end: grad_B=0.1347, grad_A=0.0003, grad_W=0.1295
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1990
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 5 | Train Error: 0.4080, Loss: 0.6220, Operator norm: 0.1990 | Test Error: 0.4010, Loss: 0.5346
1: Forward: 5 | Train Error: 0.4070, Loss: 0.5347, Operator norm: 0.1990 | Test Error: 0.3960, Loss: 0.4678
2: Forward: 5 | Train Error: 0.4030, Loss: 0.4686, Operator norm: 0.1990 | Test Error: 0.3990, Loss: 0.4173
3: Forward: 5 | Train Error: 0.4070, Loss: 0.4185, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.3791
4: Forward: 5 | Train Error: 0.4060, Loss: 0.3806, Operator norm: 0.1990 | Test Error: 0.3930, Loss: 0.3502
5: Forward: 5 | Train Error: 0.4040, Loss: 0.3518, Operator norm: 0.1990 | Test Error: 0.3920, Loss: 0.3282
6: Forward: 5 | Train Error: 0.4020, Loss: 0.3299, Operator norm: 0.1990 | Test Error: 0.3940, Loss: 0.3116
7: Forward: 5 | Train Error: 0.4060, Loss: 0.3133, Operator norm: 0.1990 | Test Error: 0.3920, Loss: 0.2991
8: Forward: 5 | Train Error: 0.4050, Loss: 0.3007, Operator norm: 0.1990 | Test Error: 0.4000, Loss: 0.2895
9: Forward: 5 | Train Error: 0.4030, Loss: 0.2910, Operator norm: 0.1990 | Test Error: 0.3930, Loss: 0.2823
10: Forward: 5 | Train Error: 0.4020, Loss: 0.2837, Operator norm: 0.1990 | Test Error: 0.3940, Loss: 0.2768
11: Forward: 5 | Train Error: 0.4000, Loss: 0.2781, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.2726
12: Forward: 5 | Train Error: 0.4000, Loss: 0.2738, Operator norm: 0.1990 | Test Error: 0.3980, Loss: 0.2694
13: Forward: 5 | Train Error: 0.3980, Loss: 0.2706, Operator norm: 0.1990 | Test Error: 0.3980, Loss: 0.2670
14: Forward: 5 | Train Error: 0.3980, Loss: 0.2680, Operator norm: 0.1990 | Test Error: 0.3990, Loss: 0.2651
15: Forward: 5 | Train Error: 0.3980, Loss: 0.2661, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.2637
16: Forward: 5 | Train Error: 0.3990, Loss: 0.2645, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.2625
17: Forward: 5 | Train Error: 0.3960, Loss: 0.2633, Operator norm: 0.1990 | Test Error: 0.3990, Loss: 0.2616
18: Forward: 5 | Train Error: 0.3950, Loss: 0.2624, Operator norm: 0.1990 | Test Error: 0.4010, Loss: 0.2609
19: Forward: 5 | Train Error: 0.3950, Loss: 0.2616, Operator norm: 0.1990 | Test Error: 0.4020, Loss: 0.2604
20: Forward: 5 | Train Error: 0.3980, Loss: 0.2610, Operator norm: 0.1990 | Test Error: 0.4020, Loss: 0.2599
21: Forward: 5 | Train Error: 0.3980, Loss: 0.2604, Operator norm: 0.1990 | Test Error: 0.4020, Loss: 0.2595
22: Forward: 5 | Train Error: 0.3990, Loss: 0.2600, Operator norm: 0.1990 | Test Error: 0.4020, Loss: 0.2591
23: Forward: 5 | Train Error: 0.3990, Loss: 0.2596, Operator norm: 0.1990 | Test Error: 0.4030, Loss: 0.2588
24: Forward: 5 | Train Error: 0.3980, Loss: 0.2593, Operator norm: 0.1990 | Test Error: 0.4020, Loss: 0.2586
25: Forward: 5 | Train Error: 0.3960, Loss: 0.2590, Operator norm: 0.1990 | Test Error: 0.4010, Loss: 0.2583
26: Forward: 5 | Train Error: 0.3970, Loss: 0.2587, Operator norm: 0.1990 | Test Error: 0.4000, Loss: 0.2581
27: Forward: 5 | Train Error: 0.3980, Loss: 0.2585, Operator norm: 0.1990 | Test Error: 0.3980, Loss: 0.2579
28: Forward: 5 | Train Error: 0.4000, Loss: 0.2582, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.2577
29: Forward: 5 | Train Error: 0.3990, Loss: 0.2580, Operator norm: 0.1990 | Test Error: 0.3980, Loss: 0.2575
30: Forward: 5 | Train Error: 0.3970, Loss: 0.2578, Operator norm: 0.1990 | Test Error: 0.3980, Loss: 0.2573
31: Forward: 5 | Train Error: 0.3960, Loss: 0.2576, Operator norm: 0.1990 | Test Error: 0.3970, Loss: 0.2571
32: Forward: 5 | Train Error: 0.3990, Loss: 0.2574, Operator norm: 0.1990 | Test Error: 0.3950, Loss: 0.2569
33: Forward: 5 | Train Error: 0.3990, Loss: 0.2572, Operator norm: 0.1990 | Test Error: 0.3960, Loss: 0.2567
34: Forward: 5 | Train Error: 0.3980, Loss: 0.2570, Operator norm: 0.1990 | Test Error: 0.3940, Loss: 0.2565
35: Forward: 5 | Train Error: 0.3970, Loss: 0.2568, Operator norm: 0.1990 | Test Error: 0.3900, Loss: 0.2563
36: Forward: 5 | Train Error: 0.3980, Loss: 0.2566, Operator norm: 0.1990 | Test Error: 0.3880, Loss: 0.2562
37: Forward: 5 | Train Error: 0.3970, Loss: 0.2564, Operator norm: 0.1990 | Test Error: 0.3880, Loss: 0.2560
38: Forward: 5 | Train Error: 0.3960, Loss: 0.2562, Operator norm: 0.1990 | Test Error: 0.3850, Loss: 0.2558
39: Forward: 5 | Train Error: 0.3950, Loss: 0.2560, Operator norm: 0.1990 | Test Error: 0.3860, Loss: 0.2556
40: Forward: 5 | Train Error: 0.3950, Loss: 0.2558, Operator norm: 0.1990 | Test Error: 0.3850, Loss: 0.2554
41: Forward: 5 | Train Error: 0.3950, Loss: 0.2557, Operator norm: 0.1990 | Test Error: 0.3840, Loss: 0.2553
42: Forward: 5 | Train Error: 0.3950, Loss: 0.2555, Operator norm: 0.1990 | Test Error: 0.3820, Loss: 0.2551
43: Forward: 5 | Train Error: 0.3940, Loss: 0.2553, Operator norm: 0.1990 | Test Error: 0.3810, Loss: 0.2549
44: Forward: 5 | Train Error: 0.3930, Loss: 0.2551, Operator norm: 0.1990 | Test Error: 0.3800, Loss: 0.2547
45: Forward: 5 | Train Error: 0.3910, Loss: 0.2549, Operator norm: 0.1990 | Test Error: 0.3790, Loss: 0.2545
46: Forward: 5 | Train Error: 0.3900, Loss: 0.2547, Operator norm: 0.1990 | Test Error: 0.3790, Loss: 0.2544
47: Forward: 5 | Train Error: 0.3900, Loss: 0.2546, Operator norm: 0.1990 | Test Error: 0.3770, Loss: 0.2542
48: Forward: 5 | Train Error: 0.3880, Loss: 0.2544, Operator norm: 0.1990 | Test Error: 0.3770, Loss: 0.2540
49: Forward: 5 | Train Error: 0.3880, Loss: 0.2542, Operator norm: 0.1990 | Test Error: 0.3760, Loss: 0.2538
50: Forward: 5 | Train Error: 0.3880, Loss: 0.2540, Operator norm: 0.1990 | Test Error: 0.3760, Loss: 0.2536
51: Forward: 5 | Train Error: 0.3870, Loss: 0.2538, Operator norm: 0.1990 | Test Error: 0.3760, Loss: 0.2535
52: Forward: 5 | Train Error: 0.3830, Loss: 0.2537, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2533
53: Forward: 5 | Train Error: 0.3840, Loss: 0.2535, Operator norm: 0.1990 | Test Error: 0.3730, Loss: 0.2531
54: Forward: 5 | Train Error: 0.3830, Loss: 0.2533, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2529
55: Forward: 5 | Train Error: 0.3810, Loss: 0.2531, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2528
56: Forward: 5 | Train Error: 0.3800, Loss: 0.2529, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2526
57: Forward: 5 | Train Error: 0.3810, Loss: 0.2528, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2524
58: Forward: 5 | Train Error: 0.3780, Loss: 0.2526, Operator norm: 0.1990 | Test Error: 0.3720, Loss: 0.2522
59: Forward: 5 | Train Error: 0.3770, Loss: 0.2524, Operator norm: 0.1990 | Test Error: 0.3700, Loss: 0.2521
60: Forward: 5 | Train Error: 0.3770, Loss: 0.2522, Operator norm: 0.1990 | Test Error: 0.3700, Loss: 0.2519
61: Forward: 5 | Train Error: 0.3800, Loss: 0.2521, Operator norm: 0.1990 | Test Error: 0.3680, Loss: 0.2517
62: Forward: 5 | Train Error: 0.3800, Loss: 0.2519, Operator norm: 0.1990 | Test Error: 0.3680, Loss: 0.2515
63: Forward: 5 | Train Error: 0.3790, Loss: 0.2517, Operator norm: 0.1990 | Test Error: 0.3660, Loss: 0.2514
64: Forward: 5 | Train Error: 0.3790, Loss: 0.2515, Operator norm: 0.1990 | Test Error: 0.3660, Loss: 0.2512
65: Forward: 5 | Train Error: 0.3770, Loss: 0.2514, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2510
66: Forward: 5 | Train Error: 0.3740, Loss: 0.2512, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2509
67: Forward: 5 | Train Error: 0.3730, Loss: 0.2510, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2507
68: Forward: 5 | Train Error: 0.3740, Loss: 0.2508, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2505
69: Forward: 5 | Train Error: 0.3720, Loss: 0.2507, Operator norm: 0.1990 | Test Error: 0.3660, Loss: 0.2504
70: Forward: 5 | Train Error: 0.3700, Loss: 0.2505, Operator norm: 0.1990 | Test Error: 0.3650, Loss: 0.2502
71: Forward: 5 | Train Error: 0.3690, Loss: 0.2503, Operator norm: 0.1990 | Test Error: 0.3650, Loss: 0.2500
72: Forward: 5 | Train Error: 0.3690, Loss: 0.2501, Operator norm: 0.1990 | Test Error: 0.3650, Loss: 0.2498
73: Forward: 5 | Train Error: 0.3660, Loss: 0.2500, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2497
74: Forward: 5 | Train Error: 0.3660, Loss: 0.2498, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2495
75: Forward: 5 | Train Error: 0.3650, Loss: 0.2496, Operator norm: 0.1990 | Test Error: 0.3640, Loss: 0.2493
76: Forward: 5 | Train Error: 0.3630, Loss: 0.2495, Operator norm: 0.1990 | Test Error: 0.3630, Loss: 0.2492
77: Forward: 5 | Train Error: 0.3640, Loss: 0.2493, Operator norm: 0.1990 | Test Error: 0.3620, Loss: 0.2490
78: Forward: 5 | Train Error: 0.3610, Loss: 0.2491, Operator norm: 0.1990 | Test Error: 0.3610, Loss: 0.2489
79: Forward: 5 | Train Error: 0.3610, Loss: 0.2490, Operator norm: 0.1990 | Test Error: 0.3610, Loss: 0.2487
80: Forward: 5 | Train Error: 0.3610, Loss: 0.2488, Operator norm: 0.1990 | Test Error: 0.3600, Loss: 0.2485
81: Forward: 5 | Train Error: 0.3600, Loss: 0.2486, Operator norm: 0.1990 | Test Error: 0.3610, Loss: 0.2484
82: Forward: 5 | Train Error: 0.3580, Loss: 0.2485, Operator norm: 0.1990 | Test Error: 0.3600, Loss: 0.2482
83: Forward: 5 | Train Error: 0.3560, Loss: 0.2483, Operator norm: 0.1990 | Test Error: 0.3590, Loss: 0.2480
84: Forward: 5 | Train Error: 0.3550, Loss: 0.2481, Operator norm: 0.1990 | Test Error: 0.3570, Loss: 0.2479
85: Forward: 5 | Train Error: 0.3550, Loss: 0.2480, Operator norm: 0.1990 | Test Error: 0.3560, Loss: 0.2477
86: Forward: 5 | Train Error: 0.3530, Loss: 0.2478, Operator norm: 0.1990 | Test Error: 0.3540, Loss: 0.2475
87: Forward: 5 | Train Error: 0.3510, Loss: 0.2476, Operator norm: 0.1990 | Test Error: 0.3530, Loss: 0.2474
88: Forward: 5 | Train Error: 0.3500, Loss: 0.2475, Operator norm: 0.1990 | Test Error: 0.3520, Loss: 0.2472
89: Forward: 5 | Train Error: 0.3500, Loss: 0.2473, Operator norm: 0.1990 | Test Error: 0.3520, Loss: 0.2471
90: Forward: 5 | Train Error: 0.3510, Loss: 0.2471, Operator norm: 0.1990 | Test Error: 0.3480, Loss: 0.2469
91: Forward: 5 | Train Error: 0.3510, Loss: 0.2470, Operator norm: 0.1990 | Test Error: 0.3480, Loss: 0.2467
92: Forward: 5 | Train Error: 0.3490, Loss: 0.2468, Operator norm: 0.1990 | Test Error: 0.3460, Loss: 0.2466
93: Forward: 5 | Train Error: 0.3450, Loss: 0.2466, Operator norm: 0.1990 | Test Error: 0.3470, Loss: 0.2464
94: Forward: 5 | Train Error: 0.3460, Loss: 0.2465, Operator norm: 0.1990 | Test Error: 0.3470, Loss: 0.2463
95: Forward: 5 | Train Error: 0.3450, Loss: 0.2463, Operator norm: 0.1990 | Test Error: 0.3440, Loss: 0.2461
96: Forward: 5 | Train Error: 0.3430, Loss: 0.2462, Operator norm: 0.1990 | Test Error: 0.3420, Loss: 0.2459
97: Forward: 5 | Train Error: 0.3410, Loss: 0.2460, Operator norm: 0.1990 | Test Error: 0.3430, Loss: 0.2458
98: Forward: 5 | Train Error: 0.3390, Loss: 0.2458, Operator norm: 0.1990 | Test Error: 0.3420, Loss: 0.2456
99: Forward: 5 | Train Error: 0.3390, Loss: 0.2457, Operator norm: 0.1990 | Test Error: 0.3400, Loss: 0.2455
100: Forward: 5 | Train Error: 0.3380, Loss: 0.2455, Operator norm: 0.1990 | Test Error: 0.3400, Loss: 0.2453
101: Forward: 5 | Train Error: 0.3360, Loss: 0.2454, Operator norm: 0.1990 | Test Error: 0.3390, Loss: 0.2452
102: Forward: 5 | Train Error: 0.3360, Loss: 0.2452, Operator norm: 0.1990 | Test Error: 0.3390, Loss: 0.2450
103: Forward: 5 | Train Error: 0.3360, Loss: 0.2450, Operator norm: 0.1990 | Test Error: 0.3380, Loss: 0.2448
104: Forward: 5 | Train Error: 0.3370, Loss: 0.2449, Operator norm: 0.1990 | Test Error: 0.3370, Loss: 0.2447
105: Forward: 5 | Train Error: 0.3330, Loss: 0.2447, Operator norm: 0.1990 | Test Error: 0.3350, Loss: 0.2445
106: Forward: 5 | Train Error: 0.3310, Loss: 0.2446, Operator norm: 0.1990 | Test Error: 0.3320, Loss: 0.2444
107: Forward: 5 | Train Error: 0.3300, Loss: 0.2444, Operator norm: 0.1990 | Test Error: 0.3330, Loss: 0.2442
108: Forward: 5 | Train Error: 0.3290, Loss: 0.2443, Operator norm: 0.1990 | Test Error: 0.3320, Loss: 0.2441
109: Forward: 5 | Train Error: 0.3280, Loss: 0.2441, Operator norm: 0.1990 | Test Error: 0.3320, Loss: 0.2439
110: Forward: 5 | Train Error: 0.3280, Loss: 0.2439, Operator norm: 0.1990 | Test Error: 0.3320, Loss: 0.2438
111: Forward: 5 | Train Error: 0.3270, Loss: 0.2438, Operator norm: 0.1990 | Test Error: 0.3300, Loss: 0.2436
112: Forward: 5 | Train Error: 0.3270, Loss: 0.2436, Operator norm: 0.1990 | Test Error: 0.3300, Loss: 0.2435
113: Forward: 5 | Train Error: 0.3240, Loss: 0.2435, Operator norm: 0.1990 | Test Error: 0.3310, Loss: 0.2433
114: Forward: 5 | Train Error: 0.3250, Loss: 0.2433, Operator norm: 0.1990 | Test Error: 0.3280, Loss: 0.2432
115: Forward: 5 | Train Error: 0.3250, Loss: 0.2432, Operator norm: 0.1990 | Test Error: 0.3260, Loss: 0.2430
116: Forward: 5 | Train Error: 0.3250, Loss: 0.2430, Operator norm: 0.1990 | Test Error: 0.3260, Loss: 0.2429
117: Forward: 5 | Train Error: 0.3240, Loss: 0.2429, Operator norm: 0.1990 | Test Error: 0.3260, Loss: 0.2427
118: Forward: 5 | Train Error: 0.3240, Loss: 0.2427, Operator norm: 0.1990 | Test Error: 0.3240, Loss: 0.2426
119: Forward: 5 | Train Error: 0.3250, Loss: 0.2426, Operator norm: 0.1990 | Test Error: 0.3220, Loss: 0.2424
120: Forward: 5 | Train Error: 0.3240, Loss: 0.2424, Operator norm: 0.1990 | Test Error: 0.3240, Loss: 0.2423
121: Forward: 5 | Train Error: 0.3230, Loss: 0.2423, Operator norm: 0.1990 | Test Error: 0.3210, Loss: 0.2421
122: Forward: 5 | Train Error: 0.3230, Loss: 0.2421, Operator norm: 0.1990 | Test Error: 0.3200, Loss: 0.2420
123: Forward: 5 | Train Error: 0.3230, Loss: 0.2419, Operator norm: 0.1990 | Test Error: 0.3200, Loss: 0.2418
124: Forward: 5 | Train Error: 0.3220, Loss: 0.2418, Operator norm: 0.1990 | Test Error: 0.3210, Loss: 0.2417
125: Forward: 5 | Train Error: 0.3200, Loss: 0.2416, Operator norm: 0.1990 | Test Error: 0.3210, Loss: 0.2415
126: Forward: 5 | Train Error: 0.3190, Loss: 0.2415, Operator norm: 0.1990 | Test Error: 0.3190, Loss: 0.2414
127: Forward: 5 | Train Error: 0.3190, Loss: 0.2413, Operator norm: 0.1990 | Test Error: 0.3180, Loss: 0.2412
128: Forward: 5 | Train Error: 0.3160, Loss: 0.2412, Operator norm: 0.1990 | Test Error: 0.3180, Loss: 0.2411
129: Forward: 5 | Train Error: 0.3150, Loss: 0.2411, Operator norm: 0.1990 | Test Error: 0.3170, Loss: 0.2409
130: Forward: 5 | Train Error: 0.3140, Loss: 0.2409, Operator norm: 0.1990 | Test Error: 0.3150, Loss: 0.2408
131: Forward: 5 | Train Error: 0.3120, Loss: 0.2408, Operator norm: 0.1990 | Test Error: 0.3150, Loss: 0.2407
132: Forward: 5 | Train Error: 0.3120, Loss: 0.2406, Operator norm: 0.1990 | Test Error: 0.3160, Loss: 0.2405
133: Forward: 5 | Train Error: 0.3120, Loss: 0.2405, Operator norm: 0.1990 | Test Error: 0.3150, Loss: 0.2404
134: Forward: 5 | Train Error: 0.3110, Loss: 0.2403, Operator norm: 0.1990 | Test Error: 0.3140, Loss: 0.2402
135: Forward: 5 | Train Error: 0.3110, Loss: 0.2402, Operator norm: 0.1990 | Test Error: 0.3120, Loss: 0.2401
136: Forward: 5 | Train Error: 0.3110, Loss: 0.2400, Operator norm: 0.1990 | Test Error: 0.3110, Loss: 0.2399
137: Forward: 5 | Train Error: 0.3110, Loss: 0.2399, Operator norm: 0.1990 | Test Error: 0.3100, Loss: 0.2398
138: Forward: 5 | Train Error: 0.3110, Loss: 0.2397, Operator norm: 0.1990 | Test Error: 0.3080, Loss: 0.2397
139: Forward: 5 | Train Error: 0.3110, Loss: 0.2396, Operator norm: 0.1990 | Test Error: 0.3090, Loss: 0.2395
140: Forward: 5 | Train Error: 0.3100, Loss: 0.2394, Operator norm: 0.1990 | Test Error: 0.3080, Loss: 0.2394
141: Forward: 5 | Train Error: 0.3100, Loss: 0.2393, Operator norm: 0.1990 | Test Error: 0.3070, Loss: 0.2392
142: Forward: 5 | Train Error: 0.3090, Loss: 0.2392, Operator norm: 0.1990 | Test Error: 0.3070, Loss: 0.2391
143: Forward: 5 | Train Error: 0.3070, Loss: 0.2390, Operator norm: 0.1990 | Test Error: 0.3070, Loss: 0.2390
144: Forward: 5 | Train Error: 0.3080, Loss: 0.2389, Operator norm: 0.1990 | Test Error: 0.3060, Loss: 0.2388
145: Forward: 5 | Train Error: 0.3080, Loss: 0.2387, Operator norm: 0.1990 | Test Error: 0.3060, Loss: 0.2387
146: Forward: 5 | Train Error: 0.3060, Loss: 0.2386, Operator norm: 0.1990 | Test Error: 0.3070, Loss: 0.2385
147: Forward: 5 | Train Error: 0.3060, Loss: 0.2384, Operator norm: 0.1990 | Test Error: 0.3070, Loss: 0.2384
148: Forward: 5 | Train Error: 0.3060, Loss: 0.2383, Operator norm: 0.1990 | Test Error: 0.3060, Loss: 0.2383
149: Forward: 5 | Train Error: 0.3040, Loss: 0.2382, Operator norm: 0.1990 | Test Error: 0.3060, Loss: 0.2381
150: Forward: 5 | Train Error: 0.3030, Loss: 0.2380, Operator norm: 0.1990 | Test Error: 0.3050, Loss: 0.2380
151: Forward: 5 | Train Error: 0.3020, Loss: 0.2379, Operator norm: 0.1990 | Test Error: 0.3050, Loss: 0.2378
152: Forward: 5 | Train Error: 0.2990, Loss: 0.2377, Operator norm: 0.1990 | Test Error: 0.3040, Loss: 0.2377
153: Forward: 5 | Train Error: 0.2970, Loss: 0.2376, Operator norm: 0.1990 | Test Error: 0.3040, Loss: 0.2376
154: Forward: 5 | Train Error: 0.2970, Loss: 0.2375, Operator norm: 0.1990 | Test Error: 0.3030, Loss: 0.2374
155: Forward: 5 | Train Error: 0.2970, Loss: 0.2373, Operator norm: 0.1990 | Test Error: 0.3010, Loss: 0.2373
156: Forward: 5 | Train Error: 0.2970, Loss: 0.2372, Operator norm: 0.1990 | Test Error: 0.3020, Loss: 0.2372
157: Forward: 5 | Train Error: 0.2970, Loss: 0.2370, Operator norm: 0.1990 | Test Error: 0.3010, Loss: 0.2370
158: Forward: 5 | Train Error: 0.2960, Loss: 0.2369, Operator norm: 0.1990 | Test Error: 0.2990, Loss: 0.2369
159: Forward: 5 | Train Error: 0.2950, Loss: 0.2368, Operator norm: 0.1990 | Test Error: 0.2990, Loss: 0.2368
160: Forward: 5 | Train Error: 0.2940, Loss: 0.2366, Operator norm: 0.1990 | Test Error: 0.2970, Loss: 0.2366
161: Forward: 5 | Train Error: 0.2910, Loss: 0.2365, Operator norm: 0.1990 | Test Error: 0.2970, Loss: 0.2365
162: Forward: 5 | Train Error: 0.2900, Loss: 0.2363, Operator norm: 0.1990 | Test Error: 0.2980, Loss: 0.2364
163: Forward: 5 | Train Error: 0.2890, Loss: 0.2362, Operator norm: 0.1990 | Test Error: 0.2980, Loss: 0.2362
164: Forward: 5 | Train Error: 0.2880, Loss: 0.2361, Operator norm: 0.1990 | Test Error: 0.2970, Loss: 0.2361
165: Forward: 5 | Train Error: 0.2880, Loss: 0.2359, Operator norm: 0.1990 | Test Error: 0.2970, Loss: 0.2360
166: Forward: 5 | Train Error: 0.2880, Loss: 0.2358, Operator norm: 0.1990 | Test Error: 0.2960, Loss: 0.2358
167: Forward: 5 | Train Error: 0.2870, Loss: 0.2357, Operator norm: 0.1990 | Test Error: 0.2950, Loss: 0.2357
168: Forward: 5 | Train Error: 0.2870, Loss: 0.2355, Operator norm: 0.1990 | Test Error: 0.2950, Loss: 0.2356
169: Forward: 5 | Train Error: 0.2870, Loss: 0.2354, Operator norm: 0.1990 | Test Error: 0.2950, Loss: 0.2354
170: Forward: 5 | Train Error: 0.2870, Loss: 0.2353, Operator norm: 0.1990 | Test Error: 0.2920, Loss: 0.2353
171: Forward: 5 | Train Error: 0.2870, Loss: 0.2351, Operator norm: 0.1990 | Test Error: 0.2930, Loss: 0.2352
172: Forward: 5 | Train Error: 0.2870, Loss: 0.2350, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2350
173: Forward: 5 | Train Error: 0.2870, Loss: 0.2349, Operator norm: 0.1990 | Test Error: 0.2950, Loss: 0.2349
174: Forward: 5 | Train Error: 0.2870, Loss: 0.2347, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2348
175: Forward: 5 | Train Error: 0.2850, Loss: 0.2346, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2347
176: Forward: 5 | Train Error: 0.2850, Loss: 0.2345, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2345
177: Forward: 5 | Train Error: 0.2840, Loss: 0.2343, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2344
178: Forward: 5 | Train Error: 0.2840, Loss: 0.2342, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2343
179: Forward: 5 | Train Error: 0.2850, Loss: 0.2341, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2341
180: Forward: 5 | Train Error: 0.2830, Loss: 0.2339, Operator norm: 0.1990 | Test Error: 0.2940, Loss: 0.2340
181: Forward: 5 | Train Error: 0.2810, Loss: 0.2338, Operator norm: 0.1990 | Test Error: 0.2930, Loss: 0.2339
182: Forward: 5 | Train Error: 0.2810, Loss: 0.2337, Operator norm: 0.1990 | Test Error: 0.2920, Loss: 0.2338
183: Forward: 5 | Train Error: 0.2790, Loss: 0.2335, Operator norm: 0.1990 | Test Error: 0.2920, Loss: 0.2336
184: Forward: 5 | Train Error: 0.2790, Loss: 0.2334, Operator norm: 0.1990 | Test Error: 0.2910, Loss: 0.2335
185: Forward: 5 | Train Error: 0.2780, Loss: 0.2333, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2334
186: Forward: 5 | Train Error: 0.2780, Loss: 0.2331, Operator norm: 0.1990 | Test Error: 0.2900, Loss: 0.2333
187: Forward: 5 | Train Error: 0.2770, Loss: 0.2330, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2331
188: Forward: 5 | Train Error: 0.2770, Loss: 0.2329, Operator norm: 0.1990 | Test Error: 0.2870, Loss: 0.2330
189: Forward: 5 | Train Error: 0.2770, Loss: 0.2328, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2329
190: Forward: 5 | Train Error: 0.2770, Loss: 0.2326, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2328
191: Forward: 5 | Train Error: 0.2770, Loss: 0.2325, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2326
192: Forward: 5 | Train Error: 0.2780, Loss: 0.2324, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2325
193: Forward: 5 | Train Error: 0.2780, Loss: 0.2322, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2324
194: Forward: 5 | Train Error: 0.2780, Loss: 0.2321, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2323
195: Forward: 5 | Train Error: 0.2790, Loss: 0.2320, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2321
196: Forward: 5 | Train Error: 0.2780, Loss: 0.2319, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2320
197: Forward: 5 | Train Error: 0.2770, Loss: 0.2317, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2319
198: Forward: 5 | Train Error: 0.2770, Loss: 0.2316, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2318
199: Forward: 5 | Train Error: 0.2770, Loss: 0.2315, Operator norm: 0.1990 | Test Error: 0.2890, Loss: 0.2317
200: Forward: 5 | Train Error: 0.2770, Loss: 0.2314, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2315
201: Forward: 5 | Train Error: 0.2770, Loss: 0.2312, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2314
202: Forward: 5 | Train Error: 0.2770, Loss: 0.2311, Operator norm: 0.1990 | Test Error: 0.2870, Loss: 0.2313
203: Forward: 5 | Train Error: 0.2770, Loss: 0.2310, Operator norm: 0.1990 | Test Error: 0.2870, Loss: 0.2312
204: Forward: 5 | Train Error: 0.2760, Loss: 0.2309, Operator norm: 0.1990 | Test Error: 0.2870, Loss: 0.2310
205: Forward: 5 | Train Error: 0.2750, Loss: 0.2307, Operator norm: 0.1990 | Test Error: 0.2870, Loss: 0.2309
206: Forward: 5 | Train Error: 0.2750, Loss: 0.2306, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2308
207: Forward: 5 | Train Error: 0.2750, Loss: 0.2305, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2307
208: Forward: 5 | Train Error: 0.2750, Loss: 0.2304, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2306
209: Forward: 5 | Train Error: 0.2750, Loss: 0.2302, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2305
210: Forward: 5 | Train Error: 0.2750, Loss: 0.2301, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2303
211: Forward: 5 | Train Error: 0.2750, Loss: 0.2300, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2302
212: Forward: 5 | Train Error: 0.2740, Loss: 0.2299, Operator norm: 0.1990 | Test Error: 0.2840, Loss: 0.2301
213: Forward: 5 | Train Error: 0.2740, Loss: 0.2298, Operator norm: 0.1990 | Test Error: 0.2850, Loss: 0.2300
214: Forward: 5 | Train Error: 0.2710, Loss: 0.2296, Operator norm: 0.1990 | Test Error: 0.2840, Loss: 0.2299
215: Forward: 5 | Train Error: 0.2710, Loss: 0.2295, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2297
216: Forward: 5 | Train Error: 0.2700, Loss: 0.2294, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2296
217: Forward: 5 | Train Error: 0.2700, Loss: 0.2293, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2295
218: Forward: 5 | Train Error: 0.2700, Loss: 0.2292, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2294
219: Forward: 5 | Train Error: 0.2710, Loss: 0.2290, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2293
220: Forward: 5 | Train Error: 0.2710, Loss: 0.2289, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2292
221: Forward: 5 | Train Error: 0.2710, Loss: 0.2288, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2290
222: Forward: 5 | Train Error: 0.2710, Loss: 0.2287, Operator norm: 0.1990 | Test Error: 0.2830, Loss: 0.2289
223: Forward: 5 | Train Error: 0.2700, Loss: 0.2286, Operator norm: 0.1990 | Test Error: 0.2820, Loss: 0.2288
224: Forward: 5 | Train Error: 0.2700, Loss: 0.2284, Operator norm: 0.1990 | Test Error: 0.2810, Loss: 0.2287
225: Forward: 5 | Train Error: 0.2700, Loss: 0.2283, Operator norm: 0.1990 | Test Error: 0.2800, Loss: 0.2286
226: Forward: 5 | Train Error: 0.2710, Loss: 0.2282, Operator norm: 0.1990 | Test Error: 0.2800, Loss: 0.2285
227: Forward: 5 | Train Error: 0.2710, Loss: 0.2281, Operator norm: 0.1990 | Test Error: 0.2810, Loss: 0.2284
228: Forward: 5 | Train Error: 0.2710, Loss: 0.2280, Operator norm: 0.1990 | Test Error: 0.2790, Loss: 0.2283
229: Forward: 5 | Train Error: 0.2680, Loss: 0.2278, Operator norm: 0.1990 | Test Error: 0.2780, Loss: 0.2281
230: Forward: 5 | Train Error: 0.2660, Loss: 0.2277, Operator norm: 0.1990 | Test Error: 0.2780, Loss: 0.2280
231: Forward: 5 | Train Error: 0.2650, Loss: 0.2276, Operator norm: 0.1990 | Test Error: 0.2760, Loss: 0.2279
232: Forward: 5 | Train Error: 0.2630, Loss: 0.2275, Operator norm: 0.1990 | Test Error: 0.2750, Loss: 0.2278
233: Forward: 5 | Train Error: 0.2630, Loss: 0.2274, Operator norm: 0.1990 | Test Error: 0.2750, Loss: 0.2277
234: Forward: 5 | Train Error: 0.2620, Loss: 0.2273, Operator norm: 0.1990 | Test Error: 0.2750, Loss: 0.2276
235: Forward: 5 | Train Error: 0.2620, Loss: 0.2271, Operator norm: 0.1990 | Test Error: 0.2740, Loss: 0.2275
236: Forward: 5 | Train Error: 0.2620, Loss: 0.2270, Operator norm: 0.1990 | Test Error: 0.2740, Loss: 0.2274
237: Forward: 5 | Train Error: 0.2610, Loss: 0.2269, Operator norm: 0.1990 | Test Error: 0.2720, Loss: 0.2272
238: Forward: 5 | Train Error: 0.2600, Loss: 0.2268, Operator norm: 0.1990 | Test Error: 0.2720, Loss: 0.2271
239: Forward: 5 | Train Error: 0.2600, Loss: 0.2267, Operator norm: 0.1990 | Test Error: 0.2720, Loss: 0.2270
240: Forward: 5 | Train Error: 0.2590, Loss: 0.2266, Operator norm: 0.1990 | Test Error: 0.2710, Loss: 0.2269
241: Forward: 5 | Train Error: 0.2590, Loss: 0.2265, Operator norm: 0.1990 | Test Error: 0.2710, Loss: 0.2268
242: Forward: 5 | Train Error: 0.2570, Loss: 0.2263, Operator norm: 0.1990 | Test Error: 0.2710, Loss: 0.2267
243: Forward: 5 | Train Error: 0.2560, Loss: 0.2262, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2266
244: Forward: 5 | Train Error: 0.2560, Loss: 0.2261, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2265
245: Forward: 5 | Train Error: 0.2550, Loss: 0.2260, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2264
246: Forward: 5 | Train Error: 0.2550, Loss: 0.2259, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2263
247: Forward: 5 | Train Error: 0.2550, Loss: 0.2258, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2261
248: Forward: 5 | Train Error: 0.2550, Loss: 0.2257, Operator norm: 0.1990 | Test Error: 0.2700, Loss: 0.2260
249: Forward: 5 | Train Error: 0.2530, Loss: 0.2256, Operator norm: 0.1990 | Test Error: 0.2700, Loss: 0.2259
250: Forward: 5 | Train Error: 0.2530, Loss: 0.2254, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2258
251: Forward: 5 | Train Error: 0.2530, Loss: 0.2253, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2257
252: Forward: 5 | Train Error: 0.2520, Loss: 0.2252, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2256
253: Forward: 5 | Train Error: 0.2520, Loss: 0.2251, Operator norm: 0.1990 | Test Error: 0.2690, Loss: 0.2255
254: Forward: 5 | Train Error: 0.2540, Loss: 0.2250, Operator norm: 0.1990 | Test Error: 0.2670, Loss: 0.2254
255: Forward: 5 | Train Error: 0.2540, Loss: 0.2249, Operator norm: 0.1990 | Test Error: 0.2680, Loss: 0.2253
256: Forward: 5 | Train Error: 0.2540, Loss: 0.2248, Operator norm: 0.1990 | Test Error: 0.2670, Loss: 0.2252
257: Forward: 5 | Train Error: 0.2540, Loss: 0.2247, Operator norm: 0.1990 | Test Error: 0.2670, Loss: 0.2251
258: Forward: 5 | Train Error: 0.2540, Loss: 0.2246, Operator norm: 0.1990 | Test Error: 0.2670, Loss: 0.2250
259: Forward: 5 | Train Error: 0.2540, Loss: 0.2244, Operator norm: 0.1990 | Test Error: 0.2670, Loss: 0.2249
260: Forward: 5 | Train Error: 0.2540, Loss: 0.2243, Operator norm: 0.1990 | Test Error: 0.2660, Loss: 0.2248
261: Forward: 5 | Train Error: 0.2530, Loss: 0.2242, Operator norm: 0.1990 | Test Error: 0.2660, Loss: 0.2247
262: Forward: 5 | Train Error: 0.2520, Loss: 0.2241, Operator norm: 0.1990 | Test Error: 0.2660, Loss: 0.2245
263: Forward: 5 | Train Error: 0.2520, Loss: 0.2240, Operator norm: 0.1990 | Test Error: 0.2660, Loss: 0.2244
264: Forward: 5 | Train Error: 0.2520, Loss: 0.2239, Operator norm: 0.1990 | Test Error: 0.2650, Loss: 0.2243
265: Forward: 5 | Train Error: 0.2520, Loss: 0.2238, Operator norm: 0.1990 | Test Error: 0.2650, Loss: 0.2242
266: Forward: 5 | Train Error: 0.2520, Loss: 0.2237, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2241
267: Forward: 5 | Train Error: 0.2530, Loss: 0.2236, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
268: Forward: 5 | Train Error: 0.2540, Loss: 0.2235, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
269: Forward: 5 | Train Error: 0.2540, Loss: 0.2234, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
270: Forward: 5 | Train Error: 0.2540, Loss: 0.2233, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
271: Forward: 5 | Train Error: 0.2540, Loss: 0.2232, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
272: Forward: 5 | Train Error: 0.2540, Loss: 0.2230, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
273: Forward: 5 | Train Error: 0.2540, Loss: 0.2229, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
274: Forward: 5 | Train Error: 0.2540, Loss: 0.2228, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
275: Forward: 5 | Train Error: 0.2530, Loss: 0.2227, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
276: Forward: 5 | Train Error: 0.2530, Loss: 0.2226, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
277: Forward: 5 | Train Error: 0.2530, Loss: 0.2225, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
278: Forward: 5 | Train Error: 0.2530, Loss: 0.2224, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
279: Forward: 5 | Train Error: 0.2530, Loss: 0.2223, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
280: Forward: 5 | Train Error: 0.2520, Loss: 0.2222, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
281: Forward: 5 | Train Error: 0.2520, Loss: 0.2221, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
282: Forward: 5 | Train Error: 0.2520, Loss: 0.2220, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
283: Forward: 5 | Train Error: 0.2520, Loss: 0.2219, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
284: Forward: 5 | Train Error: 0.2520, Loss: 0.2218, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
285: Forward: 5 | Train Error: 0.2520, Loss: 0.2217, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2222
286: Forward: 5 | Train Error: 0.2520, Loss: 0.2216, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2221
287: Forward: 5 | Train Error: 0.2510, Loss: 0.2215, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2220
288: Forward: 5 | Train Error: 0.2510, Loss: 0.2214, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2219
289: Forward: 5 | Train Error: 0.2510, Loss: 0.2213, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2218
290: Forward: 5 | Train Error: 0.2510, Loss: 0.2212, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2217
291: Forward: 5 | Train Error: 0.2500, Loss: 0.2211, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2216
292: Forward: 5 | Train Error: 0.2510, Loss: 0.2210, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2215
293: Forward: 5 | Train Error: 0.2510, Loss: 0.2209, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2214
294: Forward: 5 | Train Error: 0.2510, Loss: 0.2207, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2213
295: Forward: 5 | Train Error: 0.2510, Loss: 0.2206, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2212
296: Forward: 5 | Train Error: 0.2500, Loss: 0.2205, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2211
297: Forward: 5 | Train Error: 0.2500, Loss: 0.2204, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2210
298: Forward: 5 | Train Error: 0.2490, Loss: 0.2203, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2209
299: Forward: 5 | Train Error: 0.2490, Loss: 0.2202, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2208
300: Forward: 5 | Train Error: 0.2480, Loss: 0.2201, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2207
301: Forward: 5 | Train Error: 0.2480, Loss: 0.2200, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2206
302: Forward: 5 | Train Error: 0.2480, Loss: 0.2199, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2205
303: Forward: 5 | Train Error: 0.2480, Loss: 0.2198, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2205
304: Forward: 5 | Train Error: 0.2480, Loss: 0.2197, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2204
305: Forward: 5 | Train Error: 0.2480, Loss: 0.2196, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2203
306: Forward: 5 | Train Error: 0.2470, Loss: 0.2195, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2202
307: Forward: 5 | Train Error: 0.2470, Loss: 0.2194, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2201
308: Forward: 5 | Train Error: 0.2460, Loss: 0.2193, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2200
309: Forward: 5 | Train Error: 0.2460, Loss: 0.2192, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2199
310: Forward: 5 | Train Error: 0.2460, Loss: 0.2191, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2198
311: Forward: 5 | Train Error: 0.2460, Loss: 0.2190, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2197
312: Forward: 5 | Train Error: 0.2460, Loss: 0.2189, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2196
313: Forward: 5 | Train Error: 0.2460, Loss: 0.2188, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2195
314: Forward: 5 | Train Error: 0.2450, Loss: 0.2187, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2194
315: Forward: 5 | Train Error: 0.2450, Loss: 0.2187, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2193
316: Forward: 5 | Train Error: 0.2450, Loss: 0.2186, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2192
317: Forward: 5 | Train Error: 0.2450, Loss: 0.2185, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2191
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2190
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2190
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2189
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2188
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2187
323: Forward: 5 | Train Error: 0.2430, Loss: 0.2179, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2186
324: Forward: 5 | Train Error: 0.2430, Loss: 0.2178, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2185
325: Forward: 5 | Train Error: 0.2430, Loss: 0.2177, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2184
326: Forward: 5 | Train Error: 0.2430, Loss: 0.2176, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2183
327: Forward: 5 | Train Error: 0.2420, Loss: 0.2175, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2182
328: Forward: 5 | Train Error: 0.2420, Loss: 0.2174, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2181
329: Forward: 5 | Train Error: 0.2420, Loss: 0.2173, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2180
330: Forward: 5 | Train Error: 0.2420, Loss: 0.2172, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2180
331: Forward: 5 | Train Error: 0.2420, Loss: 0.2171, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2179
332: Forward: 5 | Train Error: 0.2420, Loss: 0.2170, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2178
333: Forward: 5 | Train Error: 0.2420, Loss: 0.2169, Operator norm: 0.1990 | Test Error: 0.2630, Loss: 0.2177
334: Forward: 5 | Train Error: 0.2410, Loss: 0.2168, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2176
335: Forward: 5 | Train Error: 0.2400, Loss: 0.2167, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2175
336: Forward: 5 | Train Error: 0.2400, Loss: 0.2166, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2174
337: Forward: 5 | Train Error: 0.2400, Loss: 0.2166, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2173
338: Forward: 5 | Train Error: 0.2400, Loss: 0.2165, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2172
339: Forward: 5 | Train Error: 0.2390, Loss: 0.2164, Operator norm: 0.1990 | Test Error: 0.2620, Loss: 0.2172
340: Forward: 5 | Train Error: 0.2390, Loss: 0.2163, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2171
341: Forward: 5 | Train Error: 0.2380, Loss: 0.2162, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2170
342: Forward: 5 | Train Error: 0.2380, Loss: 0.2161, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2169
343: Forward: 5 | Train Error: 0.2380, Loss: 0.2160, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2168
344: Forward: 5 | Train Error: 0.2370, Loss: 0.2159, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2167
345: Forward: 5 | Train Error: 0.2370, Loss: 0.2158, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2166
346: Forward: 5 | Train Error: 0.2370, Loss: 0.2157, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2166
347: Forward: 5 | Train Error: 0.2360, Loss: 0.2156, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2165
348: Forward: 5 | Train Error: 0.2350, Loss: 0.2155, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2164
349: Forward: 5 | Train Error: 0.2350, Loss: 0.2155, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2163
350: Forward: 5 | Train Error: 0.2340, Loss: 0.2154, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2162
351: Forward: 5 | Train Error: 0.2340, Loss: 0.2153, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2161
352: Forward: 5 | Train Error: 0.2340, Loss: 0.2152, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2160
353: Forward: 5 | Train Error: 0.2330, Loss: 0.2151, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2159
354: Forward: 5 | Train Error: 0.2330, Loss: 0.2150, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2159
355: Forward: 5 | Train Error: 0.2320, Loss: 0.2149, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2158
356: Forward: 5 | Train Error: 0.2320, Loss: 0.2148, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2157
357: Forward: 5 | Train Error: 0.2320, Loss: 0.2147, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2156
358: Forward: 5 | Train Error: 0.2320, Loss: 0.2146, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2155
359: Forward: 5 | Train Error: 0.2320, Loss: 0.2145, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2154
360: Forward: 5 | Train Error: 0.2330, Loss: 0.2145, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2154
361: Forward: 5 | Train Error: 0.2330, Loss: 0.2144, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2153
362: Forward: 5 | Train Error: 0.2330, Loss: 0.2143, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2152
363: Forward: 5 | Train Error: 0.2330, Loss: 0.2142, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2151
364: Forward: 5 | Train Error: 0.2330, Loss: 0.2141, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2150
365: Forward: 5 | Train Error: 0.2330, Loss: 0.2140, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2149
366: Forward: 5 | Train Error: 0.2330, Loss: 0.2139, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2149
367: Forward: 5 | Train Error: 0.2330, Loss: 0.2138, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2148
368: Forward: 5 | Train Error: 0.2330, Loss: 0.2138, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2147
369: Forward: 5 | Train Error: 0.2330, Loss: 0.2137, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2146
370: Forward: 5 | Train Error: 0.2330, Loss: 0.2136, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2145
371: Forward: 5 | Train Error: 0.2320, Loss: 0.2135, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2144
372: Forward: 5 | Train Error: 0.2320, Loss: 0.2134, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2144
373: Forward: 5 | Train Error: 0.2320, Loss: 0.2133, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2143
374: Forward: 5 | Train Error: 0.2310, Loss: 0.2132, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2142
375: Forward: 5 | Train Error: 0.2310, Loss: 0.2131, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2141
376: Forward: 5 | Train Error: 0.2320, Loss: 0.2131, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2140
377: Forward: 5 | Train Error: 0.2320, Loss: 0.2130, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2140
378: Forward: 5 | Train Error: 0.2320, Loss: 0.2129, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2139
379: Forward: 5 | Train Error: 0.2330, Loss: 0.2128, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2138
380: Forward: 5 | Train Error: 0.2310, Loss: 0.2127, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2137
381: Forward: 5 | Train Error: 0.2320, Loss: 0.2126, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2136
382: Forward: 5 | Train Error: 0.2320, Loss: 0.2125, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2136
383: Forward: 5 | Train Error: 0.2330, Loss: 0.2125, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2135
384: Forward: 5 | Train Error: 0.2340, Loss: 0.2124, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2134
385: Forward: 5 | Train Error: 0.2340, Loss: 0.2123, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2133
386: Forward: 5 | Train Error: 0.2340, Loss: 0.2122, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2132
387: Forward: 5 | Train Error: 0.2340, Loss: 0.2121, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2132
388: Forward: 5 | Train Error: 0.2340, Loss: 0.2120, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2131
389: Forward: 5 | Train Error: 0.2340, Loss: 0.2120, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2130
390: Forward: 5 | Train Error: 0.2340, Loss: 0.2119, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2129
391: Forward: 5 | Train Error: 0.2330, Loss: 0.2118, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2128
392: Forward: 5 | Train Error: 0.2330, Loss: 0.2117, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2128
393: Forward: 5 | Train Error: 0.2330, Loss: 0.2116, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2127
394: Forward: 5 | Train Error: 0.2330, Loss: 0.2115, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2126
395: Forward: 5 | Train Error: 0.2340, Loss: 0.2114, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2125
396: Forward: 5 | Train Error: 0.2340, Loss: 0.2114, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2125
397: Forward: 5 | Train Error: 0.2340, Loss: 0.2113, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2124
398: Forward: 5 | Train Error: 0.2340, Loss: 0.2112, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2123
399: Forward: 5 | Train Error: 0.2340, Loss: 0.2111, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2122
400: Forward: 5 | Train Error: 0.2340, Loss: 0.2110, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2121
401: Forward: 5 | Train Error: 0.2330, Loss: 0.2110, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2121
402: Forward: 5 | Train Error: 0.2340, Loss: 0.2109, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2120
403: Forward: 5 | Train Error: 0.2350, Loss: 0.2108, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2119
404: Forward: 5 | Train Error: 0.2350, Loss: 0.2107, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2118
405: Forward: 5 | Train Error: 0.2350, Loss: 0.2106, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2118
406: Forward: 5 | Train Error: 0.2350, Loss: 0.2105, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2117
407: Forward: 5 | Train Error: 0.2340, Loss: 0.2105, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2116
408: Forward: 5 | Train Error: 0.2340, Loss: 0.2104, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2115
409: Forward: 5 | Train Error: 0.2340, Loss: 0.2103, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2115
410: Forward: 5 | Train Error: 0.2340, Loss: 0.2102, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2114
411: Forward: 5 | Train Error: 0.2330, Loss: 0.2101, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2113
412: Forward: 5 | Train Error: 0.2330, Loss: 0.2101, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2112
413: Forward: 5 | Train Error: 0.2320, Loss: 0.2100, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2112
414: Forward: 5 | Train Error: 0.2320, Loss: 0.2099, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2111
415: Forward: 5 | Train Error: 0.2320, Loss: 0.2098, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2110
416: Forward: 5 | Train Error: 0.2320, Loss: 0.2097, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2109
417: Forward: 5 | Train Error: 0.2320, Loss: 0.2097, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2108
418: Forward: 5 | Train Error: 0.2320, Loss: 0.2096, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2108
419: Forward: 5 | Train Error: 0.2320, Loss: 0.2095, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2107
420: Forward: 5 | Train Error: 0.2320, Loss: 0.2094, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2106
421: Forward: 5 | Train Error: 0.2310, Loss: 0.2093, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2106
422: Forward: 5 | Train Error: 0.2310, Loss: 0.2093, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2105
423: Forward: 5 | Train Error: 0.2310, Loss: 0.2092, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2104
424: Forward: 5 | Train Error: 0.2310, Loss: 0.2091, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2103
425: Forward: 5 | Train Error: 0.2310, Loss: 0.2090, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2103
426: Forward: 5 | Train Error: 0.2310, Loss: 0.2089, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2102
427: Forward: 5 | Train Error: 0.2310, Loss: 0.2089, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2101
428: Forward: 5 | Train Error: 0.2310, Loss: 0.2088, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2100
429: Forward: 5 | Train Error: 0.2310, Loss: 0.2087, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2100
430: Forward: 5 | Train Error: 0.2310, Loss: 0.2086, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2099
431: Forward: 5 | Train Error: 0.2310, Loss: 0.2085, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2098
432: Forward: 5 | Train Error: 0.2310, Loss: 0.2085, Operator norm: 0.1990 | Test Error: 0.2540, Loss: 0.2097
433: Forward: 5 | Train Error: 0.2310, Loss: 0.2084, Operator norm: 0.1990 | Test Error: 0.2520, Loss: 0.2097
434: Forward: 5 | Train Error: 0.2310, Loss: 0.2083, Operator norm: 0.1990 | Test Error: 0.2520, Loss: 0.2096
435: Forward: 5 | Train Error: 0.2310, Loss: 0.2082, Operator norm: 0.1990 | Test Error: 0.2520, Loss: 0.2095
436: Forward: 5 | Train Error: 0.2310, Loss: 0.2082, Operator norm: 0.1990 | Test Error: 0.2520, Loss: 0.2095
437: Forward: 5 | Train Error: 0.2310, Loss: 0.2081, Operator norm: 0.1990 | Test Error: 0.2510, Loss: 0.2094
438: Forward: 5 | Train Error: 0.2310, Loss: 0.2080, Operator norm: 0.1990 | Test Error: 0.2510, Loss: 0.2093
439: Forward: 5 | Train Error: 0.2310, Loss: 0.2079, Operator norm: 0.1990 | Test Error: 0.2510, Loss: 0.2092
440: Forward: 5 | Train Error: 0.2300, Loss: 0.2079, Operator norm: 0.1990 | Test Error: 0.2510, Loss: 0.2092
441: Forward: 5 | Train Error: 0.2300, Loss: 0.2078, Operator norm: 0.1990 | Test Error: 0.2500, Loss: 0.2091
442: Forward: 5 | Train Error: 0.2320, Loss: 0.2077, Operator norm: 0.1990 | Test Error: 0.2500, Loss: 0.2090
443: Forward: 5 | Train Error: 0.2310, Loss: 0.2076, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2090
444: Forward: 5 | Train Error: 0.2310, Loss: 0.2075, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2089
445: Forward: 5 | Train Error: 0.2320, Loss: 0.2075, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2088
446: Forward: 5 | Train Error: 0.2330, Loss: 0.2074, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2087
447: Forward: 5 | Train Error: 0.2330, Loss: 0.2073, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2087
448: Forward: 5 | Train Error: 0.2330, Loss: 0.2072, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2086
449: Forward: 5 | Train Error: 0.2320, Loss: 0.2072, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2085
450: Forward: 5 | Train Error: 0.2310, Loss: 0.2071, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2085
451: Forward: 5 | Train Error: 0.2310, Loss: 0.2070, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2084
452: Forward: 5 | Train Error: 0.2310, Loss: 0.2069, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2083
453: Forward: 5 | Train Error: 0.2320, Loss: 0.2069, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2083
454: Forward: 5 | Train Error: 0.2330, Loss: 0.2068, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2082
455: Forward: 5 | Train Error: 0.2330, Loss: 0.2067, Operator norm: 0.1990 | Test Error: 0.2480, Loss: 0.2081
456: Forward: 5 | Train Error: 0.2330, Loss: 0.2066, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2080
457: Forward: 5 | Train Error: 0.2330, Loss: 0.2066, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2080
458: Forward: 5 | Train Error: 0.2330, Loss: 0.2065, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2079
459: Forward: 5 | Train Error: 0.2330, Loss: 0.2064, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2078
460: Forward: 5 | Train Error: 0.2330, Loss: 0.2063, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2078
461: Forward: 5 | Train Error: 0.2340, Loss: 0.2063, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2077
462: Forward: 5 | Train Error: 0.2340, Loss: 0.2062, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2076
463: Forward: 5 | Train Error: 0.2340, Loss: 0.2061, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2076
464: Forward: 5 | Train Error: 0.2340, Loss: 0.2060, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2075
465: Forward: 5 | Train Error: 0.2340, Loss: 0.2060, Operator norm: 0.1990 | Test Error: 0.2470, Loss: 0.2074
466: Forward: 5 | Train Error: 0.2340, Loss: 0.2059, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2074
467: Forward: 5 | Train Error: 0.2340, Loss: 0.2058, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2073
468: Forward: 5 | Train Error: 0.2340, Loss: 0.2057, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2072
469: Forward: 5 | Train Error: 0.2340, Loss: 0.2057, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2072
470: Forward: 5 | Train Error: 0.2330, Loss: 0.2056, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2071
471: Forward: 5 | Train Error: 0.2330, Loss: 0.2055, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2070
472: Forward: 5 | Train Error: 0.2330, Loss: 0.2055, Operator norm: 0.1990 | Test Error: 0.2460, Loss: 0.2070
473: Forward: 5 | Train Error: 0.2330, Loss: 0.2054, Operator norm: 0.1990 | Test Error: 0.2440, Loss: 0.2069
474: Forward: 5 | Train Error: 0.2330, Loss: 0.2053, Operator norm: 0.1990 | Test Error: 0.2440, Loss: 0.2068
475: Forward: 5 | Train Error: 0.2320, Loss: 0.2052, Operator norm: 0.1990 | Test Error: 0.2440, Loss: 0.2068
476: Forward: 5 | Train Error: 0.2320, Loss: 0.2052, Operator norm: 0.1990 | Test Error: 0.2440, Loss: 0.2067
477: Forward: 5 | Train Error: 0.2320, Loss: 0.2051, Operator norm: 0.1990 | Test Error: 0.2440, Loss: 0.2066
478: Forward: 5 | Train Error: 0.2320, Loss: 0.2050, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2066
479: Forward: 5 | Train Error: 0.2310, Loss: 0.2050, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2065
480: Forward: 5 | Train Error: 0.2310, Loss: 0.2049, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2064
481: Forward: 5 | Train Error: 0.2310, Loss: 0.2048, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2064
482: Forward: 5 | Train Error: 0.2310, Loss: 0.2047, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2063
483: Forward: 5 | Train Error: 0.2310, Loss: 0.2047, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2062
484: Forward: 5 | Train Error: 0.2320, Loss: 0.2046, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2062
485: Forward: 5 | Train Error: 0.2330, Loss: 0.2045, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2061
486: Forward: 5 | Train Error: 0.2330, Loss: 0.2045, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2060
487: Forward: 5 | Train Error: 0.2330, Loss: 0.2044, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2060
488: Forward: 5 | Train Error: 0.2320, Loss: 0.2043, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2059
489: Forward: 5 | Train Error: 0.2310, Loss: 0.2042, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2058
490: Forward: 5 | Train Error: 0.2310, Loss: 0.2042, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2058
491: Forward: 5 | Train Error: 0.2310, Loss: 0.2041, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2057
492: Forward: 5 | Train Error: 0.2310, Loss: 0.2040, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2056
493: Forward: 5 | Train Error: 0.2310, Loss: 0.2040, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2056
494: Forward: 5 | Train Error: 0.2310, Loss: 0.2039, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2055
495: Forward: 5 | Train Error: 0.2300, Loss: 0.2038, Operator norm: 0.1990 | Test Error: 0.2420, Loss: 0.2055
496: Forward: 5 | Train Error: 0.2300, Loss: 0.2038, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2054
497: Forward: 5 | Train Error: 0.2310, Loss: 0.2037, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2053
498: Forward: 5 | Train Error: 0.2300, Loss: 0.2036, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2053
499: Forward: 5 | Train Error: 0.2280, Loss: 0.2035, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2052
500: Forward: 5 | Train Error: 0.2280, Loss: 0.2035, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2051
501: Forward: 5 | Train Error: 0.2280, Loss: 0.2034, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2051
502: Forward: 5 | Train Error: 0.2280, Loss: 0.2033, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2050
503: Forward: 5 | Train Error: 0.2280, Loss: 0.2033, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2049
504: Forward: 5 | Train Error: 0.2280, Loss: 0.2032, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2049
505: Forward: 5 | Train Error: 0.2280, Loss: 0.2031, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2048
506: Forward: 5 | Train Error: 0.2280, Loss: 0.2031, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2048
507: Forward: 5 | Train Error: 0.2280, Loss: 0.2030, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2047
508: Forward: 5 | Train Error: 0.2280, Loss: 0.2029, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2046
509: Forward: 5 | Train Error: 0.2280, Loss: 0.2029, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2046
510: Forward: 5 | Train Error: 0.2280, Loss: 0.2028, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2045
511: Forward: 5 | Train Error: 0.2280, Loss: 0.2027, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2044
512: Forward: 5 | Train Error: 0.2280, Loss: 0.2027, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2044
513: Forward: 5 | Train Error: 0.2280, Loss: 0.2026, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2043
514: Forward: 5 | Train Error: 0.2280, Loss: 0.2025, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2043
515: Forward: 5 | Train Error: 0.2280, Loss: 0.2025, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2042
516: Forward: 5 | Train Error: 0.2270, Loss: 0.2024, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2041
517: Forward: 5 | Train Error: 0.2270, Loss: 0.2023, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2041
518: Forward: 5 | Train Error: 0.2270, Loss: 0.2022, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2040
519: Forward: 5 | Train Error: 0.2270, Loss: 0.2022, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2039
520: Forward: 5 | Train Error: 0.2270, Loss: 0.2021, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2039
521: Forward: 5 | Train Error: 0.2270, Loss: 0.2020, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2038
522: Forward: 5 | Train Error: 0.2270, Loss: 0.2020, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2038
523: Forward: 5 | Train Error: 0.2270, Loss: 0.2019, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2037
524: Forward: 5 | Train Error: 0.2270, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2036
525: Forward: 5 | Train Error: 0.2260, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2036
526: Forward: 5 | Train Error: 0.2260, Loss: 0.2017, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2035
527: Forward: 5 | Train Error: 0.2250, Loss: 0.2017, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2035
528: Forward: 5 | Train Error: 0.2250, Loss: 0.2016, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2034
529: Forward: 5 | Train Error: 0.2250, Loss: 0.2015, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2033
530: Forward: 5 | Train Error: 0.2240, Loss: 0.2015, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2033
531: Forward: 5 | Train Error: 0.2240, Loss: 0.2014, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2032
532: Forward: 5 | Train Error: 0.2240, Loss: 0.2013, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2032
533: Forward: 5 | Train Error: 0.2240, Loss: 0.2013, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2031
534: Forward: 5 | Train Error: 0.2240, Loss: 0.2012, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2030
535: Forward: 5 | Train Error: 0.2240, Loss: 0.2011, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2030
536: Forward: 5 | Train Error: 0.2230, Loss: 0.2011, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2029
537: Forward: 5 | Train Error: 0.2230, Loss: 0.2010, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2029
538: Forward: 5 | Train Error: 0.2230, Loss: 0.2009, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2028
539: Forward: 5 | Train Error: 0.2230, Loss: 0.2009, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2027
540: Forward: 5 | Train Error: 0.2230, Loss: 0.2008, Operator norm: 0.1990 | Test Error: 0.2410, Loss: 0.2027
541: Forward: 5 | Train Error: 0.2230, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2026
542: Forward: 5 | Train Error: 0.2230, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2026
543: Forward: 5 | Train Error: 0.2240, Loss: 0.2006, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2025
544: Forward: 5 | Train Error: 0.2240, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2024
545: Forward: 5 | Train Error: 0.2240, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2024
546: Forward: 5 | Train Error: 0.2240, Loss: 0.2004, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2023
547: Forward: 5 | Train Error: 0.2250, Loss: 0.2004, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2023
548: Forward: 5 | Train Error: 0.2250, Loss: 0.2003, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2022
549: Forward: 5 | Train Error: 0.2250, Loss: 0.2002, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2022
550: Forward: 5 | Train Error: 0.2240, Loss: 0.2002, Operator norm: 0.1990 | Test Error: 0.2400, Loss: 0.2021
551: Forward: 5 | Train Error: 0.2240, Loss: 0.2001, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2020
552: Forward: 5 | Train Error: 0.2250, Loss: 0.2000, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2020
553: Forward: 5 | Train Error: 0.2250, Loss: 0.2000, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2019
554: Forward: 5 | Train Error: 0.2250, Loss: 0.1999, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2019
555: Forward: 5 | Train Error: 0.2250, Loss: 0.1998, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2018
556: Forward: 5 | Train Error: 0.2250, Loss: 0.1998, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2018
557: Forward: 5 | Train Error: 0.2250, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2017
558: Forward: 5 | Train Error: 0.2250, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2016
559: Forward: 5 | Train Error: 0.2250, Loss: 0.1996, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2016
560: Forward: 5 | Train Error: 0.2250, Loss: 0.1995, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2015
561: Forward: 5 | Train Error: 0.2250, Loss: 0.1995, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2015
562: Forward: 5 | Train Error: 0.2250, Loss: 0.1994, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2014
563: Forward: 5 | Train Error: 0.2250, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2014
564: Forward: 5 | Train Error: 0.2240, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2013
565: Forward: 5 | Train Error: 0.2240, Loss: 0.1992, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2012
566: Forward: 5 | Train Error: 0.2240, Loss: 0.1992, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2012
567: Forward: 5 | Train Error: 0.2240, Loss: 0.1991, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2011
568: Forward: 5 | Train Error: 0.2240, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2390, Loss: 0.2011
569: Forward: 5 | Train Error: 0.2240, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2010
570: Forward: 5 | Train Error: 0.2240, Loss: 0.1989, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2010
571: Forward: 5 | Train Error: 0.2240, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2009
572: Forward: 5 | Train Error: 0.2240, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2008
573: Forward: 5 | Train Error: 0.2240, Loss: 0.1987, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2008
574: Forward: 5 | Train Error: 0.2240, Loss: 0.1987, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2007
575: Forward: 5 | Train Error: 0.2250, Loss: 0.1986, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2007
576: Forward: 5 | Train Error: 0.2250, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2006
577: Forward: 5 | Train Error: 0.2250, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2006
578: Forward: 5 | Train Error: 0.2250, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2005
579: Forward: 5 | Train Error: 0.2240, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2005
580: Forward: 5 | Train Error: 0.2240, Loss: 0.1983, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2004
581: Forward: 5 | Train Error: 0.2240, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2004
582: Forward: 5 | Train Error: 0.2240, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2003
583: Forward: 5 | Train Error: 0.2240, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.2002
584: Forward: 5 | Train Error: 0.2240, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.2002
585: Forward: 5 | Train Error: 0.2240, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2001
586: Forward: 5 | Train Error: 0.2230, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.2001
587: Forward: 5 | Train Error: 0.2230, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.2000
588: Forward: 5 | Train Error: 0.2230, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.2000
589: Forward: 5 | Train Error: 0.2230, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1999
590: Forward: 5 | Train Error: 0.2230, Loss: 0.1977, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1999
591: Forward: 5 | Train Error: 0.2230, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1998
592: Forward: 5 | Train Error: 0.2230, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1998
593: Forward: 5 | Train Error: 0.2230, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1997
594: Forward: 5 | Train Error: 0.2230, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1996
595: Forward: 5 | Train Error: 0.2230, Loss: 0.1974, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1996
596: Forward: 5 | Train Error: 0.2230, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1995
597: Forward: 5 | Train Error: 0.2230, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1995
598: Forward: 5 | Train Error: 0.2230, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1994
599: Forward: 5 | Train Error: 0.2220, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1994
600: Forward: 5 | Train Error: 0.2220, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1993
601: Forward: 5 | Train Error: 0.2220, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1993
602: Forward: 5 | Train Error: 0.2220, Loss: 0.1970, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1992
603: Forward: 5 | Train Error: 0.2220, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1992
604: Forward: 5 | Train Error: 0.2220, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1991
605: Forward: 5 | Train Error: 0.2210, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1991
606: Forward: 5 | Train Error: 0.2210, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1990
607: Forward: 5 | Train Error: 0.2210, Loss: 0.1967, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1990
608: Forward: 5 | Train Error: 0.2210, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1989
609: Forward: 5 | Train Error: 0.2210, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1989
610: Forward: 5 | Train Error: 0.2210, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1988
611: Forward: 5 | Train Error: 0.2210, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1988
612: Forward: 5 | Train Error: 0.2210, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1987
613: Forward: 5 | Train Error: 0.2210, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1986
614: Forward: 5 | Train Error: 0.2210, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1986
615: Forward: 5 | Train Error: 0.2210, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1985
616: Forward: 5 | Train Error: 0.2210, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1985
617: Forward: 5 | Train Error: 0.2210, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1984
618: Forward: 5 | Train Error: 0.2210, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1984
619: Forward: 5 | Train Error: 0.2200, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1983
620: Forward: 5 | Train Error: 0.2200, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1983
621: Forward: 5 | Train Error: 0.2210, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1982
622: Forward: 5 | Train Error: 0.2210, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1982
623: Forward: 5 | Train Error: 0.2210, Loss: 0.1958, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1981
624: Forward: 5 | Train Error: 0.2210, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1981
625: Forward: 5 | Train Error: 0.2210, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1980
626: Forward: 5 | Train Error: 0.2210, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1980
627: Forward: 5 | Train Error: 0.2210, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1979
628: Forward: 5 | Train Error: 0.2210, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1979
629: Forward: 5 | Train Error: 0.2210, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1978
630: Forward: 5 | Train Error: 0.2220, Loss: 0.1954, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1978
631: Forward: 5 | Train Error: 0.2220, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1977
632: Forward: 5 | Train Error: 0.2220, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1977
633: Forward: 5 | Train Error: 0.2210, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1976
634: Forward: 5 | Train Error: 0.2210, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1976
635: Forward: 5 | Train Error: 0.2210, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1975
636: Forward: 5 | Train Error: 0.2210, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1975
637: Forward: 5 | Train Error: 0.2210, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1974
638: Forward: 5 | Train Error: 0.2210, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1974
639: Forward: 5 | Train Error: 0.2210, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1973
640: Forward: 5 | Train Error: 0.2210, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1973
641: Forward: 5 | Train Error: 0.2200, Loss: 0.1948, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1972
642: Forward: 5 | Train Error: 0.2200, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1972
643: Forward: 5 | Train Error: 0.2200, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1971
644: Forward: 5 | Train Error: 0.2200, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1971
645: Forward: 5 | Train Error: 0.2200, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1970
646: Forward: 5 | Train Error: 0.2200, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1970
647: Forward: 5 | Train Error: 0.2200, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1969
648: Forward: 5 | Train Error: 0.2200, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1969
649: Forward: 5 | Train Error: 0.2200, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1968
650: Forward: 5 | Train Error: 0.2200, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1968
651: Forward: 5 | Train Error: 0.2200, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1968
652: Forward: 5 | Train Error: 0.2200, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1967
653: Forward: 5 | Train Error: 0.2200, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1967
654: Forward: 5 | Train Error: 0.2200, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1966
655: Forward: 5 | Train Error: 0.2200, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1966
656: Forward: 5 | Train Error: 0.2200, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1965
657: Forward: 5 | Train Error: 0.2200, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1965
658: Forward: 5 | Train Error: 0.2200, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1964
659: Forward: 5 | Train Error: 0.2200, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1964
660: Forward: 5 | Train Error: 0.2190, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1963
661: Forward: 5 | Train Error: 0.2190, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1963
662: Forward: 5 | Train Error: 0.2190, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1962
663: Forward: 5 | Train Error: 0.2190, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1962
664: Forward: 5 | Train Error: 0.2190, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1961
665: Forward: 5 | Train Error: 0.2190, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1961
666: Forward: 5 | Train Error: 0.2190, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1960
667: Forward: 5 | Train Error: 0.2190, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1960
668: Forward: 5 | Train Error: 0.2180, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1959
669: Forward: 5 | Train Error: 0.2180, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1959
670: Forward: 5 | Train Error: 0.2180, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1958
671: Forward: 5 | Train Error: 0.2180, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1958
672: Forward: 5 | Train Error: 0.2180, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1958
673: Forward: 5 | Train Error: 0.2180, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1957
674: Forward: 5 | Train Error: 0.2180, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1957
675: Forward: 5 | Train Error: 0.2180, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1956
676: Forward: 5 | Train Error: 0.2180, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1956
677: Forward: 5 | Train Error: 0.2180, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1955
678: Forward: 5 | Train Error: 0.2180, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1955
679: Forward: 5 | Train Error: 0.2180, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1954
680: Forward: 5 | Train Error: 0.2180, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1954
681: Forward: 5 | Train Error: 0.2180, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1953
682: Forward: 5 | Train Error: 0.2180, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1953
683: Forward: 5 | Train Error: 0.2180, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1952
684: Forward: 5 | Train Error: 0.2180, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1952
685: Forward: 5 | Train Error: 0.2180, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1952
686: Forward: 5 | Train Error: 0.2180, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1951
687: Forward: 5 | Train Error: 0.2180, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1951
688: Forward: 5 | Train Error: 0.2180, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1950
689: Forward: 5 | Train Error: 0.2180, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1950
690: Forward: 5 | Train Error: 0.2180, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1949
691: Forward: 5 | Train Error: 0.2180, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1949
692: Forward: 5 | Train Error: 0.2170, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1948
693: Forward: 5 | Train Error: 0.2170, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1948
694: Forward: 5 | Train Error: 0.2170, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1947
695: Forward: 5 | Train Error: 0.2170, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1947
696: Forward: 5 | Train Error: 0.2160, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1947
697: Forward: 5 | Train Error: 0.2150, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1946
698: Forward: 5 | Train Error: 0.2150, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1946
699: Forward: 5 | Train Error: 0.2150, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1945
700: Forward: 5 | Train Error: 0.2150, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1945
701: Forward: 5 | Train Error: 0.2150, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1944
702: Forward: 5 | Train Error: 0.2150, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1944
703: Forward: 5 | Train Error: 0.2150, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1943
704: Forward: 5 | Train Error: 0.2150, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1943
705: Forward: 5 | Train Error: 0.2150, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1943
706: Forward: 5 | Train Error: 0.2150, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1942
707: Forward: 5 | Train Error: 0.2150, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1942
708: Forward: 5 | Train Error: 0.2150, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1941
709: Forward: 5 | Train Error: 0.2150, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1941
710: Forward: 5 | Train Error: 0.2150, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1940
711: Forward: 5 | Train Error: 0.2160, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1940
712: Forward: 5 | Train Error: 0.2160, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1940
713: Forward: 5 | Train Error: 0.2160, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1939
714: Forward: 5 | Train Error: 0.2170, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1939
715: Forward: 5 | Train Error: 0.2170, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1938
716: Forward: 5 | Train Error: 0.2170, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1938
717: Forward: 5 | Train Error: 0.2170, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1937
718: Forward: 5 | Train Error: 0.2170, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1937
719: Forward: 5 | Train Error: 0.2170, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1937
720: Forward: 5 | Train Error: 0.2170, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1936
721: Forward: 5 | Train Error: 0.2170, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1936
722: Forward: 5 | Train Error: 0.2170, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1935
723: Forward: 5 | Train Error: 0.2170, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1935
724: Forward: 5 | Train Error: 0.2170, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1934
725: Forward: 5 | Train Error: 0.2170, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1934
726: Forward: 5 | Train Error: 0.2170, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1934
727: Forward: 5 | Train Error: 0.2170, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1933
728: Forward: 5 | Train Error: 0.2170, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1933
729: Forward: 5 | Train Error: 0.2170, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1932
730: Forward: 5 | Train Error: 0.2170, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1932
731: Forward: 5 | Train Error: 0.2170, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1931
732: Forward: 5 | Train Error: 0.2170, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1931
733: Forward: 5 | Train Error: 0.2170, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1931
734: Forward: 5 | Train Error: 0.2170, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1930
735: Forward: 5 | Train Error: 0.2170, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1930
736: Forward: 5 | Train Error: 0.2170, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1929
737: Forward: 5 | Train Error: 0.2170, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1929
738: Forward: 5 | Train Error: 0.2170, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1928
739: Forward: 5 | Train Error: 0.2170, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1928
740: Forward: 5 | Train Error: 0.2170, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1928
741: Forward: 5 | Train Error: 0.2170, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1927
742: Forward: 5 | Train Error: 0.2170, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2380, Loss: 0.1927
743: Forward: 5 | Train Error: 0.2170, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1926
744: Forward: 5 | Train Error: 0.2170, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1926
745: Forward: 5 | Train Error: 0.2170, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1926
746: Forward: 5 | Train Error: 0.2170, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1925
747: Forward: 5 | Train Error: 0.2170, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1925
748: Forward: 5 | Train Error: 0.2170, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1924
749: Forward: 5 | Train Error: 0.2170, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1924
750: Forward: 5 | Train Error: 0.2170, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1924
751: Forward: 5 | Train Error: 0.2170, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1923
752: Forward: 5 | Train Error: 0.2170, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1923
753: Forward: 5 | Train Error: 0.2170, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1922
754: Forward: 5 | Train Error: 0.2170, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1922
755: Forward: 5 | Train Error: 0.2170, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1922
756: Forward: 5 | Train Error: 0.2160, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1921
757: Forward: 5 | Train Error: 0.2160, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1921
758: Forward: 5 | Train Error: 0.2160, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1920
759: Forward: 5 | Train Error: 0.2160, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1920
760: Forward: 5 | Train Error: 0.2160, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1919
761: Forward: 5 | Train Error: 0.2160, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1919
762: Forward: 5 | Train Error: 0.2160, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1919
763: Forward: 5 | Train Error: 0.2160, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1918
764: Forward: 5 | Train Error: 0.2160, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1918
765: Forward: 5 | Train Error: 0.2160, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1917
766: Forward: 5 | Train Error: 0.2160, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1917
767: Forward: 5 | Train Error: 0.2160, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1917
768: Forward: 5 | Train Error: 0.2160, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1916
769: Forward: 5 | Train Error: 0.2160, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1916
770: Forward: 5 | Train Error: 0.2160, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1916
771: Forward: 5 | Train Error: 0.2160, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1915
772: Forward: 5 | Train Error: 0.2160, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1915
773: Forward: 5 | Train Error: 0.2160, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1914
774: Forward: 5 | Train Error: 0.2160, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1914
775: Forward: 5 | Train Error: 0.2160, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1914
776: Forward: 5 | Train Error: 0.2160, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1913
777: Forward: 5 | Train Error: 0.2170, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1913
778: Forward: 5 | Train Error: 0.2170, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1912
779: Forward: 5 | Train Error: 0.2170, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1912
780: Forward: 5 | Train Error: 0.2170, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1912
781: Forward: 5 | Train Error: 0.2170, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1911
782: Forward: 5 | Train Error: 0.2170, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1911
783: Forward: 5 | Train Error: 0.2170, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1910
784: Forward: 5 | Train Error: 0.2170, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1910
785: Forward: 5 | Train Error: 0.2170, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1910
786: Forward: 5 | Train Error: 0.2170, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1909
787: Forward: 5 | Train Error: 0.2170, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1909
788: Forward: 5 | Train Error: 0.2170, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1909
789: Forward: 5 | Train Error: 0.2170, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1908
790: Forward: 5 | Train Error: 0.2170, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1908
791: Forward: 5 | Train Error: 0.2170, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1907
792: Forward: 5 | Train Error: 0.2160, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1907
793: Forward: 5 | Train Error: 0.2160, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1907
794: Forward: 5 | Train Error: 0.2160, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1906
795: Forward: 5 | Train Error: 0.2160, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1906
796: Forward: 5 | Train Error: 0.2160, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1905
797: Forward: 5 | Train Error: 0.2160, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1905
798: Forward: 5 | Train Error: 0.2160, Loss: 0.1871, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1905
799: Forward: 5 | Train Error: 0.2160, Loss: 0.1871, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1904
800: Forward: 5 | Train Error: 0.2150, Loss: 0.1870, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1904
801: Forward: 5 | Train Error: 0.2150, Loss: 0.1870, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1904
802: Forward: 5 | Train Error: 0.2160, Loss: 0.1870, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1903
803: Forward: 5 | Train Error: 0.2150, Loss: 0.1869, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1903
804: Forward: 5 | Train Error: 0.2150, Loss: 0.1869, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1902
805: Forward: 5 | Train Error: 0.2150, Loss: 0.1868, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1902
806: Forward: 5 | Train Error: 0.2160, Loss: 0.1868, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1902
807: Forward: 5 | Train Error: 0.2160, Loss: 0.1867, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1901
808: Forward: 5 | Train Error: 0.2160, Loss: 0.1867, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1901
809: Forward: 5 | Train Error: 0.2160, Loss: 0.1866, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1901
810: Forward: 5 | Train Error: 0.2160, Loss: 0.1866, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1900
811: Forward: 5 | Train Error: 0.2160, Loss: 0.1866, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1900
812: Forward: 5 | Train Error: 0.2160, Loss: 0.1865, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1900
813: Forward: 5 | Train Error: 0.2160, Loss: 0.1865, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1899
814: Forward: 5 | Train Error: 0.2160, Loss: 0.1864, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1899
815: Forward: 5 | Train Error: 0.2160, Loss: 0.1864, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1898
816: Forward: 5 | Train Error: 0.2160, Loss: 0.1864, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1898
817: Forward: 5 | Train Error: 0.2160, Loss: 0.1863, Operator norm: 0.1990 | Test Error: 0.2350, Loss: 0.1898
818: Forward: 5 | Train Error: 0.2160, Loss: 0.1863, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1897
819: Forward: 5 | Train Error: 0.2160, Loss: 0.1862, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1897
820: Forward: 5 | Train Error: 0.2160, Loss: 0.1862, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1897
821: Forward: 5 | Train Error: 0.2160, Loss: 0.1861, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1896
822: Forward: 5 | Train Error: 0.2160, Loss: 0.1861, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1896
823: Forward: 5 | Train Error: 0.2160, Loss: 0.1861, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1896
824: Forward: 5 | Train Error: 0.2160, Loss: 0.1860, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1895
825: Forward: 5 | Train Error: 0.2160, Loss: 0.1860, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1895
826: Forward: 5 | Train Error: 0.2160, Loss: 0.1859, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1894
827: Forward: 5 | Train Error: 0.2160, Loss: 0.1859, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1894
828: Forward: 5 | Train Error: 0.2160, Loss: 0.1858, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1894
829: Forward: 5 | Train Error: 0.2160, Loss: 0.1858, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1893
830: Forward: 5 | Train Error: 0.2160, Loss: 0.1858, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1893
831: Forward: 5 | Train Error: 0.2160, Loss: 0.1857, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1893
832: Forward: 5 | Train Error: 0.2160, Loss: 0.1857, Operator norm: 0.1990 | Test Error: 0.2340, Loss: 0.1892
833: Forward: 5 | Train Error: 0.2160, Loss: 0.1856, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1892
834: Forward: 5 | Train Error: 0.2170, Loss: 0.1856, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1892
835: Forward: 5 | Train Error: 0.2160, Loss: 0.1856, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1891
836: Forward: 5 | Train Error: 0.2170, Loss: 0.1855, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1891
837: Forward: 5 | Train Error: 0.2170, Loss: 0.1855, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1891
838: Forward: 5 | Train Error: 0.2170, Loss: 0.1854, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1890
839: Forward: 5 | Train Error: 0.2170, Loss: 0.1854, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1890
840: Forward: 5 | Train Error: 0.2170, Loss: 0.1854, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1889
841: Forward: 5 | Train Error: 0.2170, Loss: 0.1853, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1889
842: Forward: 5 | Train Error: 0.2170, Loss: 0.1853, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1889
843: Forward: 5 | Train Error: 0.2170, Loss: 0.1852, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1888
844: Forward: 5 | Train Error: 0.2170, Loss: 0.1852, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1888
845: Forward: 5 | Train Error: 0.2170, Loss: 0.1851, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1888
846: Forward: 5 | Train Error: 0.2170, Loss: 0.1851, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1887
847: Forward: 5 | Train Error: 0.2160, Loss: 0.1851, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1887
848: Forward: 5 | Train Error: 0.2160, Loss: 0.1850, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1887
849: Forward: 5 | Train Error: 0.2160, Loss: 0.1850, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1886
850: Forward: 5 | Train Error: 0.2160, Loss: 0.1849, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1886
851: Forward: 5 | Train Error: 0.2160, Loss: 0.1849, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1886
852: Forward: 5 | Train Error: 0.2160, Loss: 0.1849, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1885
853: Forward: 5 | Train Error: 0.2160, Loss: 0.1848, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1885
854: Forward: 5 | Train Error: 0.2150, Loss: 0.1848, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1885
855: Forward: 5 | Train Error: 0.2150, Loss: 0.1847, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1884
856: Forward: 5 | Train Error: 0.2150, Loss: 0.1847, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1884
857: Forward: 5 | Train Error: 0.2150, Loss: 0.1847, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1884
858: Forward: 5 | Train Error: 0.2150, Loss: 0.1846, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1883
859: Forward: 5 | Train Error: 0.2150, Loss: 0.1846, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1883
860: Forward: 5 | Train Error: 0.2150, Loss: 0.1845, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1883
861: Forward: 5 | Train Error: 0.2150, Loss: 0.1845, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1882
862: Forward: 5 | Train Error: 0.2150, Loss: 0.1845, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1882
863: Forward: 5 | Train Error: 0.2150, Loss: 0.1844, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1882
864: Forward: 5 | Train Error: 0.2150, Loss: 0.1844, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1881
865: Forward: 5 | Train Error: 0.2150, Loss: 0.1843, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1881
866: Forward: 5 | Train Error: 0.2150, Loss: 0.1843, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1881
867: Forward: 5 | Train Error: 0.2150, Loss: 0.1843, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1880
868: Forward: 5 | Train Error: 0.2150, Loss: 0.1842, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1880
869: Forward: 5 | Train Error: 0.2150, Loss: 0.1842, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1880
870: Forward: 5 | Train Error: 0.2150, Loss: 0.1841, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1879
871: Forward: 5 | Train Error: 0.2150, Loss: 0.1841, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1879
872: Forward: 5 | Train Error: 0.2150, Loss: 0.1841, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1879
873: Forward: 5 | Train Error: 0.2150, Loss: 0.1840, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1878
874: Forward: 5 | Train Error: 0.2150, Loss: 0.1840, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1878
875: Forward: 5 | Train Error: 0.2150, Loss: 0.1840, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1878
876: Forward: 5 | Train Error: 0.2150, Loss: 0.1839, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1877
877: Forward: 5 | Train Error: 0.2150, Loss: 0.1839, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1877
878: Forward: 5 | Train Error: 0.2150, Loss: 0.1838, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1877
879: Forward: 5 | Train Error: 0.2160, Loss: 0.1838, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1876
880: Forward: 5 | Train Error: 0.2150, Loss: 0.1838, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1876
881: Forward: 5 | Train Error: 0.2160, Loss: 0.1837, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1876
882: Forward: 5 | Train Error: 0.2160, Loss: 0.1837, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1875
883: Forward: 5 | Train Error: 0.2150, Loss: 0.1836, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1875
884: Forward: 5 | Train Error: 0.2160, Loss: 0.1836, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1875
885: Forward: 5 | Train Error: 0.2160, Loss: 0.1836, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1874
886: Forward: 5 | Train Error: 0.2160, Loss: 0.1835, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1874
887: Forward: 5 | Train Error: 0.2160, Loss: 0.1835, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1874
888: Forward: 5 | Train Error: 0.2160, Loss: 0.1834, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1873
889: Forward: 5 | Train Error: 0.2160, Loss: 0.1834, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1873
890: Forward: 5 | Train Error: 0.2160, Loss: 0.1834, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1873
891: Forward: 5 | Train Error: 0.2160, Loss: 0.1833, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1872
892: Forward: 5 | Train Error: 0.2160, Loss: 0.1833, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1872
893: Forward: 5 | Train Error: 0.2160, Loss: 0.1833, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1872
894: Forward: 5 | Train Error: 0.2150, Loss: 0.1832, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1871
895: Forward: 5 | Train Error: 0.2150, Loss: 0.1832, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1871
896: Forward: 5 | Train Error: 0.2150, Loss: 0.1831, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1871
897: Forward: 5 | Train Error: 0.2150, Loss: 0.1831, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1870
898: Forward: 5 | Train Error: 0.2150, Loss: 0.1831, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1870
899: Forward: 5 | Train Error: 0.2150, Loss: 0.1830, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1870
900: Forward: 5 | Train Error: 0.2150, Loss: 0.1830, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1869
901: Forward: 5 | Train Error: 0.2150, Loss: 0.1830, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1869
902: Forward: 5 | Train Error: 0.2150, Loss: 0.1829, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1869
903: Forward: 5 | Train Error: 0.2150, Loss: 0.1829, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1868
904: Forward: 5 | Train Error: 0.2150, Loss: 0.1828, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1868
905: Forward: 5 | Train Error: 0.2150, Loss: 0.1828, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1868
906: Forward: 5 | Train Error: 0.2150, Loss: 0.1828, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1867
907: Forward: 5 | Train Error: 0.2150, Loss: 0.1827, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1867
908: Forward: 5 | Train Error: 0.2150, Loss: 0.1827, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1867
909: Forward: 5 | Train Error: 0.2150, Loss: 0.1827, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1867
910: Forward: 5 | Train Error: 0.2150, Loss: 0.1826, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1866
911: Forward: 5 | Train Error: 0.2150, Loss: 0.1826, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1866
912: Forward: 5 | Train Error: 0.2150, Loss: 0.1825, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1866
913: Forward: 5 | Train Error: 0.2150, Loss: 0.1825, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1865
914: Forward: 5 | Train Error: 0.2150, Loss: 0.1825, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1865
915: Forward: 5 | Train Error: 0.2150, Loss: 0.1824, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1865
916: Forward: 5 | Train Error: 0.2150, Loss: 0.1824, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1864
917: Forward: 5 | Train Error: 0.2150, Loss: 0.1824, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1864
918: Forward: 5 | Train Error: 0.2150, Loss: 0.1823, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1864
919: Forward: 5 | Train Error: 0.2150, Loss: 0.1823, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1863
920: Forward: 5 | Train Error: 0.2150, Loss: 0.1822, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1863
921: Forward: 5 | Train Error: 0.2150, Loss: 0.1822, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1863
922: Forward: 5 | Train Error: 0.2140, Loss: 0.1822, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1862
923: Forward: 5 | Train Error: 0.2140, Loss: 0.1821, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1862
924: Forward: 5 | Train Error: 0.2140, Loss: 0.1821, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1862
925: Forward: 5 | Train Error: 0.2140, Loss: 0.1821, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1862
926: Forward: 5 | Train Error: 0.2140, Loss: 0.1820, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1861
927: Forward: 5 | Train Error: 0.2150, Loss: 0.1820, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1861
928: Forward: 5 | Train Error: 0.2150, Loss: 0.1820, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1861
929: Forward: 5 | Train Error: 0.2140, Loss: 0.1819, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1860
930: Forward: 5 | Train Error: 0.2140, Loss: 0.1819, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1860
931: Forward: 5 | Train Error: 0.2140, Loss: 0.1818, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1860
932: Forward: 5 | Train Error: 0.2140, Loss: 0.1818, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1859
933: Forward: 5 | Train Error: 0.2140, Loss: 0.1818, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1859
934: Forward: 5 | Train Error: 0.2140, Loss: 0.1817, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1859
935: Forward: 5 | Train Error: 0.2140, Loss: 0.1817, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1859
936: Forward: 5 | Train Error: 0.2130, Loss: 0.1817, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1858
937: Forward: 5 | Train Error: 0.2130, Loss: 0.1816, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1858
938: Forward: 5 | Train Error: 0.2130, Loss: 0.1816, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1858
939: Forward: 5 | Train Error: 0.2130, Loss: 0.1816, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1857
940: Forward: 5 | Train Error: 0.2130, Loss: 0.1815, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1857
941: Forward: 5 | Train Error: 0.2130, Loss: 0.1815, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1857
942: Forward: 5 | Train Error: 0.2130, Loss: 0.1815, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1856
943: Forward: 5 | Train Error: 0.2130, Loss: 0.1814, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1856
944: Forward: 5 | Train Error: 0.2130, Loss: 0.1814, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1856
945: Forward: 5 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1856
946: Forward: 5 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1855
947: Forward: 5 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1855
948: Forward: 5 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1855
949: Forward: 5 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1854
950: Forward: 5 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1854
951: Forward: 5 | Train Error: 0.2120, Loss: 0.1811, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1854
952: Forward: 5 | Train Error: 0.2120, Loss: 0.1811, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1853
953: Forward: 5 | Train Error: 0.2120, Loss: 0.1811, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1853
954: Forward: 5 | Train Error: 0.2120, Loss: 0.1810, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1853
955: Forward: 5 | Train Error: 0.2120, Loss: 0.1810, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1853
956: Forward: 5 | Train Error: 0.2120, Loss: 0.1810, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1852
957: Forward: 5 | Train Error: 0.2120, Loss: 0.1809, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1852
958: Forward: 5 | Train Error: 0.2120, Loss: 0.1809, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1852
959: Forward: 5 | Train Error: 0.2120, Loss: 0.1808, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1851
960: Forward: 5 | Train Error: 0.2120, Loss: 0.1808, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1851
961: Forward: 5 | Train Error: 0.2120, Loss: 0.1808, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1851
962: Forward: 5 | Train Error: 0.2120, Loss: 0.1807, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1851
963: Forward: 5 | Train Error: 0.2120, Loss: 0.1807, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1850
964: Forward: 5 | Train Error: 0.2120, Loss: 0.1807, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1850
965: Forward: 5 | Train Error: 0.2120, Loss: 0.1806, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1850
966: Forward: 5 | Train Error: 0.2120, Loss: 0.1806, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1849
967: Forward: 5 | Train Error: 0.2120, Loss: 0.1806, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1849
968: Forward: 5 | Train Error: 0.2120, Loss: 0.1805, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1849
969: Forward: 5 | Train Error: 0.2120, Loss: 0.1805, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1849
970: Forward: 5 | Train Error: 0.2120, Loss: 0.1805, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1848
971: Forward: 5 | Train Error: 0.2120, Loss: 0.1804, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1848
972: Forward: 5 | Train Error: 0.2130, Loss: 0.1804, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1848
973: Forward: 5 | Train Error: 0.2130, Loss: 0.1804, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1847
974: Forward: 5 | Train Error: 0.2130, Loss: 0.1803, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1847
975: Forward: 5 | Train Error: 0.2130, Loss: 0.1803, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1847
976: Forward: 5 | Train Error: 0.2130, Loss: 0.1803, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1847
977: Forward: 5 | Train Error: 0.2130, Loss: 0.1802, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1846
978: Forward: 5 | Train Error: 0.2130, Loss: 0.1802, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1846
979: Forward: 5 | Train Error: 0.2130, Loss: 0.1802, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1846
980: Forward: 5 | Train Error: 0.2130, Loss: 0.1801, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1845
981: Forward: 5 | Train Error: 0.2130, Loss: 0.1801, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1845
982: Forward: 5 | Train Error: 0.2130, Loss: 0.1801, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1845
983: Forward: 5 | Train Error: 0.2130, Loss: 0.1800, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1845
984: Forward: 5 | Train Error: 0.2130, Loss: 0.1800, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1844
985: Forward: 5 | Train Error: 0.2130, Loss: 0.1800, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1844
986: Forward: 5 | Train Error: 0.2130, Loss: 0.1799, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1844
987: Forward: 5 | Train Error: 0.2130, Loss: 0.1799, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1843
988: Forward: 5 | Train Error: 0.2130, Loss: 0.1799, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1843
989: Forward: 5 | Train Error: 0.2130, Loss: 0.1798, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1843
990: Forward: 5 | Train Error: 0.2130, Loss: 0.1798, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1843
991: Forward: 5 | Train Error: 0.2130, Loss: 0.1798, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1842
992: Forward: 5 | Train Error: 0.2130, Loss: 0.1797, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1842
993: Forward: 5 | Train Error: 0.2130, Loss: 0.1797, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1842
994: Forward: 5 | Train Error: 0.2140, Loss: 0.1797, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1841
995: Forward: 5 | Train Error: 0.2140, Loss: 0.1796, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1841
996: Forward: 5 | Train Error: 0.2140, Loss: 0.1796, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1841
997: Forward: 5 | Train Error: 0.2140, Loss: 0.1796, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1841
998: Forward: 5 | Train Error: 0.2140, Loss: 0.1795, Operator norm: 0.1990 | Test Error: 0.2360, Loss: 0.1840
999: Forward: 5 | Train Error: 0.2140, Loss: 0.1795, Operator norm: 0.1990 | Test Error: 0.2370, Loss: 0.1840
grad at the end: grad_B=0.1421, grad_A=0.0002, grad_W=0.1133
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1993
1.weight, True
3.linear.weight, True
4.weight, True
0: Forward: 6 | Train Error: 0.4980, Loss: 0.5760, Operator norm: 0.1993 | Test Error: 0.5080, Loss: 0.4441
1: Forward: 6 | Train Error: 0.5010, Loss: 0.4463, Operator norm: 0.1993 | Test Error: 0.4990, Loss: 0.3677
2: Forward: 6 | Train Error: 0.5040, Loss: 0.3700, Operator norm: 0.1993 | Test Error: 0.4640, Loss: 0.3230
3: Forward: 6 | Train Error: 0.4670, Loss: 0.3251, Operator norm: 0.1993 | Test Error: 0.4280, Loss: 0.2968
4: Forward: 6 | Train Error: 0.4270, Loss: 0.2985, Operator norm: 0.1993 | Test Error: 0.4080, Loss: 0.2814
5: Forward: 6 | Train Error: 0.4110, Loss: 0.2828, Operator norm: 0.1993 | Test Error: 0.3960, Loss: 0.2724
6: Forward: 6 | Train Error: 0.4000, Loss: 0.2734, Operator norm: 0.1992 | Test Error: 0.3980, Loss: 0.2670
7: Forward: 6 | Train Error: 0.4050, Loss: 0.2678, Operator norm: 0.1993 | Test Error: 0.4130, Loss: 0.2638
8: Forward: 6 | Train Error: 0.4080, Loss: 0.2643, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2619
9: Forward: 6 | Train Error: 0.4090, Loss: 0.2622, Operator norm: 0.1993 | Test Error: 0.4210, Loss: 0.2607
10: Forward: 6 | Train Error: 0.4110, Loss: 0.2608, Operator norm: 0.1993 | Test Error: 0.4200, Loss: 0.2598
11: Forward: 6 | Train Error: 0.4140, Loss: 0.2599, Operator norm: 0.1993 | Test Error: 0.4210, Loss: 0.2593
12: Forward: 6 | Train Error: 0.4140, Loss: 0.2592, Operator norm: 0.1993 | Test Error: 0.4210, Loss: 0.2588
13: Forward: 6 | Train Error: 0.4180, Loss: 0.2587, Operator norm: 0.1993 | Test Error: 0.4190, Loss: 0.2584
14: Forward: 6 | Train Error: 0.4210, Loss: 0.2582, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2581
15: Forward: 6 | Train Error: 0.4220, Loss: 0.2578, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2578
16: Forward: 6 | Train Error: 0.4200, Loss: 0.2575, Operator norm: 0.1993 | Test Error: 0.4170, Loss: 0.2575
17: Forward: 6 | Train Error: 0.4190, Loss: 0.2572, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2572
18: Forward: 6 | Train Error: 0.4180, Loss: 0.2569, Operator norm: 0.1992 | Test Error: 0.4170, Loss: 0.2569
19: Forward: 6 | Train Error: 0.4150, Loss: 0.2565, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2566
20: Forward: 6 | Train Error: 0.4130, Loss: 0.2562, Operator norm: 0.1993 | Test Error: 0.4180, Loss: 0.2563
21: Forward: 6 | Train Error: 0.4130, Loss: 0.2559, Operator norm: 0.1993 | Test Error: 0.4160, Loss: 0.2560
22: Forward: 6 | Train Error: 0.4110, Loss: 0.2556, Operator norm: 0.1993 | Test Error: 0.4170, Loss: 0.2557
23: Forward: 6 | Train Error: 0.4090, Loss: 0.2553, Operator norm: 0.1993 | Test Error: 0.4160, Loss: 0.2554
24: Forward: 6 | Train Error: 0.4060, Loss: 0.2550, Operator norm: 0.1993 | Test Error: 0.4130, Loss: 0.2551
25: Forward: 6 | Train Error: 0.4040, Loss: 0.2547, Operator norm: 0.1993 | Test Error: 0.4120, Loss: 0.2548
26: Forward: 6 | Train Error: 0.4000, Loss: 0.2545, Operator norm: 0.1993 | Test Error: 0.4110, Loss: 0.2546
27: Forward: 6 | Train Error: 0.3970, Loss: 0.2542, Operator norm: 0.1993 | Test Error: 0.4100, Loss: 0.2543
28: Forward: 6 | Train Error: 0.3950, Loss: 0.2539, Operator norm: 0.1993 | Test Error: 0.4070, Loss: 0.2540
29: Forward: 6 | Train Error: 0.3940, Loss: 0.2536, Operator norm: 0.1993 | Test Error: 0.4040, Loss: 0.2537
30: Forward: 6 | Train Error: 0.3930, Loss: 0.2533, Operator norm: 0.1993 | Test Error: 0.4020, Loss: 0.2534
31: Forward: 6 | Train Error: 0.3930, Loss: 0.2530, Operator norm: 0.1993 | Test Error: 0.4020, Loss: 0.2531
32: Forward: 6 | Train Error: 0.3920, Loss: 0.2527, Operator norm: 0.1993 | Test Error: 0.3990, Loss: 0.2528
33: Forward: 6 | Train Error: 0.3920, Loss: 0.2524, Operator norm: 0.1993 | Test Error: 0.3970, Loss: 0.2526
34: Forward: 6 | Train Error: 0.3920, Loss: 0.2522, Operator norm: 0.1993 | Test Error: 0.3950, Loss: 0.2523
35: Forward: 6 | Train Error: 0.3910, Loss: 0.2519, Operator norm: 0.1993 | Test Error: 0.3940, Loss: 0.2520
36: Forward: 6 | Train Error: 0.3870, Loss: 0.2516, Operator norm: 0.1993 | Test Error: 0.3940, Loss: 0.2517
37: Forward: 6 | Train Error: 0.3870, Loss: 0.2513, Operator norm: 0.1993 | Test Error: 0.3930, Loss: 0.2514
38: Forward: 6 | Train Error: 0.3880, Loss: 0.2510, Operator norm: 0.1993 | Test Error: 0.3900, Loss: 0.2512
39: Forward: 6 | Train Error: 0.3870, Loss: 0.2508, Operator norm: 0.1993 | Test Error: 0.3890, Loss: 0.2509
40: Forward: 6 | Train Error: 0.3850, Loss: 0.2505, Operator norm: 0.1993 | Test Error: 0.3890, Loss: 0.2506
41: Forward: 6 | Train Error: 0.3790, Loss: 0.2502, Operator norm: 0.1993 | Test Error: 0.3880, Loss: 0.2503
42: Forward: 6 | Train Error: 0.3750, Loss: 0.2499, Operator norm: 0.1993 | Test Error: 0.3820, Loss: 0.2501
43: Forward: 6 | Train Error: 0.3740, Loss: 0.2497, Operator norm: 0.1993 | Test Error: 0.3790, Loss: 0.2498
44: Forward: 6 | Train Error: 0.3710, Loss: 0.2494, Operator norm: 0.1993 | Test Error: 0.3770, Loss: 0.2495
45: Forward: 6 | Train Error: 0.3700, Loss: 0.2491, Operator norm: 0.1993 | Test Error: 0.3760, Loss: 0.2493
46: Forward: 6 | Train Error: 0.3710, Loss: 0.2489, Operator norm: 0.1993 | Test Error: 0.3750, Loss: 0.2490
47: Forward: 6 | Train Error: 0.3710, Loss: 0.2486, Operator norm: 0.1993 | Test Error: 0.3730, Loss: 0.2487
48: Forward: 6 | Train Error: 0.3700, Loss: 0.2483, Operator norm: 0.1992 | Test Error: 0.3690, Loss: 0.2485
49: Forward: 6 | Train Error: 0.3700, Loss: 0.2481, Operator norm: 0.1993 | Test Error: 0.3660, Loss: 0.2482
50: Forward: 6 | Train Error: 0.3660, Loss: 0.2478, Operator norm: 0.1993 | Test Error: 0.3630, Loss: 0.2479
51: Forward: 6 | Train Error: 0.3630, Loss: 0.2475, Operator norm: 0.1993 | Test Error: 0.3590, Loss: 0.2477
52: Forward: 6 | Train Error: 0.3610, Loss: 0.2473, Operator norm: 0.1993 | Test Error: 0.3570, Loss: 0.2474
53: Forward: 6 | Train Error: 0.3610, Loss: 0.2470, Operator norm: 0.1993 | Test Error: 0.3570, Loss: 0.2472
54: Forward: 6 | Train Error: 0.3570, Loss: 0.2468, Operator norm: 0.1993 | Test Error: 0.3540, Loss: 0.2469
55: Forward: 6 | Train Error: 0.3540, Loss: 0.2465, Operator norm: 0.1993 | Test Error: 0.3560, Loss: 0.2467
56: Forward: 6 | Train Error: 0.3490, Loss: 0.2463, Operator norm: 0.1993 | Test Error: 0.3570, Loss: 0.2464
57: Forward: 6 | Train Error: 0.3470, Loss: 0.2460, Operator norm: 0.1992 | Test Error: 0.3550, Loss: 0.2461
58: Forward: 6 | Train Error: 0.3450, Loss: 0.2457, Operator norm: 0.1993 | Test Error: 0.3560, Loss: 0.2459
59: Forward: 6 | Train Error: 0.3440, Loss: 0.2455, Operator norm: 0.1993 | Test Error: 0.3540, Loss: 0.2456
60: Forward: 6 | Train Error: 0.3420, Loss: 0.2452, Operator norm: 0.1993 | Test Error: 0.3520, Loss: 0.2454
61: Forward: 6 | Train Error: 0.3420, Loss: 0.2450, Operator norm: 0.1993 | Test Error: 0.3490, Loss: 0.2451
62: Forward: 6 | Train Error: 0.3380, Loss: 0.2447, Operator norm: 0.1993 | Test Error: 0.3490, Loss: 0.2449
63: Forward: 6 | Train Error: 0.3390, Loss: 0.2445, Operator norm: 0.1993 | Test Error: 0.3480, Loss: 0.2446
64: Forward: 6 | Train Error: 0.3370, Loss: 0.2442, Operator norm: 0.1993 | Test Error: 0.3470, Loss: 0.2444
65: Forward: 6 | Train Error: 0.3340, Loss: 0.2440, Operator norm: 0.1993 | Test Error: 0.3440, Loss: 0.2442
66: Forward: 6 | Train Error: 0.3300, Loss: 0.2438, Operator norm: 0.1993 | Test Error: 0.3420, Loss: 0.2439
67: Forward: 6 | Train Error: 0.3280, Loss: 0.2435, Operator norm: 0.1993 | Test Error: 0.3410, Loss: 0.2437
68: Forward: 6 | Train Error: 0.3270, Loss: 0.2433, Operator norm: 0.1993 | Test Error: 0.3410, Loss: 0.2434
69: Forward: 6 | Train Error: 0.3270, Loss: 0.2430, Operator norm: 0.1993 | Test Error: 0.3400, Loss: 0.2432
70: Forward: 6 | Train Error: 0.3270, Loss: 0.2428, Operator norm: 0.1993 | Test Error: 0.3390, Loss: 0.2429
71: Forward: 6 | Train Error: 0.3220, Loss: 0.2425, Operator norm: 0.1993 | Test Error: 0.3360, Loss: 0.2427
72: Forward: 6 | Train Error: 0.3200, Loss: 0.2423, Operator norm: 0.1993 | Test Error: 0.3340, Loss: 0.2425
73: Forward: 6 | Train Error: 0.3200, Loss: 0.2421, Operator norm: 0.1992 | Test Error: 0.3320, Loss: 0.2422
74: Forward: 6 | Train Error: 0.3200, Loss: 0.2418, Operator norm: 0.1993 | Test Error: 0.3300, Loss: 0.2420
75: Forward: 6 | Train Error: 0.3190, Loss: 0.2416, Operator norm: 0.1993 | Test Error: 0.3290, Loss: 0.2418
76: Forward: 6 | Train Error: 0.3200, Loss: 0.2413, Operator norm: 0.1993 | Test Error: 0.3250, Loss: 0.2415
77: Forward: 6 | Train Error: 0.3220, Loss: 0.2411, Operator norm: 0.1993 | Test Error: 0.3250, Loss: 0.2413
78: Forward: 6 | Train Error: 0.3190, Loss: 0.2409, Operator norm: 0.1993 | Test Error: 0.3200, Loss: 0.2411
79: Forward: 6 | Train Error: 0.3190, Loss: 0.2406, Operator norm: 0.1993 | Test Error: 0.3180, Loss: 0.2408
80: Forward: 6 | Train Error: 0.3190, Loss: 0.2404, Operator norm: 0.1993 | Test Error: 0.3160, Loss: 0.2406
81: Forward: 6 | Train Error: 0.3160, Loss: 0.2402, Operator norm: 0.1993 | Test Error: 0.3150, Loss: 0.2404
82: Forward: 6 | Train Error: 0.3150, Loss: 0.2399, Operator norm: 0.1993 | Test Error: 0.3140, Loss: 0.2401
83: Forward: 6 | Train Error: 0.3170, Loss: 0.2397, Operator norm: 0.1993 | Test Error: 0.3130, Loss: 0.2399
84: Forward: 6 | Train Error: 0.3170, Loss: 0.2395, Operator norm: 0.1993 | Test Error: 0.3110, Loss: 0.2397
85: Forward: 6 | Train Error: 0.3160, Loss: 0.2393, Operator norm: 0.1993 | Test Error: 0.3120, Loss: 0.2395
86: Forward: 6 | Train Error: 0.3140, Loss: 0.2390, Operator norm: 0.1993 | Test Error: 0.3120, Loss: 0.2392
87: Forward: 6 | Train Error: 0.3140, Loss: 0.2388, Operator norm: 0.1993 | Test Error: 0.3110, Loss: 0.2390
88: Forward: 6 | Train Error: 0.3130, Loss: 0.2386, Operator norm: 0.1993 | Test Error: 0.3100, Loss: 0.2388
89: Forward: 6 | Train Error: 0.3110, Loss: 0.2384, Operator norm: 0.1993 | Test Error: 0.3130, Loss: 0.2386
90: Forward: 6 | Train Error: 0.3090, Loss: 0.2381, Operator norm: 0.1992 | Test Error: 0.3130, Loss: 0.2384
91: Forward: 6 | Train Error: 0.3060, Loss: 0.2379, Operator norm: 0.1993 | Test Error: 0.3130, Loss: 0.2381
92: Forward: 6 | Train Error: 0.3090, Loss: 0.2377, Operator norm: 0.1992 | Test Error: 0.3120, Loss: 0.2379
93: Forward: 6 | Train Error: 0.3070, Loss: 0.2375, Operator norm: 0.1993 | Test Error: 0.3110, Loss: 0.2377
94: Forward: 6 | Train Error: 0.3060, Loss: 0.2373, Operator norm: 0.1993 | Test Error: 0.3110, Loss: 0.2375
95: Forward: 6 | Train Error: 0.3050, Loss: 0.2370, Operator norm: 0.1993 | Test Error: 0.3090, Loss: 0.2373
96: Forward: 6 | Train Error: 0.3020, Loss: 0.2368, Operator norm: 0.1993 | Test Error: 0.3070, Loss: 0.2371
97: Forward: 6 | Train Error: 0.3000, Loss: 0.2366, Operator norm: 0.1992 | Test Error: 0.3050, Loss: 0.2368
98: Forward: 6 | Train Error: 0.3000, Loss: 0.2364, Operator norm: 0.1993 | Test Error: 0.3060, Loss: 0.2366
99: Forward: 6 | Train Error: 0.2990, Loss: 0.2362, Operator norm: 0.1993 | Test Error: 0.3010, Loss: 0.2364
100: Forward: 6 | Train Error: 0.2990, Loss: 0.2359, Operator norm: 0.1993 | Test Error: 0.3010, Loss: 0.2362
101: Forward: 6 | Train Error: 0.2980, Loss: 0.2357, Operator norm: 0.1993 | Test Error: 0.2970, Loss: 0.2360
102: Forward: 6 | Train Error: 0.2960, Loss: 0.2355, Operator norm: 0.1993 | Test Error: 0.2970, Loss: 0.2358
103: Forward: 6 | Train Error: 0.2960, Loss: 0.2353, Operator norm: 0.1993 | Test Error: 0.2950, Loss: 0.2356
104: Forward: 6 | Train Error: 0.2960, Loss: 0.2351, Operator norm: 0.1992 | Test Error: 0.2950, Loss: 0.2354
105: Forward: 6 | Train Error: 0.2940, Loss: 0.2349, Operator norm: 0.1993 | Test Error: 0.2930, Loss: 0.2352
106: Forward: 6 | Train Error: 0.2920, Loss: 0.2347, Operator norm: 0.1993 | Test Error: 0.2930, Loss: 0.2349
107: Forward: 6 | Train Error: 0.2890, Loss: 0.2345, Operator norm: 0.1993 | Test Error: 0.2910, Loss: 0.2347
108: Forward: 6 | Train Error: 0.2880, Loss: 0.2343, Operator norm: 0.1993 | Test Error: 0.2920, Loss: 0.2345
109: Forward: 6 | Train Error: 0.2850, Loss: 0.2341, Operator norm: 0.1992 | Test Error: 0.2910, Loss: 0.2343
110: Forward: 6 | Train Error: 0.2850, Loss: 0.2338, Operator norm: 0.1993 | Test Error: 0.2900, Loss: 0.2341
111: Forward: 6 | Train Error: 0.2840, Loss: 0.2336, Operator norm: 0.1993 | Test Error: 0.2890, Loss: 0.2339
112: Forward: 6 | Train Error: 0.2840, Loss: 0.2334, Operator norm: 0.1993 | Test Error: 0.2860, Loss: 0.2337
113: Forward: 6 | Train Error: 0.2840, Loss: 0.2332, Operator norm: 0.1993 | Test Error: 0.2850, Loss: 0.2335
114: Forward: 6 | Train Error: 0.2840, Loss: 0.2330, Operator norm: 0.1993 | Test Error: 0.2840, Loss: 0.2333
115: Forward: 6 | Train Error: 0.2850, Loss: 0.2328, Operator norm: 0.1993 | Test Error: 0.2850, Loss: 0.2331
116: Forward: 6 | Train Error: 0.2870, Loss: 0.2326, Operator norm: 0.1993 | Test Error: 0.2850, Loss: 0.2329
117: Forward: 6 | Train Error: 0.2860, Loss: 0.2324, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2327
118: Forward: 6 | Train Error: 0.2860, Loss: 0.2322, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2325
119: Forward: 6 | Train Error: 0.2840, Loss: 0.2320, Operator norm: 0.1992 | Test Error: 0.2820, Loss: 0.2323
120: Forward: 6 | Train Error: 0.2830, Loss: 0.2318, Operator norm: 0.1993 | Test Error: 0.2820, Loss: 0.2321
121: Forward: 6 | Train Error: 0.2840, Loss: 0.2316, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2319
122: Forward: 6 | Train Error: 0.2840, Loss: 0.2314, Operator norm: 0.1993 | Test Error: 0.2820, Loss: 0.2318
123: Forward: 6 | Train Error: 0.2850, Loss: 0.2312, Operator norm: 0.1993 | Test Error: 0.2820, Loss: 0.2316
124: Forward: 6 | Train Error: 0.2840, Loss: 0.2310, Operator norm: 0.1993 | Test Error: 0.2820, Loss: 0.2314
125: Forward: 6 | Train Error: 0.2820, Loss: 0.2308, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2312
126: Forward: 6 | Train Error: 0.2810, Loss: 0.2306, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2310
127: Forward: 6 | Train Error: 0.2800, Loss: 0.2305, Operator norm: 0.1993 | Test Error: 0.2840, Loss: 0.2308
128: Forward: 6 | Train Error: 0.2790, Loss: 0.2303, Operator norm: 0.1993 | Test Error: 0.2830, Loss: 0.2306
129: Forward: 6 | Train Error: 0.2780, Loss: 0.2301, Operator norm: 0.1993 | Test Error: 0.2840, Loss: 0.2304
130: Forward: 6 | Train Error: 0.2780, Loss: 0.2299, Operator norm: 0.1993 | Test Error: 0.2820, Loss: 0.2302
131: Forward: 6 | Train Error: 0.2750, Loss: 0.2297, Operator norm: 0.1993 | Test Error: 0.2810, Loss: 0.2300
132: Forward: 6 | Train Error: 0.2740, Loss: 0.2295, Operator norm: 0.1993 | Test Error: 0.2810, Loss: 0.2299
133: Forward: 6 | Train Error: 0.2730, Loss: 0.2293, Operator norm: 0.1993 | Test Error: 0.2790, Loss: 0.2297
134: Forward: 6 | Train Error: 0.2730, Loss: 0.2291, Operator norm: 0.1993 | Test Error: 0.2780, Loss: 0.2295
135: Forward: 6 | Train Error: 0.2710, Loss: 0.2289, Operator norm: 0.1993 | Test Error: 0.2770, Loss: 0.2293
136: Forward: 6 | Train Error: 0.2690, Loss: 0.2287, Operator norm: 0.1993 | Test Error: 0.2780, Loss: 0.2291
137: Forward: 6 | Train Error: 0.2670, Loss: 0.2286, Operator norm: 0.1993 | Test Error: 0.2770, Loss: 0.2289
138: Forward: 6 | Train Error: 0.2660, Loss: 0.2284, Operator norm: 0.1993 | Test Error: 0.2750, Loss: 0.2288
139: Forward: 6 | Train Error: 0.2630, Loss: 0.2282, Operator norm: 0.1992 | Test Error: 0.2740, Loss: 0.2286
140: Forward: 6 | Train Error: 0.2640, Loss: 0.2280, Operator norm: 0.1993 | Test Error: 0.2750, Loss: 0.2284
141: Forward: 6 | Train Error: 0.2630, Loss: 0.2278, Operator norm: 0.1993 | Test Error: 0.2750, Loss: 0.2282
142: Forward: 6 | Train Error: 0.2630, Loss: 0.2276, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2280
143: Forward: 6 | Train Error: 0.2630, Loss: 0.2274, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2279
144: Forward: 6 | Train Error: 0.2610, Loss: 0.2273, Operator norm: 0.1993 | Test Error: 0.2750, Loss: 0.2277
145: Forward: 6 | Train Error: 0.2610, Loss: 0.2271, Operator norm: 0.1993 | Test Error: 0.2760, Loss: 0.2275
146: Forward: 6 | Train Error: 0.2600, Loss: 0.2269, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2273
147: Forward: 6 | Train Error: 0.2590, Loss: 0.2267, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2272
148: Forward: 6 | Train Error: 0.2590, Loss: 0.2265, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2270
149: Forward: 6 | Train Error: 0.2570, Loss: 0.2264, Operator norm: 0.1993 | Test Error: 0.2740, Loss: 0.2268
150: Forward: 6 | Train Error: 0.2560, Loss: 0.2262, Operator norm: 0.1993 | Test Error: 0.2720, Loss: 0.2266
151: Forward: 6 | Train Error: 0.2560, Loss: 0.2260, Operator norm: 0.1993 | Test Error: 0.2710, Loss: 0.2265
152: Forward: 6 | Train Error: 0.2550, Loss: 0.2258, Operator norm: 0.1993 | Test Error: 0.2700, Loss: 0.2263
153: Forward: 6 | Train Error: 0.2550, Loss: 0.2256, Operator norm: 0.1993 | Test Error: 0.2690, Loss: 0.2261
154: Forward: 6 | Train Error: 0.2560, Loss: 0.2255, Operator norm: 0.1993 | Test Error: 0.2680, Loss: 0.2259
155: Forward: 6 | Train Error: 0.2560, Loss: 0.2253, Operator norm: 0.1993 | Test Error: 0.2680, Loss: 0.2258
156: Forward: 6 | Train Error: 0.2560, Loss: 0.2251, Operator norm: 0.1993 | Test Error: 0.2680, Loss: 0.2256
157: Forward: 6 | Train Error: 0.2560, Loss: 0.2249, Operator norm: 0.1993 | Test Error: 0.2670, Loss: 0.2254
158: Forward: 6 | Train Error: 0.2570, Loss: 0.2248, Operator norm: 0.1993 | Test Error: 0.2680, Loss: 0.2253
159: Forward: 6 | Train Error: 0.2570, Loss: 0.2246, Operator norm: 0.1993 | Test Error: 0.2680, Loss: 0.2251
160: Forward: 6 | Train Error: 0.2570, Loss: 0.2244, Operator norm: 0.1993 | Test Error: 0.2660, Loss: 0.2249
161: Forward: 6 | Train Error: 0.2590, Loss: 0.2243, Operator norm: 0.1993 | Test Error: 0.2630, Loss: 0.2248
162: Forward: 6 | Train Error: 0.2590, Loss: 0.2241, Operator norm: 0.1993 | Test Error: 0.2630, Loss: 0.2246
163: Forward: 6 | Train Error: 0.2590, Loss: 0.2239, Operator norm: 0.1993 | Test Error: 0.2620, Loss: 0.2244
164: Forward: 6 | Train Error: 0.2590, Loss: 0.2237, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2243
165: Forward: 6 | Train Error: 0.2580, Loss: 0.2236, Operator norm: 0.1993 | Test Error: 0.2620, Loss: 0.2241
166: Forward: 6 | Train Error: 0.2570, Loss: 0.2234, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2239
167: Forward: 6 | Train Error: 0.2570, Loss: 0.2232, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2238
168: Forward: 6 | Train Error: 0.2570, Loss: 0.2231, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2236
169: Forward: 6 | Train Error: 0.2570, Loss: 0.2229, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2234
170: Forward: 6 | Train Error: 0.2560, Loss: 0.2227, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2233
171: Forward: 6 | Train Error: 0.2550, Loss: 0.2226, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2231
172: Forward: 6 | Train Error: 0.2550, Loss: 0.2224, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2230
173: Forward: 6 | Train Error: 0.2540, Loss: 0.2222, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2228
174: Forward: 6 | Train Error: 0.2530, Loss: 0.2221, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2226
175: Forward: 6 | Train Error: 0.2530, Loss: 0.2219, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2225
176: Forward: 6 | Train Error: 0.2530, Loss: 0.2217, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2223
177: Forward: 6 | Train Error: 0.2520, Loss: 0.2216, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2222
178: Forward: 6 | Train Error: 0.2520, Loss: 0.2214, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2220
179: Forward: 6 | Train Error: 0.2520, Loss: 0.2213, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2219
180: Forward: 6 | Train Error: 0.2520, Loss: 0.2211, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2217
181: Forward: 6 | Train Error: 0.2520, Loss: 0.2209, Operator norm: 0.1992 | Test Error: 0.2590, Loss: 0.2215
182: Forward: 6 | Train Error: 0.2520, Loss: 0.2208, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2214
183: Forward: 6 | Train Error: 0.2520, Loss: 0.2206, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2212
184: Forward: 6 | Train Error: 0.2520, Loss: 0.2205, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2211
185: Forward: 6 | Train Error: 0.2520, Loss: 0.2203, Operator norm: 0.1992 | Test Error: 0.2590, Loss: 0.2209
186: Forward: 6 | Train Error: 0.2510, Loss: 0.2201, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2208
187: Forward: 6 | Train Error: 0.2520, Loss: 0.2200, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2206
188: Forward: 6 | Train Error: 0.2520, Loss: 0.2198, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2205
189: Forward: 6 | Train Error: 0.2520, Loss: 0.2197, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2203
190: Forward: 6 | Train Error: 0.2520, Loss: 0.2195, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2202
191: Forward: 6 | Train Error: 0.2520, Loss: 0.2194, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2200
192: Forward: 6 | Train Error: 0.2520, Loss: 0.2192, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2199
193: Forward: 6 | Train Error: 0.2510, Loss: 0.2191, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2197
194: Forward: 6 | Train Error: 0.2510, Loss: 0.2189, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2196
195: Forward: 6 | Train Error: 0.2510, Loss: 0.2187, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2194
196: Forward: 6 | Train Error: 0.2510, Loss: 0.2186, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2193
197: Forward: 6 | Train Error: 0.2500, Loss: 0.2184, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2191
198: Forward: 6 | Train Error: 0.2500, Loss: 0.2183, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2190
199: Forward: 6 | Train Error: 0.2500, Loss: 0.2181, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2188
200: Forward: 6 | Train Error: 0.2500, Loss: 0.2180, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2187
201: Forward: 6 | Train Error: 0.2500, Loss: 0.2178, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2186
202: Forward: 6 | Train Error: 0.2500, Loss: 0.2177, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2184
203: Forward: 6 | Train Error: 0.2510, Loss: 0.2175, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2183
204: Forward: 6 | Train Error: 0.2490, Loss: 0.2174, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2181
205: Forward: 6 | Train Error: 0.2480, Loss: 0.2172, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2180
206: Forward: 6 | Train Error: 0.2480, Loss: 0.2171, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2178
207: Forward: 6 | Train Error: 0.2490, Loss: 0.2170, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2177
208: Forward: 6 | Train Error: 0.2490, Loss: 0.2168, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2176
209: Forward: 6 | Train Error: 0.2490, Loss: 0.2167, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2174
210: Forward: 6 | Train Error: 0.2490, Loss: 0.2165, Operator norm: 0.1993 | Test Error: 0.2500, Loss: 0.2173
211: Forward: 6 | Train Error: 0.2490, Loss: 0.2164, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2171
212: Forward: 6 | Train Error: 0.2500, Loss: 0.2162, Operator norm: 0.1993 | Test Error: 0.2500, Loss: 0.2170
213: Forward: 6 | Train Error: 0.2490, Loss: 0.2161, Operator norm: 0.1992 | Test Error: 0.2510, Loss: 0.2169
214: Forward: 6 | Train Error: 0.2480, Loss: 0.2159, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2167
215: Forward: 6 | Train Error: 0.2470, Loss: 0.2158, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2166
216: Forward: 6 | Train Error: 0.2470, Loss: 0.2156, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2165
217: Forward: 6 | Train Error: 0.2470, Loss: 0.2155, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2163
218: Forward: 6 | Train Error: 0.2470, Loss: 0.2154, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2162
219: Forward: 6 | Train Error: 0.2470, Loss: 0.2152, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2160
220: Forward: 6 | Train Error: 0.2470, Loss: 0.2151, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2159
221: Forward: 6 | Train Error: 0.2480, Loss: 0.2149, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2158
222: Forward: 6 | Train Error: 0.2470, Loss: 0.2148, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2156
223: Forward: 6 | Train Error: 0.2470, Loss: 0.2147, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2155
224: Forward: 6 | Train Error: 0.2480, Loss: 0.2145, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2154
225: Forward: 6 | Train Error: 0.2480, Loss: 0.2144, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2152
226: Forward: 6 | Train Error: 0.2480, Loss: 0.2142, Operator norm: 0.1993 | Test Error: 0.2500, Loss: 0.2151
227: Forward: 6 | Train Error: 0.2470, Loss: 0.2141, Operator norm: 0.1993 | Test Error: 0.2500, Loss: 0.2150
228: Forward: 6 | Train Error: 0.2460, Loss: 0.2140, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2148
229: Forward: 6 | Train Error: 0.2450, Loss: 0.2138, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2147
230: Forward: 6 | Train Error: 0.2450, Loss: 0.2137, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2146
231: Forward: 6 | Train Error: 0.2450, Loss: 0.2136, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2145
232: Forward: 6 | Train Error: 0.2450, Loss: 0.2134, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2143
233: Forward: 6 | Train Error: 0.2450, Loss: 0.2133, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2142
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2141
235: Forward: 6 | Train Error: 0.2450, Loss: 0.2130, Operator norm: 0.1992 | Test Error: 0.2510, Loss: 0.2139
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2138
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2137
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2136
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2134
240: Forward: 6 | Train Error: 0.2430, Loss: 0.2123, Operator norm: 0.1992 | Test Error: 0.2520, Loss: 0.2133
241: Forward: 6 | Train Error: 0.2430, Loss: 0.2122, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2132
242: Forward: 6 | Train Error: 0.2430, Loss: 0.2121, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2131
243: Forward: 6 | Train Error: 0.2430, Loss: 0.2120, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2129
244: Forward: 6 | Train Error: 0.2430, Loss: 0.2118, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2128
245: Forward: 6 | Train Error: 0.2420, Loss: 0.2117, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2127
246: Forward: 6 | Train Error: 0.2430, Loss: 0.2116, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2126
247: Forward: 6 | Train Error: 0.2430, Loss: 0.2114, Operator norm: 0.1993 | Test Error: 0.2520, Loss: 0.2124
248: Forward: 6 | Train Error: 0.2430, Loss: 0.2113, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2123
249: Forward: 6 | Train Error: 0.2430, Loss: 0.2112, Operator norm: 0.1993 | Test Error: 0.2510, Loss: 0.2122
250: Forward: 6 | Train Error: 0.2410, Loss: 0.2110, Operator norm: 0.1993 | Test Error: 0.2500, Loss: 0.2121
251: Forward: 6 | Train Error: 0.2410, Loss: 0.2109, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2119
252: Forward: 6 | Train Error: 0.2410, Loss: 0.2108, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2118
253: Forward: 6 | Train Error: 0.2410, Loss: 0.2107, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2117
254: Forward: 6 | Train Error: 0.2410, Loss: 0.2105, Operator norm: 0.1992 | Test Error: 0.2480, Loss: 0.2116
255: Forward: 6 | Train Error: 0.2420, Loss: 0.2104, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2115
256: Forward: 6 | Train Error: 0.2420, Loss: 0.2103, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2113
257: Forward: 6 | Train Error: 0.2420, Loss: 0.2102, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2112
258: Forward: 6 | Train Error: 0.2420, Loss: 0.2100, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2111
259: Forward: 6 | Train Error: 0.2420, Loss: 0.2099, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2110
260: Forward: 6 | Train Error: 0.2410, Loss: 0.2098, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2109
261: Forward: 6 | Train Error: 0.2410, Loss: 0.2097, Operator norm: 0.1992 | Test Error: 0.2490, Loss: 0.2108
262: Forward: 6 | Train Error: 0.2410, Loss: 0.2095, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2106
263: Forward: 6 | Train Error: 0.2410, Loss: 0.2094, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2105
264: Forward: 6 | Train Error: 0.2410, Loss: 0.2093, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2104
265: Forward: 6 | Train Error: 0.2400, Loss: 0.2092, Operator norm: 0.1993 | Test Error: 0.2490, Loss: 0.2103
266: Forward: 6 | Train Error: 0.2400, Loss: 0.2090, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2102
267: Forward: 6 | Train Error: 0.2400, Loss: 0.2089, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2101
268: Forward: 6 | Train Error: 0.2400, Loss: 0.2088, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2099
269: Forward: 6 | Train Error: 0.2400, Loss: 0.2087, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2098
270: Forward: 6 | Train Error: 0.2400, Loss: 0.2086, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2097
271: Forward: 6 | Train Error: 0.2400, Loss: 0.2084, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2096
272: Forward: 6 | Train Error: 0.2400, Loss: 0.2083, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2095
273: Forward: 6 | Train Error: 0.2400, Loss: 0.2082, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2094
274: Forward: 6 | Train Error: 0.2400, Loss: 0.2081, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2093
275: Forward: 6 | Train Error: 0.2400, Loss: 0.2080, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2091
276: Forward: 6 | Train Error: 0.2390, Loss: 0.2078, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2090
277: Forward: 6 | Train Error: 0.2390, Loss: 0.2077, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2089
278: Forward: 6 | Train Error: 0.2390, Loss: 0.2076, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2088
279: Forward: 6 | Train Error: 0.2390, Loss: 0.2075, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2087
280: Forward: 6 | Train Error: 0.2390, Loss: 0.2074, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2086
281: Forward: 6 | Train Error: 0.2390, Loss: 0.2072, Operator norm: 0.1993 | Test Error: 0.2480, Loss: 0.2085
282: Forward: 6 | Train Error: 0.2400, Loss: 0.2071, Operator norm: 0.1993 | Test Error: 0.2470, Loss: 0.2084
283: Forward: 6 | Train Error: 0.2400, Loss: 0.2070, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2083
284: Forward: 6 | Train Error: 0.2400, Loss: 0.2069, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2082
285: Forward: 6 | Train Error: 0.2390, Loss: 0.2068, Operator norm: 0.1992 | Test Error: 0.2440, Loss: 0.2080
286: Forward: 6 | Train Error: 0.2390, Loss: 0.2067, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2079
287: Forward: 6 | Train Error: 0.2390, Loss: 0.2066, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2078
288: Forward: 6 | Train Error: 0.2380, Loss: 0.2064, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2077
289: Forward: 6 | Train Error: 0.2380, Loss: 0.2063, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2076
290: Forward: 6 | Train Error: 0.2380, Loss: 0.2062, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2075
291: Forward: 6 | Train Error: 0.2380, Loss: 0.2061, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2074
292: Forward: 6 | Train Error: 0.2380, Loss: 0.2060, Operator norm: 0.1992 | Test Error: 0.2440, Loss: 0.2073
293: Forward: 6 | Train Error: 0.2370, Loss: 0.2059, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2072
294: Forward: 6 | Train Error: 0.2370, Loss: 0.2058, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2071
295: Forward: 6 | Train Error: 0.2370, Loss: 0.2056, Operator norm: 0.1992 | Test Error: 0.2450, Loss: 0.2070
296: Forward: 6 | Train Error: 0.2370, Loss: 0.2055, Operator norm: 0.1992 | Test Error: 0.2450, Loss: 0.2069
297: Forward: 6 | Train Error: 0.2370, Loss: 0.2054, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2068
298: Forward: 6 | Train Error: 0.2370, Loss: 0.2053, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2067
299: Forward: 6 | Train Error: 0.2370, Loss: 0.2052, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2066
300: Forward: 6 | Train Error: 0.2370, Loss: 0.2051, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2065
301: Forward: 6 | Train Error: 0.2370, Loss: 0.2050, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2063
302: Forward: 6 | Train Error: 0.2370, Loss: 0.2049, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2062
303: Forward: 6 | Train Error: 0.2380, Loss: 0.2047, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2061
304: Forward: 6 | Train Error: 0.2380, Loss: 0.2046, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2060
305: Forward: 6 | Train Error: 0.2380, Loss: 0.2045, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2059
306: Forward: 6 | Train Error: 0.2380, Loss: 0.2044, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2058
307: Forward: 6 | Train Error: 0.2380, Loss: 0.2043, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2057
308: Forward: 6 | Train Error: 0.2380, Loss: 0.2042, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2056
309: Forward: 6 | Train Error: 0.2380, Loss: 0.2041, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2055
310: Forward: 6 | Train Error: 0.2380, Loss: 0.2040, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2054
311: Forward: 6 | Train Error: 0.2380, Loss: 0.2039, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2053
312: Forward: 6 | Train Error: 0.2380, Loss: 0.2038, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2052
313: Forward: 6 | Train Error: 0.2380, Loss: 0.2037, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2051
314: Forward: 6 | Train Error: 0.2370, Loss: 0.2036, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.2050
315: Forward: 6 | Train Error: 0.2380, Loss: 0.2035, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2049
316: Forward: 6 | Train Error: 0.2370, Loss: 0.2033, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2048
317: Forward: 6 | Train Error: 0.2360, Loss: 0.2032, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2047
318: Forward: 6 | Train Error: 0.2360, Loss: 0.2031, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2046
319: Forward: 6 | Train Error: 0.2360, Loss: 0.2030, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2045
320: Forward: 6 | Train Error: 0.2360, Loss: 0.2029, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2044
321: Forward: 6 | Train Error: 0.2360, Loss: 0.2028, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2043
322: Forward: 6 | Train Error: 0.2370, Loss: 0.2027, Operator norm: 0.1992 | Test Error: 0.2420, Loss: 0.2043
323: Forward: 6 | Train Error: 0.2370, Loss: 0.2026, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2042
324: Forward: 6 | Train Error: 0.2380, Loss: 0.2025, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2041
325: Forward: 6 | Train Error: 0.2380, Loss: 0.2024, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2040
326: Forward: 6 | Train Error: 0.2370, Loss: 0.2023, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2039
327: Forward: 6 | Train Error: 0.2370, Loss: 0.2022, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2038
328: Forward: 6 | Train Error: 0.2370, Loss: 0.2021, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2037
329: Forward: 6 | Train Error: 0.2370, Loss: 0.2020, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2036
330: Forward: 6 | Train Error: 0.2360, Loss: 0.2019, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2035
331: Forward: 6 | Train Error: 0.2360, Loss: 0.2018, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2034
332: Forward: 6 | Train Error: 0.2360, Loss: 0.2017, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2033
333: Forward: 6 | Train Error: 0.2360, Loss: 0.2016, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2032
334: Forward: 6 | Train Error: 0.2360, Loss: 0.2015, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2031
335: Forward: 6 | Train Error: 0.2360, Loss: 0.2014, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2030
336: Forward: 6 | Train Error: 0.2360, Loss: 0.2013, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2029
337: Forward: 6 | Train Error: 0.2360, Loss: 0.2012, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2028
338: Forward: 6 | Train Error: 0.2360, Loss: 0.2011, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2027
339: Forward: 6 | Train Error: 0.2360, Loss: 0.2010, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2027
340: Forward: 6 | Train Error: 0.2360, Loss: 0.2009, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2026
341: Forward: 6 | Train Error: 0.2360, Loss: 0.2008, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2025
342: Forward: 6 | Train Error: 0.2360, Loss: 0.2007, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2024
343: Forward: 6 | Train Error: 0.2340, Loss: 0.2006, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2023
344: Forward: 6 | Train Error: 0.2340, Loss: 0.2005, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2022
345: Forward: 6 | Train Error: 0.2340, Loss: 0.2004, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.2021
346: Forward: 6 | Train Error: 0.2340, Loss: 0.2003, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2020
347: Forward: 6 | Train Error: 0.2330, Loss: 0.2002, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2019
348: Forward: 6 | Train Error: 0.2330, Loss: 0.2001, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2018
349: Forward: 6 | Train Error: 0.2330, Loss: 0.2000, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2018
350: Forward: 6 | Train Error: 0.2330, Loss: 0.1999, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2017
351: Forward: 6 | Train Error: 0.2330, Loss: 0.1998, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2016
352: Forward: 6 | Train Error: 0.2330, Loss: 0.1997, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2015
353: Forward: 6 | Train Error: 0.2330, Loss: 0.1996, Operator norm: 0.1992 | Test Error: 0.2410, Loss: 0.2014
354: Forward: 6 | Train Error: 0.2330, Loss: 0.1995, Operator norm: 0.1992 | Test Error: 0.2400, Loss: 0.2013
355: Forward: 6 | Train Error: 0.2340, Loss: 0.1994, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.2012
356: Forward: 6 | Train Error: 0.2340, Loss: 0.1993, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2011
357: Forward: 6 | Train Error: 0.2340, Loss: 0.1992, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2010
358: Forward: 6 | Train Error: 0.2330, Loss: 0.1992, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2010
359: Forward: 6 | Train Error: 0.2330, Loss: 0.1991, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.2009
360: Forward: 6 | Train Error: 0.2330, Loss: 0.1990, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2008
361: Forward: 6 | Train Error: 0.2330, Loss: 0.1989, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.2007
362: Forward: 6 | Train Error: 0.2330, Loss: 0.1988, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2006
363: Forward: 6 | Train Error: 0.2330, Loss: 0.1987, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2005
364: Forward: 6 | Train Error: 0.2340, Loss: 0.1986, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.2004
365: Forward: 6 | Train Error: 0.2340, Loss: 0.1985, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2004
366: Forward: 6 | Train Error: 0.2340, Loss: 0.1984, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2003
367: Forward: 6 | Train Error: 0.2340, Loss: 0.1983, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2002
368: Forward: 6 | Train Error: 0.2340, Loss: 0.1982, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2001
369: Forward: 6 | Train Error: 0.2340, Loss: 0.1981, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.2000
370: Forward: 6 | Train Error: 0.2340, Loss: 0.1980, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1999
371: Forward: 6 | Train Error: 0.2340, Loss: 0.1979, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1999
372: Forward: 6 | Train Error: 0.2340, Loss: 0.1979, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1998
373: Forward: 6 | Train Error: 0.2340, Loss: 0.1978, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1997
374: Forward: 6 | Train Error: 0.2340, Loss: 0.1977, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1996
375: Forward: 6 | Train Error: 0.2340, Loss: 0.1976, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1995
376: Forward: 6 | Train Error: 0.2340, Loss: 0.1975, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1994
377: Forward: 6 | Train Error: 0.2340, Loss: 0.1974, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1994
378: Forward: 6 | Train Error: 0.2340, Loss: 0.1973, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1993
379: Forward: 6 | Train Error: 0.2340, Loss: 0.1972, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1992
380: Forward: 6 | Train Error: 0.2340, Loss: 0.1971, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1991
381: Forward: 6 | Train Error: 0.2330, Loss: 0.1970, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1990
382: Forward: 6 | Train Error: 0.2330, Loss: 0.1970, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1990
383: Forward: 6 | Train Error: 0.2330, Loss: 0.1969, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1989
384: Forward: 6 | Train Error: 0.2330, Loss: 0.1968, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1988
385: Forward: 6 | Train Error: 0.2320, Loss: 0.1967, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1987
386: Forward: 6 | Train Error: 0.2320, Loss: 0.1966, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1986
387: Forward: 6 | Train Error: 0.2320, Loss: 0.1965, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1986
388: Forward: 6 | Train Error: 0.2320, Loss: 0.1964, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1985
389: Forward: 6 | Train Error: 0.2320, Loss: 0.1963, Operator norm: 0.1993 | Test Error: 0.2460, Loss: 0.1984
390: Forward: 6 | Train Error: 0.2320, Loss: 0.1963, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1983
391: Forward: 6 | Train Error: 0.2320, Loss: 0.1962, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1982
392: Forward: 6 | Train Error: 0.2320, Loss: 0.1961, Operator norm: 0.1993 | Test Error: 0.2450, Loss: 0.1982
393: Forward: 6 | Train Error: 0.2330, Loss: 0.1960, Operator norm: 0.1992 | Test Error: 0.2450, Loss: 0.1981
394: Forward: 6 | Train Error: 0.2330, Loss: 0.1959, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1980
395: Forward: 6 | Train Error: 0.2330, Loss: 0.1958, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1979
396: Forward: 6 | Train Error: 0.2330, Loss: 0.1957, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1978
397: Forward: 6 | Train Error: 0.2330, Loss: 0.1957, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1978
398: Forward: 6 | Train Error: 0.2330, Loss: 0.1956, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1977
399: Forward: 6 | Train Error: 0.2330, Loss: 0.1955, Operator norm: 0.1992 | Test Error: 0.2440, Loss: 0.1976
400: Forward: 6 | Train Error: 0.2330, Loss: 0.1954, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1975
401: Forward: 6 | Train Error: 0.2330, Loss: 0.1953, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1975
402: Forward: 6 | Train Error: 0.2330, Loss: 0.1952, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1974
403: Forward: 6 | Train Error: 0.2320, Loss: 0.1951, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1973
404: Forward: 6 | Train Error: 0.2320, Loss: 0.1951, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1972
405: Forward: 6 | Train Error: 0.2320, Loss: 0.1950, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1972
406: Forward: 6 | Train Error: 0.2320, Loss: 0.1949, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1971
407: Forward: 6 | Train Error: 0.2320, Loss: 0.1948, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1970
408: Forward: 6 | Train Error: 0.2320, Loss: 0.1947, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1969
409: Forward: 6 | Train Error: 0.2320, Loss: 0.1946, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1969
410: Forward: 6 | Train Error: 0.2320, Loss: 0.1946, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1968
411: Forward: 6 | Train Error: 0.2320, Loss: 0.1945, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1967
412: Forward: 6 | Train Error: 0.2320, Loss: 0.1944, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1966
413: Forward: 6 | Train Error: 0.2310, Loss: 0.1943, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1966
414: Forward: 6 | Train Error: 0.2310, Loss: 0.1942, Operator norm: 0.1993 | Test Error: 0.2440, Loss: 0.1965
415: Forward: 6 | Train Error: 0.2310, Loss: 0.1941, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1964
416: Forward: 6 | Train Error: 0.2310, Loss: 0.1941, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1963
417: Forward: 6 | Train Error: 0.2310, Loss: 0.1940, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1963
418: Forward: 6 | Train Error: 0.2310, Loss: 0.1939, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1962
419: Forward: 6 | Train Error: 0.2300, Loss: 0.1938, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1961
420: Forward: 6 | Train Error: 0.2300, Loss: 0.1937, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1960
421: Forward: 6 | Train Error: 0.2300, Loss: 0.1937, Operator norm: 0.1992 | Test Error: 0.2430, Loss: 0.1960
422: Forward: 6 | Train Error: 0.2300, Loss: 0.1936, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1959
423: Forward: 6 | Train Error: 0.2290, Loss: 0.1935, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1958
424: Forward: 6 | Train Error: 0.2280, Loss: 0.1934, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1958
425: Forward: 6 | Train Error: 0.2280, Loss: 0.1933, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1957
426: Forward: 6 | Train Error: 0.2280, Loss: 0.1933, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1956
427: Forward: 6 | Train Error: 0.2280, Loss: 0.1932, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1955
428: Forward: 6 | Train Error: 0.2270, Loss: 0.1931, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1955
429: Forward: 6 | Train Error: 0.2270, Loss: 0.1930, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1954
430: Forward: 6 | Train Error: 0.2270, Loss: 0.1930, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1953
431: Forward: 6 | Train Error: 0.2270, Loss: 0.1929, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1953
432: Forward: 6 | Train Error: 0.2270, Loss: 0.1928, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1952
433: Forward: 6 | Train Error: 0.2260, Loss: 0.1927, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1951
434: Forward: 6 | Train Error: 0.2270, Loss: 0.1926, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1951
435: Forward: 6 | Train Error: 0.2260, Loss: 0.1926, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1950
436: Forward: 6 | Train Error: 0.2270, Loss: 0.1925, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1949
437: Forward: 6 | Train Error: 0.2270, Loss: 0.1924, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1948
438: Forward: 6 | Train Error: 0.2270, Loss: 0.1923, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1948
439: Forward: 6 | Train Error: 0.2270, Loss: 0.1923, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1947
440: Forward: 6 | Train Error: 0.2270, Loss: 0.1922, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1946
441: Forward: 6 | Train Error: 0.2270, Loss: 0.1921, Operator norm: 0.1993 | Test Error: 0.2430, Loss: 0.1946
442: Forward: 6 | Train Error: 0.2270, Loss: 0.1920, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1945
443: Forward: 6 | Train Error: 0.2270, Loss: 0.1919, Operator norm: 0.1993 | Test Error: 0.2420, Loss: 0.1944
444: Forward: 6 | Train Error: 0.2270, Loss: 0.1919, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1944
445: Forward: 6 | Train Error: 0.2270, Loss: 0.1918, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1943
446: Forward: 6 | Train Error: 0.2270, Loss: 0.1917, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1942
447: Forward: 6 | Train Error: 0.2270, Loss: 0.1916, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1942
448: Forward: 6 | Train Error: 0.2270, Loss: 0.1916, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1941
449: Forward: 6 | Train Error: 0.2270, Loss: 0.1915, Operator norm: 0.1993 | Test Error: 0.2410, Loss: 0.1940
450: Forward: 6 | Train Error: 0.2270, Loss: 0.1914, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1940
451: Forward: 6 | Train Error: 0.2270, Loss: 0.1913, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1939
452: Forward: 6 | Train Error: 0.2270, Loss: 0.1913, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1938
453: Forward: 6 | Train Error: 0.2270, Loss: 0.1912, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1938
454: Forward: 6 | Train Error: 0.2270, Loss: 0.1911, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1937
455: Forward: 6 | Train Error: 0.2260, Loss: 0.1911, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1936
456: Forward: 6 | Train Error: 0.2270, Loss: 0.1910, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1936
457: Forward: 6 | Train Error: 0.2270, Loss: 0.1909, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1935
458: Forward: 6 | Train Error: 0.2270, Loss: 0.1908, Operator norm: 0.1993 | Test Error: 0.2400, Loss: 0.1934
459: Forward: 6 | Train Error: 0.2270, Loss: 0.1908, Operator norm: 0.1992 | Test Error: 0.2390, Loss: 0.1934
460: Forward: 6 | Train Error: 0.2270, Loss: 0.1907, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1933
461: Forward: 6 | Train Error: 0.2270, Loss: 0.1906, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1932
462: Forward: 6 | Train Error: 0.2260, Loss: 0.1905, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1932
463: Forward: 6 | Train Error: 0.2260, Loss: 0.1905, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1931
464: Forward: 6 | Train Error: 0.2240, Loss: 0.1904, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1930
465: Forward: 6 | Train Error: 0.2240, Loss: 0.1903, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1930
466: Forward: 6 | Train Error: 0.2240, Loss: 0.1903, Operator norm: 0.1992 | Test Error: 0.2390, Loss: 0.1929
467: Forward: 6 | Train Error: 0.2250, Loss: 0.1902, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1929
468: Forward: 6 | Train Error: 0.2250, Loss: 0.1901, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1928
469: Forward: 6 | Train Error: 0.2250, Loss: 0.1900, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1927
470: Forward: 6 | Train Error: 0.2250, Loss: 0.1900, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1927
471: Forward: 6 | Train Error: 0.2250, Loss: 0.1899, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1926
472: Forward: 6 | Train Error: 0.2250, Loss: 0.1898, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1925
473: Forward: 6 | Train Error: 0.2250, Loss: 0.1898, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1925
474: Forward: 6 | Train Error: 0.2250, Loss: 0.1897, Operator norm: 0.1993 | Test Error: 0.2380, Loss: 0.1924
475: Forward: 6 | Train Error: 0.2250, Loss: 0.1896, Operator norm: 0.1993 | Test Error: 0.2380, Loss: 0.1924
476: Forward: 6 | Train Error: 0.2240, Loss: 0.1895, Operator norm: 0.1993 | Test Error: 0.2380, Loss: 0.1923
477: Forward: 6 | Train Error: 0.2230, Loss: 0.1895, Operator norm: 0.1993 | Test Error: 0.2380, Loss: 0.1922
478: Forward: 6 | Train Error: 0.2230, Loss: 0.1894, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1922
479: Forward: 6 | Train Error: 0.2230, Loss: 0.1893, Operator norm: 0.1992 | Test Error: 0.2390, Loss: 0.1921
480: Forward: 6 | Train Error: 0.2220, Loss: 0.1893, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1920
481: Forward: 6 | Train Error: 0.2230, Loss: 0.1892, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1920
482: Forward: 6 | Train Error: 0.2220, Loss: 0.1891, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1919
483: Forward: 6 | Train Error: 0.2220, Loss: 0.1891, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1919
484: Forward: 6 | Train Error: 0.2220, Loss: 0.1890, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1918
485: Forward: 6 | Train Error: 0.2220, Loss: 0.1889, Operator norm: 0.1993 | Test Error: 0.2390, Loss: 0.1917
486: Forward: 6 | Train Error: 0.2220, Loss: 0.1888, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1917
487: Forward: 6 | Train Error: 0.2220, Loss: 0.1888, Operator norm: 0.1992 | Test Error: 0.2370, Loss: 0.1916
488: Forward: 6 | Train Error: 0.2220, Loss: 0.1887, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1916
489: Forward: 6 | Train Error: 0.2220, Loss: 0.1886, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1915
490: Forward: 6 | Train Error: 0.2220, Loss: 0.1886, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1914
491: Forward: 6 | Train Error: 0.2220, Loss: 0.1885, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1914
492: Forward: 6 | Train Error: 0.2220, Loss: 0.1884, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1913
493: Forward: 6 | Train Error: 0.2210, Loss: 0.1884, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1913
494: Forward: 6 | Train Error: 0.2210, Loss: 0.1883, Operator norm: 0.1992 | Test Error: 0.2370, Loss: 0.1912
495: Forward: 6 | Train Error: 0.2210, Loss: 0.1882, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1911
496: Forward: 6 | Train Error: 0.2210, Loss: 0.1882, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1911
497: Forward: 6 | Train Error: 0.2210, Loss: 0.1881, Operator norm: 0.1993 | Test Error: 0.2370, Loss: 0.1910
498: Forward: 6 | Train Error: 0.2210, Loss: 0.1880, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1910
499: Forward: 6 | Train Error: 0.2200, Loss: 0.1880, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1909
500: Forward: 6 | Train Error: 0.2200, Loss: 0.1879, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1908
501: Forward: 6 | Train Error: 0.2200, Loss: 0.1878, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1908
502: Forward: 6 | Train Error: 0.2210, Loss: 0.1878, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1907
503: Forward: 6 | Train Error: 0.2210, Loss: 0.1877, Operator norm: 0.1992 | Test Error: 0.2360, Loss: 0.1907
504: Forward: 6 | Train Error: 0.2190, Loss: 0.1876, Operator norm: 0.1993 | Test Error: 0.2360, Loss: 0.1906
505: Forward: 6 | Train Error: 0.2190, Loss: 0.1876, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1906
506: Forward: 6 | Train Error: 0.2190, Loss: 0.1875, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1905
507: Forward: 6 | Train Error: 0.2190, Loss: 0.1874, Operator norm: 0.1992 | Test Error: 0.2350, Loss: 0.1904
508: Forward: 6 | Train Error: 0.2180, Loss: 0.1874, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1904
509: Forward: 6 | Train Error: 0.2170, Loss: 0.1873, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1903
510: Forward: 6 | Train Error: 0.2170, Loss: 0.1872, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1903
511: Forward: 6 | Train Error: 0.2170, Loss: 0.1872, Operator norm: 0.1993 | Test Error: 0.2350, Loss: 0.1902
512: Forward: 6 | Train Error: 0.2180, Loss: 0.1871, Operator norm: 0.1993 | Test Error: 0.2340, Loss: 0.1902
513: Forward: 6 | Train Error: 0.2180, Loss: 0.1870, Operator norm: 0.1993 | Test Error: 0.2340, Loss: 0.1901
514: Forward: 6 | Train Error: 0.2180, Loss: 0.1870, Operator norm: 0.1993 | Test Error: 0.2340, Loss: 0.1900
515: Forward: 6 | Train Error: 0.2170, Loss: 0.1869, Operator norm: 0.1993 | Test Error: 0.2340, Loss: 0.1900
516: Forward: 6 | Train Error: 0.2170, Loss: 0.1869, Operator norm: 0.1993 | Test Error: 0.2340, Loss: 0.1899
517: Forward: 6 | Train Error: 0.2160, Loss: 0.1868, Operator norm: 0.1992 | Test Error: 0.2330, Loss: 0.1899
518: Forward: 6 | Train Error: 0.2160, Loss: 0.1867, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1898
519: Forward: 6 | Train Error: 0.2160, Loss: 0.1867, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1898
520: Forward: 6 | Train Error: 0.2160, Loss: 0.1866, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1897
521: Forward: 6 | Train Error: 0.2160, Loss: 0.1865, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1897
522: Forward: 6 | Train Error: 0.2160, Loss: 0.1865, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1896
523: Forward: 6 | Train Error: 0.2160, Loss: 0.1864, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1896
524: Forward: 6 | Train Error: 0.2160, Loss: 0.1864, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1895
525: Forward: 6 | Train Error: 0.2160, Loss: 0.1863, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1894
526: Forward: 6 | Train Error: 0.2170, Loss: 0.1862, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1894
527: Forward: 6 | Train Error: 0.2170, Loss: 0.1862, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1893
528: Forward: 6 | Train Error: 0.2170, Loss: 0.1861, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1893
529: Forward: 6 | Train Error: 0.2170, Loss: 0.1860, Operator norm: 0.1993 | Test Error: 0.2330, Loss: 0.1892
530: Forward: 6 | Train Error: 0.2170, Loss: 0.1860, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1892
531: Forward: 6 | Train Error: 0.2170, Loss: 0.1859, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1891
532: Forward: 6 | Train Error: 0.2170, Loss: 0.1859, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1891
533: Forward: 6 | Train Error: 0.2170, Loss: 0.1858, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1890
534: Forward: 6 | Train Error: 0.2170, Loss: 0.1857, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1890
535: Forward: 6 | Train Error: 0.2170, Loss: 0.1857, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1889
536: Forward: 6 | Train Error: 0.2170, Loss: 0.1856, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1888
537: Forward: 6 | Train Error: 0.2170, Loss: 0.1855, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1888
538: Forward: 6 | Train Error: 0.2170, Loss: 0.1855, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1887
539: Forward: 6 | Train Error: 0.2170, Loss: 0.1854, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1887
540: Forward: 6 | Train Error: 0.2170, Loss: 0.1854, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1886
541: Forward: 6 | Train Error: 0.2170, Loss: 0.1853, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1886
542: Forward: 6 | Train Error: 0.2170, Loss: 0.1852, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1885
543: Forward: 6 | Train Error: 0.2170, Loss: 0.1852, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1885
544: Forward: 6 | Train Error: 0.2170, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1884
545: Forward: 6 | Train Error: 0.2160, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1884
546: Forward: 6 | Train Error: 0.2160, Loss: 0.1850, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1883
547: Forward: 6 | Train Error: 0.2160, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1883
548: Forward: 6 | Train Error: 0.2160, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1882
549: Forward: 6 | Train Error: 0.2160, Loss: 0.1848, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1882
550: Forward: 6 | Train Error: 0.2160, Loss: 0.1848, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1881
551: Forward: 6 | Train Error: 0.2160, Loss: 0.1847, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1881
552: Forward: 6 | Train Error: 0.2160, Loss: 0.1846, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1880
553: Forward: 6 | Train Error: 0.2160, Loss: 0.1846, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1880
554: Forward: 6 | Train Error: 0.2160, Loss: 0.1845, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1879
555: Forward: 6 | Train Error: 0.2160, Loss: 0.1845, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1879
556: Forward: 6 | Train Error: 0.2160, Loss: 0.1844, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1878
557: Forward: 6 | Train Error: 0.2160, Loss: 0.1843, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1878
558: Forward: 6 | Train Error: 0.2160, Loss: 0.1843, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1877
559: Forward: 6 | Train Error: 0.2160, Loss: 0.1842, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1877
560: Forward: 6 | Train Error: 0.2160, Loss: 0.1842, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1876
561: Forward: 6 | Train Error: 0.2160, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1876
562: Forward: 6 | Train Error: 0.2160, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1875
563: Forward: 6 | Train Error: 0.2160, Loss: 0.1840, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1875
564: Forward: 6 | Train Error: 0.2160, Loss: 0.1839, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1874
565: Forward: 6 | Train Error: 0.2170, Loss: 0.1839, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1874
566: Forward: 6 | Train Error: 0.2170, Loss: 0.1838, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1873
567: Forward: 6 | Train Error: 0.2170, Loss: 0.1838, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1873
568: Forward: 6 | Train Error: 0.2170, Loss: 0.1837, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1872
569: Forward: 6 | Train Error: 0.2170, Loss: 0.1837, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1872
570: Forward: 6 | Train Error: 0.2170, Loss: 0.1836, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1871
571: Forward: 6 | Train Error: 0.2170, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1871
572: Forward: 6 | Train Error: 0.2170, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1870
573: Forward: 6 | Train Error: 0.2170, Loss: 0.1834, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1870
574: Forward: 6 | Train Error: 0.2170, Loss: 0.1834, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1869
575: Forward: 6 | Train Error: 0.2170, Loss: 0.1833, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1869
576: Forward: 6 | Train Error: 0.2170, Loss: 0.1833, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1868
577: Forward: 6 | Train Error: 0.2170, Loss: 0.1832, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1868
578: Forward: 6 | Train Error: 0.2170, Loss: 0.1831, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1867
579: Forward: 6 | Train Error: 0.2180, Loss: 0.1831, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1867
580: Forward: 6 | Train Error: 0.2180, Loss: 0.1830, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1866
581: Forward: 6 | Train Error: 0.2170, Loss: 0.1830, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1866
582: Forward: 6 | Train Error: 0.2170, Loss: 0.1829, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1865
583: Forward: 6 | Train Error: 0.2170, Loss: 0.1829, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1865
584: Forward: 6 | Train Error: 0.2160, Loss: 0.1828, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1865
585: Forward: 6 | Train Error: 0.2160, Loss: 0.1828, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1864
586: Forward: 6 | Train Error: 0.2160, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1864
587: Forward: 6 | Train Error: 0.2160, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1863
588: Forward: 6 | Train Error: 0.2160, Loss: 0.1826, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1863
589: Forward: 6 | Train Error: 0.2140, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1862
590: Forward: 6 | Train Error: 0.2140, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1862
591: Forward: 6 | Train Error: 0.2130, Loss: 0.1824, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1861
592: Forward: 6 | Train Error: 0.2130, Loss: 0.1824, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1861
593: Forward: 6 | Train Error: 0.2130, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1860
594: Forward: 6 | Train Error: 0.2120, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1860
595: Forward: 6 | Train Error: 0.2120, Loss: 0.1822, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1859
596: Forward: 6 | Train Error: 0.2120, Loss: 0.1822, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1859
597: Forward: 6 | Train Error: 0.2120, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1859
598: Forward: 6 | Train Error: 0.2120, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1858
599: Forward: 6 | Train Error: 0.2120, Loss: 0.1820, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1858
600: Forward: 6 | Train Error: 0.2120, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1857
601: Forward: 6 | Train Error: 0.2120, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1857
602: Forward: 6 | Train Error: 0.2120, Loss: 0.1818, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1856
603: Forward: 6 | Train Error: 0.2120, Loss: 0.1818, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1856
604: Forward: 6 | Train Error: 0.2120, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1855
605: Forward: 6 | Train Error: 0.2120, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1855
606: Forward: 6 | Train Error: 0.2120, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1854
607: Forward: 6 | Train Error: 0.2120, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1854
608: Forward: 6 | Train Error: 0.2120, Loss: 0.1815, Operator norm: 0.1992 | Test Error: 0.2320, Loss: 0.1854
609: Forward: 6 | Train Error: 0.2120, Loss: 0.1815, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1853
610: Forward: 6 | Train Error: 0.2120, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1853
611: Forward: 6 | Train Error: 0.2120, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1852
612: Forward: 6 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1993 | Test Error: 0.2320, Loss: 0.1852
613: Forward: 6 | Train Error: 0.2120, Loss: 0.1813, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1851
614: Forward: 6 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1851
615: Forward: 6 | Train Error: 0.2120, Loss: 0.1812, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1851
616: Forward: 6 | Train Error: 0.2120, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1850
617: Forward: 6 | Train Error: 0.2120, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1850
618: Forward: 6 | Train Error: 0.2120, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1849
619: Forward: 6 | Train Error: 0.2120, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1849
620: Forward: 6 | Train Error: 0.2120, Loss: 0.1809, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1848
621: Forward: 6 | Train Error: 0.2120, Loss: 0.1809, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1848
622: Forward: 6 | Train Error: 0.2120, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1848
623: Forward: 6 | Train Error: 0.2120, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1847
624: Forward: 6 | Train Error: 0.2120, Loss: 0.1807, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1847
625: Forward: 6 | Train Error: 0.2120, Loss: 0.1807, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1846
626: Forward: 6 | Train Error: 0.2120, Loss: 0.1806, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1846
627: Forward: 6 | Train Error: 0.2120, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1845
628: Forward: 6 | Train Error: 0.2120, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1845
629: Forward: 6 | Train Error: 0.2120, Loss: 0.1804, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1845
630: Forward: 6 | Train Error: 0.2120, Loss: 0.1804, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1844
631: Forward: 6 | Train Error: 0.2120, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1844
632: Forward: 6 | Train Error: 0.2120, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1843
633: Forward: 6 | Train Error: 0.2120, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1843
634: Forward: 6 | Train Error: 0.2120, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1842
635: Forward: 6 | Train Error: 0.2120, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1842
636: Forward: 6 | Train Error: 0.2120, Loss: 0.1801, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1842
637: Forward: 6 | Train Error: 0.2120, Loss: 0.1801, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1841
638: Forward: 6 | Train Error: 0.2120, Loss: 0.1800, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1841
639: Forward: 6 | Train Error: 0.2110, Loss: 0.1800, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1840
640: Forward: 6 | Train Error: 0.2110, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1840
641: Forward: 6 | Train Error: 0.2100, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1840
642: Forward: 6 | Train Error: 0.2100, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1839
643: Forward: 6 | Train Error: 0.2100, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1839
644: Forward: 6 | Train Error: 0.2100, Loss: 0.1797, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1838
645: Forward: 6 | Train Error: 0.2100, Loss: 0.1797, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1838
646: Forward: 6 | Train Error: 0.2100, Loss: 0.1796, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1838
647: Forward: 6 | Train Error: 0.2100, Loss: 0.1796, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1837
648: Forward: 6 | Train Error: 0.2100, Loss: 0.1795, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1837
649: Forward: 6 | Train Error: 0.2100, Loss: 0.1795, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1836
650: Forward: 6 | Train Error: 0.2100, Loss: 0.1794, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1836
651: Forward: 6 | Train Error: 0.2100, Loss: 0.1794, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1836
652: Forward: 6 | Train Error: 0.2100, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1835
653: Forward: 6 | Train Error: 0.2090, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1835
654: Forward: 6 | Train Error: 0.2090, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1834
655: Forward: 6 | Train Error: 0.2100, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1834
656: Forward: 6 | Train Error: 0.2100, Loss: 0.1791, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1834
657: Forward: 6 | Train Error: 0.2100, Loss: 0.1791, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1833
658: Forward: 6 | Train Error: 0.2100, Loss: 0.1790, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1833
659: Forward: 6 | Train Error: 0.2100, Loss: 0.1790, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1832
660: Forward: 6 | Train Error: 0.2100, Loss: 0.1789, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1832
661: Forward: 6 | Train Error: 0.2100, Loss: 0.1789, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1832
662: Forward: 6 | Train Error: 0.2100, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1831
663: Forward: 6 | Train Error: 0.2100, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1831
664: Forward: 6 | Train Error: 0.2090, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1831
665: Forward: 6 | Train Error: 0.2090, Loss: 0.1787, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1830
666: Forward: 6 | Train Error: 0.2090, Loss: 0.1787, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1830
667: Forward: 6 | Train Error: 0.2090, Loss: 0.1786, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1829
668: Forward: 6 | Train Error: 0.2090, Loss: 0.1786, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1829
669: Forward: 6 | Train Error: 0.2090, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1829
670: Forward: 6 | Train Error: 0.2090, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1828
671: Forward: 6 | Train Error: 0.2090, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1828
672: Forward: 6 | Train Error: 0.2090, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1827
673: Forward: 6 | Train Error: 0.2090, Loss: 0.1783, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1827
674: Forward: 6 | Train Error: 0.2090, Loss: 0.1783, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1827
675: Forward: 6 | Train Error: 0.2090, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1826
676: Forward: 6 | Train Error: 0.2090, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1826
677: Forward: 6 | Train Error: 0.2090, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1826
678: Forward: 6 | Train Error: 0.2090, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1825
679: Forward: 6 | Train Error: 0.2090, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1825
680: Forward: 6 | Train Error: 0.2090, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1824
681: Forward: 6 | Train Error: 0.2090, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1824
682: Forward: 6 | Train Error: 0.2080, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1824
683: Forward: 6 | Train Error: 0.2080, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1823
684: Forward: 6 | Train Error: 0.2080, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1823
685: Forward: 6 | Train Error: 0.2080, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1823
686: Forward: 6 | Train Error: 0.2080, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1822
687: Forward: 6 | Train Error: 0.2080, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1822
688: Forward: 6 | Train Error: 0.2080, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1822
689: Forward: 6 | Train Error: 0.2080, Loss: 0.1776, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1821
690: Forward: 6 | Train Error: 0.2080, Loss: 0.1776, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1821
691: Forward: 6 | Train Error: 0.2080, Loss: 0.1775, Operator norm: 0.1992 | Test Error: 0.2280, Loss: 0.1820
692: Forward: 6 | Train Error: 0.2080, Loss: 0.1775, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1820
693: Forward: 6 | Train Error: 0.2080, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1820
694: Forward: 6 | Train Error: 0.2080, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1819
695: Forward: 6 | Train Error: 0.2080, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1819
696: Forward: 6 | Train Error: 0.2080, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1819
697: Forward: 6 | Train Error: 0.2070, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1818
698: Forward: 6 | Train Error: 0.2070, Loss: 0.1772, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1818
699: Forward: 6 | Train Error: 0.2070, Loss: 0.1772, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1818
700: Forward: 6 | Train Error: 0.2070, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1817
701: Forward: 6 | Train Error: 0.2070, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1817
702: Forward: 6 | Train Error: 0.2070, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1816
703: Forward: 6 | Train Error: 0.2070, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1816
704: Forward: 6 | Train Error: 0.2070, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1816
705: Forward: 6 | Train Error: 0.2070, Loss: 0.1769, Operator norm: 0.1992 | Test Error: 0.2270, Loss: 0.1815
706: Forward: 6 | Train Error: 0.2070, Loss: 0.1769, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1815
707: Forward: 6 | Train Error: 0.2070, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1815
708: Forward: 6 | Train Error: 0.2070, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1814
709: Forward: 6 | Train Error: 0.2070, Loss: 0.1767, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1814
710: Forward: 6 | Train Error: 0.2070, Loss: 0.1767, Operator norm: 0.1992 | Test Error: 0.2270, Loss: 0.1814
711: Forward: 6 | Train Error: 0.2070, Loss: 0.1767, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1813
712: Forward: 6 | Train Error: 0.2070, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1813
713: Forward: 6 | Train Error: 0.2080, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1813
714: Forward: 6 | Train Error: 0.2080, Loss: 0.1765, Operator norm: 0.1992 | Test Error: 0.2270, Loss: 0.1812
715: Forward: 6 | Train Error: 0.2080, Loss: 0.1765, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1812
716: Forward: 6 | Train Error: 0.2080, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1812
717: Forward: 6 | Train Error: 0.2080, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1811
718: Forward: 6 | Train Error: 0.2080, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1811
719: Forward: 6 | Train Error: 0.2080, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1811
720: Forward: 6 | Train Error: 0.2080, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1810
721: Forward: 6 | Train Error: 0.2080, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1810
722: Forward: 6 | Train Error: 0.2080, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1810
723: Forward: 6 | Train Error: 0.2080, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1809
724: Forward: 6 | Train Error: 0.2080, Loss: 0.1761, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1809
725: Forward: 6 | Train Error: 0.2080, Loss: 0.1761, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1809
726: Forward: 6 | Train Error: 0.2080, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1808
727: Forward: 6 | Train Error: 0.2080, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1808
728: Forward: 6 | Train Error: 0.2080, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1808
729: Forward: 6 | Train Error: 0.2080, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1807
730: Forward: 6 | Train Error: 0.2080, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1807
731: Forward: 6 | Train Error: 0.2080, Loss: 0.1758, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1807
732: Forward: 6 | Train Error: 0.2080, Loss: 0.1758, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1806
733: Forward: 6 | Train Error: 0.2080, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1806
734: Forward: 6 | Train Error: 0.2080, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1806
735: Forward: 6 | Train Error: 0.2090, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1805
736: Forward: 6 | Train Error: 0.2090, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1805
737: Forward: 6 | Train Error: 0.2090, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1805
738: Forward: 6 | Train Error: 0.2090, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1804
739: Forward: 6 | Train Error: 0.2090, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1804
740: Forward: 6 | Train Error: 0.2090, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1804
741: Forward: 6 | Train Error: 0.2090, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1803
742: Forward: 6 | Train Error: 0.2090, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1803
743: Forward: 6 | Train Error: 0.2090, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1803
744: Forward: 6 | Train Error: 0.2080, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1802
745: Forward: 6 | Train Error: 0.2080, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1802
746: Forward: 6 | Train Error: 0.2080, Loss: 0.1752, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1802
747: Forward: 6 | Train Error: 0.2080, Loss: 0.1752, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1801
748: Forward: 6 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1801
749: Forward: 6 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1801
750: Forward: 6 | Train Error: 0.2080, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1800
751: Forward: 6 | Train Error: 0.2080, Loss: 0.1750, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1800
752: Forward: 6 | Train Error: 0.2070, Loss: 0.1750, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1800
753: Forward: 6 | Train Error: 0.2080, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1800
754: Forward: 6 | Train Error: 0.2070, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1799
755: Forward: 6 | Train Error: 0.2070, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1799
756: Forward: 6 | Train Error: 0.2070, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1799
757: Forward: 6 | Train Error: 0.2070, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1798
758: Forward: 6 | Train Error: 0.2060, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1798
759: Forward: 6 | Train Error: 0.2060, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1798
760: Forward: 6 | Train Error: 0.2060, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1797
761: Forward: 6 | Train Error: 0.2060, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1797
762: Forward: 6 | Train Error: 0.2060, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1797
763: Forward: 6 | Train Error: 0.2060, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1796
764: Forward: 6 | Train Error: 0.2060, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1796
765: Forward: 6 | Train Error: 0.2060, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1796
766: Forward: 6 | Train Error: 0.2060, Loss: 0.1744, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1795
767: Forward: 6 | Train Error: 0.2060, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1795
768: Forward: 6 | Train Error: 0.2060, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1795
769: Forward: 6 | Train Error: 0.2060, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1795
770: Forward: 6 | Train Error: 0.2060, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1794
771: Forward: 6 | Train Error: 0.2060, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1794
772: Forward: 6 | Train Error: 0.2060, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1794
773: Forward: 6 | Train Error: 0.2060, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1793
774: Forward: 6 | Train Error: 0.2060, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1793
775: Forward: 6 | Train Error: 0.2060, Loss: 0.1741, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1793
776: Forward: 6 | Train Error: 0.2060, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1792
777: Forward: 6 | Train Error: 0.2060, Loss: 0.1740, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1792
778: Forward: 6 | Train Error: 0.2060, Loss: 0.1740, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1792
779: Forward: 6 | Train Error: 0.2060, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1792
780: Forward: 6 | Train Error: 0.2060, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1791
781: Forward: 6 | Train Error: 0.2060, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1791
782: Forward: 6 | Train Error: 0.2060, Loss: 0.1738, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1791
783: Forward: 6 | Train Error: 0.2060, Loss: 0.1738, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1790
784: Forward: 6 | Train Error: 0.2060, Loss: 0.1738, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1790
785: Forward: 6 | Train Error: 0.2060, Loss: 0.1737, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1790
786: Forward: 6 | Train Error: 0.2060, Loss: 0.1737, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1790
787: Forward: 6 | Train Error: 0.2060, Loss: 0.1736, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1789
788: Forward: 6 | Train Error: 0.2060, Loss: 0.1736, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1789
789: Forward: 6 | Train Error: 0.2060, Loss: 0.1736, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1789
790: Forward: 6 | Train Error: 0.2060, Loss: 0.1735, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1788
791: Forward: 6 | Train Error: 0.2060, Loss: 0.1735, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1788
792: Forward: 6 | Train Error: 0.2060, Loss: 0.1735, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1788
793: Forward: 6 | Train Error: 0.2060, Loss: 0.1734, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1788
794: Forward: 6 | Train Error: 0.2060, Loss: 0.1734, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1787
795: Forward: 6 | Train Error: 0.2060, Loss: 0.1734, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1787
796: Forward: 6 | Train Error: 0.2060, Loss: 0.1733, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1787
797: Forward: 6 | Train Error: 0.2060, Loss: 0.1733, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1786
798: Forward: 6 | Train Error: 0.2060, Loss: 0.1732, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1786
799: Forward: 6 | Train Error: 0.2060, Loss: 0.1732, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1786
800: Forward: 6 | Train Error: 0.2060, Loss: 0.1732, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1786
801: Forward: 6 | Train Error: 0.2060, Loss: 0.1731, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1785
802: Forward: 6 | Train Error: 0.2060, Loss: 0.1731, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1785
803: Forward: 6 | Train Error: 0.2050, Loss: 0.1731, Operator norm: 0.1992 | Test Error: 0.2300, Loss: 0.1785
804: Forward: 6 | Train Error: 0.2050, Loss: 0.1730, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1784
805: Forward: 6 | Train Error: 0.2050, Loss: 0.1730, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1784
806: Forward: 6 | Train Error: 0.2050, Loss: 0.1730, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1784
807: Forward: 6 | Train Error: 0.2050, Loss: 0.1729, Operator norm: 0.1992 | Test Error: 0.2310, Loss: 0.1784
808: Forward: 6 | Train Error: 0.2050, Loss: 0.1729, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1783
809: Forward: 6 | Train Error: 0.2040, Loss: 0.1728, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1783
810: Forward: 6 | Train Error: 0.2040, Loss: 0.1728, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1783
811: Forward: 6 | Train Error: 0.2040, Loss: 0.1728, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1782
812: Forward: 6 | Train Error: 0.2040, Loss: 0.1727, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1782
813: Forward: 6 | Train Error: 0.2040, Loss: 0.1727, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1782
814: Forward: 6 | Train Error: 0.2040, Loss: 0.1727, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1782
815: Forward: 6 | Train Error: 0.2040, Loss: 0.1726, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1781
816: Forward: 6 | Train Error: 0.2040, Loss: 0.1726, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1781
817: Forward: 6 | Train Error: 0.2040, Loss: 0.1726, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1781
818: Forward: 6 | Train Error: 0.2040, Loss: 0.1725, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1781
819: Forward: 6 | Train Error: 0.2040, Loss: 0.1725, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1780
820: Forward: 6 | Train Error: 0.2040, Loss: 0.1725, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1780
821: Forward: 6 | Train Error: 0.2040, Loss: 0.1724, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1780
822: Forward: 6 | Train Error: 0.2040, Loss: 0.1724, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1779
823: Forward: 6 | Train Error: 0.2040, Loss: 0.1724, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1779
824: Forward: 6 | Train Error: 0.2040, Loss: 0.1723, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1779
825: Forward: 6 | Train Error: 0.2040, Loss: 0.1723, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1779
826: Forward: 6 | Train Error: 0.2040, Loss: 0.1723, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1778
827: Forward: 6 | Train Error: 0.2040, Loss: 0.1722, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1778
828: Forward: 6 | Train Error: 0.2040, Loss: 0.1722, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1778
829: Forward: 6 | Train Error: 0.2040, Loss: 0.1722, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1778
830: Forward: 6 | Train Error: 0.2040, Loss: 0.1721, Operator norm: 0.1993 | Test Error: 0.2310, Loss: 0.1777
831: Forward: 6 | Train Error: 0.2040, Loss: 0.1721, Operator norm: 0.1992 | Test Error: 0.2310, Loss: 0.1777
832: Forward: 6 | Train Error: 0.2040, Loss: 0.1720, Operator norm: 0.1992 | Test Error: 0.2310, Loss: 0.1777
833: Forward: 6 | Train Error: 0.2040, Loss: 0.1720, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1776
834: Forward: 6 | Train Error: 0.2040, Loss: 0.1720, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1776
835: Forward: 6 | Train Error: 0.2040, Loss: 0.1719, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1776
836: Forward: 6 | Train Error: 0.2040, Loss: 0.1719, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1776
837: Forward: 6 | Train Error: 0.2040, Loss: 0.1719, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1775
838: Forward: 6 | Train Error: 0.2040, Loss: 0.1718, Operator norm: 0.1993 | Test Error: 0.2300, Loss: 0.1775
839: Forward: 6 | Train Error: 0.2040, Loss: 0.1718, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1775
840: Forward: 6 | Train Error: 0.2040, Loss: 0.1718, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1775
841: Forward: 6 | Train Error: 0.2040, Loss: 0.1717, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1774
842: Forward: 6 | Train Error: 0.2040, Loss: 0.1717, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1774
843: Forward: 6 | Train Error: 0.2040, Loss: 0.1717, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1774
844: Forward: 6 | Train Error: 0.2040, Loss: 0.1716, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1774
845: Forward: 6 | Train Error: 0.2040, Loss: 0.1716, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1773
846: Forward: 6 | Train Error: 0.2040, Loss: 0.1716, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1773
847: Forward: 6 | Train Error: 0.2040, Loss: 0.1715, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1773
848: Forward: 6 | Train Error: 0.2030, Loss: 0.1715, Operator norm: 0.1992 | Test Error: 0.2280, Loss: 0.1773
849: Forward: 6 | Train Error: 0.2030, Loss: 0.1715, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1772
850: Forward: 6 | Train Error: 0.2030, Loss: 0.1714, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1772
851: Forward: 6 | Train Error: 0.2030, Loss: 0.1714, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1772
852: Forward: 6 | Train Error: 0.2040, Loss: 0.1714, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1772
853: Forward: 6 | Train Error: 0.2030, Loss: 0.1713, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1771
854: Forward: 6 | Train Error: 0.2030, Loss: 0.1713, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1771
855: Forward: 6 | Train Error: 0.2040, Loss: 0.1713, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1771
856: Forward: 6 | Train Error: 0.2040, Loss: 0.1712, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1771
857: Forward: 6 | Train Error: 0.2040, Loss: 0.1712, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1770
858: Forward: 6 | Train Error: 0.2040, Loss: 0.1712, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1770
859: Forward: 6 | Train Error: 0.2040, Loss: 0.1711, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1770
860: Forward: 6 | Train Error: 0.2030, Loss: 0.1711, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1770
861: Forward: 6 | Train Error: 0.2040, Loss: 0.1711, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1769
862: Forward: 6 | Train Error: 0.2030, Loss: 0.1710, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1769
863: Forward: 6 | Train Error: 0.2030, Loss: 0.1710, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1769
864: Forward: 6 | Train Error: 0.2030, Loss: 0.1710, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1769
865: Forward: 6 | Train Error: 0.2030, Loss: 0.1710, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1768
866: Forward: 6 | Train Error: 0.2030, Loss: 0.1709, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1768
867: Forward: 6 | Train Error: 0.2030, Loss: 0.1709, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1768
868: Forward: 6 | Train Error: 0.2030, Loss: 0.1709, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1768
869: Forward: 6 | Train Error: 0.2030, Loss: 0.1708, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1767
870: Forward: 6 | Train Error: 0.2030, Loss: 0.1708, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1767
871: Forward: 6 | Train Error: 0.2030, Loss: 0.1708, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1767
872: Forward: 6 | Train Error: 0.2030, Loss: 0.1707, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1767
873: Forward: 6 | Train Error: 0.2030, Loss: 0.1707, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1766
874: Forward: 6 | Train Error: 0.2030, Loss: 0.1707, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1766
875: Forward: 6 | Train Error: 0.2030, Loss: 0.1706, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1766
876: Forward: 6 | Train Error: 0.2030, Loss: 0.1706, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1766
877: Forward: 6 | Train Error: 0.2030, Loss: 0.1706, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1765
878: Forward: 6 | Train Error: 0.2030, Loss: 0.1705, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1765
879: Forward: 6 | Train Error: 0.2030, Loss: 0.1705, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1765
880: Forward: 6 | Train Error: 0.2030, Loss: 0.1705, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1765
881: Forward: 6 | Train Error: 0.2030, Loss: 0.1704, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1764
882: Forward: 6 | Train Error: 0.2030, Loss: 0.1704, Operator norm: 0.1992 | Test Error: 0.2280, Loss: 0.1764
883: Forward: 6 | Train Error: 0.2030, Loss: 0.1704, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1764
884: Forward: 6 | Train Error: 0.2040, Loss: 0.1703, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1764
885: Forward: 6 | Train Error: 0.2040, Loss: 0.1703, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1763
886: Forward: 6 | Train Error: 0.2040, Loss: 0.1703, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1763
887: Forward: 6 | Train Error: 0.2040, Loss: 0.1703, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1763
888: Forward: 6 | Train Error: 0.2040, Loss: 0.1702, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1763
889: Forward: 6 | Train Error: 0.2040, Loss: 0.1702, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1763
890: Forward: 6 | Train Error: 0.2040, Loss: 0.1702, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1762
891: Forward: 6 | Train Error: 0.2040, Loss: 0.1701, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1762
892: Forward: 6 | Train Error: 0.2040, Loss: 0.1701, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1762
893: Forward: 6 | Train Error: 0.2040, Loss: 0.1701, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1762
894: Forward: 6 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1761
895: Forward: 6 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1761
896: Forward: 6 | Train Error: 0.2040, Loss: 0.1700, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1761
897: Forward: 6 | Train Error: 0.2040, Loss: 0.1699, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1761
898: Forward: 6 | Train Error: 0.2040, Loss: 0.1699, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1760
899: Forward: 6 | Train Error: 0.2040, Loss: 0.1699, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1760
900: Forward: 6 | Train Error: 0.2040, Loss: 0.1699, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1760
901: Forward: 6 | Train Error: 0.2040, Loss: 0.1698, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1760
902: Forward: 6 | Train Error: 0.2040, Loss: 0.1698, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1759
903: Forward: 6 | Train Error: 0.2040, Loss: 0.1698, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1759
904: Forward: 6 | Train Error: 0.2040, Loss: 0.1697, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1759
905: Forward: 6 | Train Error: 0.2040, Loss: 0.1697, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1759
906: Forward: 6 | Train Error: 0.2040, Loss: 0.1697, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1759
907: Forward: 6 | Train Error: 0.2040, Loss: 0.1696, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1758
908: Forward: 6 | Train Error: 0.2040, Loss: 0.1696, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1758
909: Forward: 6 | Train Error: 0.2040, Loss: 0.1696, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1758
910: Forward: 6 | Train Error: 0.2040, Loss: 0.1696, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1758
911: Forward: 6 | Train Error: 0.2040, Loss: 0.1695, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1757
912: Forward: 6 | Train Error: 0.2040, Loss: 0.1695, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1757
913: Forward: 6 | Train Error: 0.2040, Loss: 0.1695, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1757
914: Forward: 6 | Train Error: 0.2040, Loss: 0.1694, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1757
915: Forward: 6 | Train Error: 0.2040, Loss: 0.1694, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1757
916: Forward: 6 | Train Error: 0.2040, Loss: 0.1694, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1756
917: Forward: 6 | Train Error: 0.2040, Loss: 0.1693, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1756
918: Forward: 6 | Train Error: 0.2030, Loss: 0.1693, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1756
919: Forward: 6 | Train Error: 0.2030, Loss: 0.1693, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1756
920: Forward: 6 | Train Error: 0.2030, Loss: 0.1693, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1755
921: Forward: 6 | Train Error: 0.2030, Loss: 0.1692, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1755
922: Forward: 6 | Train Error: 0.2030, Loss: 0.1692, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1755
923: Forward: 6 | Train Error: 0.2030, Loss: 0.1692, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1755
924: Forward: 6 | Train Error: 0.2040, Loss: 0.1691, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1755
925: Forward: 6 | Train Error: 0.2040, Loss: 0.1691, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1754
926: Forward: 6 | Train Error: 0.2040, Loss: 0.1691, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1754
927: Forward: 6 | Train Error: 0.2040, Loss: 0.1690, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1754
928: Forward: 6 | Train Error: 0.2040, Loss: 0.1690, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1754
929: Forward: 6 | Train Error: 0.2040, Loss: 0.1690, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1753
930: Forward: 6 | Train Error: 0.2040, Loss: 0.1690, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1753
931: Forward: 6 | Train Error: 0.2040, Loss: 0.1689, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1753
932: Forward: 6 | Train Error: 0.2040, Loss: 0.1689, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1753
933: Forward: 6 | Train Error: 0.2040, Loss: 0.1689, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1753
934: Forward: 6 | Train Error: 0.2040, Loss: 0.1688, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1752
935: Forward: 6 | Train Error: 0.2040, Loss: 0.1688, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1752
936: Forward: 6 | Train Error: 0.2040, Loss: 0.1688, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1752
937: Forward: 6 | Train Error: 0.2040, Loss: 0.1688, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1752
938: Forward: 6 | Train Error: 0.2040, Loss: 0.1687, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1752
939: Forward: 6 | Train Error: 0.2040, Loss: 0.1687, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1751
940: Forward: 6 | Train Error: 0.2040, Loss: 0.1687, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1751
941: Forward: 6 | Train Error: 0.2040, Loss: 0.1686, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1751
942: Forward: 6 | Train Error: 0.2040, Loss: 0.1686, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1751
943: Forward: 6 | Train Error: 0.2040, Loss: 0.1686, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1750
944: Forward: 6 | Train Error: 0.2040, Loss: 0.1686, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1750
945: Forward: 6 | Train Error: 0.2040, Loss: 0.1685, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1750
946: Forward: 6 | Train Error: 0.2040, Loss: 0.1685, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1750
947: Forward: 6 | Train Error: 0.2040, Loss: 0.1685, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1750
948: Forward: 6 | Train Error: 0.2040, Loss: 0.1684, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1749
949: Forward: 6 | Train Error: 0.2040, Loss: 0.1684, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1749
950: Forward: 6 | Train Error: 0.2040, Loss: 0.1684, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1749
951: Forward: 6 | Train Error: 0.2040, Loss: 0.1684, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1749
952: Forward: 6 | Train Error: 0.2040, Loss: 0.1683, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1749
953: Forward: 6 | Train Error: 0.2040, Loss: 0.1683, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1748
954: Forward: 6 | Train Error: 0.2030, Loss: 0.1683, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1748
955: Forward: 6 | Train Error: 0.2030, Loss: 0.1682, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1748
956: Forward: 6 | Train Error: 0.2030, Loss: 0.1682, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1748
957: Forward: 6 | Train Error: 0.2030, Loss: 0.1682, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1748
958: Forward: 6 | Train Error: 0.2030, Loss: 0.1682, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1747
959: Forward: 6 | Train Error: 0.2030, Loss: 0.1681, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1747
960: Forward: 6 | Train Error: 0.2030, Loss: 0.1681, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1747
961: Forward: 6 | Train Error: 0.2030, Loss: 0.1681, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1747
962: Forward: 6 | Train Error: 0.2030, Loss: 0.1680, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1746
963: Forward: 6 | Train Error: 0.2030, Loss: 0.1680, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1746
964: Forward: 6 | Train Error: 0.2030, Loss: 0.1680, Operator norm: 0.1993 | Test Error: 0.2290, Loss: 0.1746
965: Forward: 6 | Train Error: 0.2030, Loss: 0.1680, Operator norm: 0.1992 | Test Error: 0.2290, Loss: 0.1746
966: Forward: 6 | Train Error: 0.2030, Loss: 0.1679, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1746
967: Forward: 6 | Train Error: 0.2030, Loss: 0.1679, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1745
968: Forward: 6 | Train Error: 0.2030, Loss: 0.1679, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1745
969: Forward: 6 | Train Error: 0.2030, Loss: 0.1679, Operator norm: 0.1992 | Test Error: 0.2280, Loss: 0.1745
970: Forward: 6 | Train Error: 0.2030, Loss: 0.1678, Operator norm: 0.1993 | Test Error: 0.2280, Loss: 0.1745
971: Forward: 6 | Train Error: 0.2030, Loss: 0.1678, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1745
972: Forward: 6 | Train Error: 0.2030, Loss: 0.1678, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1744
973: Forward: 6 | Train Error: 0.2030, Loss: 0.1677, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1744
974: Forward: 6 | Train Error: 0.2030, Loss: 0.1677, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1744
975: Forward: 6 | Train Error: 0.2030, Loss: 0.1677, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1744
976: Forward: 6 | Train Error: 0.2030, Loss: 0.1677, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1744
977: Forward: 6 | Train Error: 0.2030, Loss: 0.1676, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1743
978: Forward: 6 | Train Error: 0.2030, Loss: 0.1676, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1743
979: Forward: 6 | Train Error: 0.2030, Loss: 0.1676, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1743
980: Forward: 6 | Train Error: 0.2030, Loss: 0.1676, Operator norm: 0.1993 | Test Error: 0.2270, Loss: 0.1743
981: Forward: 6 | Train Error: 0.2030, Loss: 0.1675, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1743
982: Forward: 6 | Train Error: 0.2030, Loss: 0.1675, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1742
983: Forward: 6 | Train Error: 0.2030, Loss: 0.1675, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1742
984: Forward: 6 | Train Error: 0.2030, Loss: 0.1674, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1742
985: Forward: 6 | Train Error: 0.2030, Loss: 0.1674, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1742
986: Forward: 6 | Train Error: 0.2030, Loss: 0.1674, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1742
987: Forward: 6 | Train Error: 0.2030, Loss: 0.1674, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
988: Forward: 6 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
989: Forward: 6 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
990: Forward: 6 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
991: Forward: 6 | Train Error: 0.2040, Loss: 0.1673, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
992: Forward: 6 | Train Error: 0.2040, Loss: 0.1672, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1741
993: Forward: 6 | Train Error: 0.2040, Loss: 0.1672, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1740
994: Forward: 6 | Train Error: 0.2040, Loss: 0.1672, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1740
995: Forward: 6 | Train Error: 0.2040, Loss: 0.1672, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1740
996: Forward: 6 | Train Error: 0.2040, Loss: 0.1671, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1740
997: Forward: 6 | Train Error: 0.2040, Loss: 0.1671, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1740
998: Forward: 6 | Train Error: 0.2040, Loss: 0.1671, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1739
999: Forward: 6 | Train Error: 0.2050, Loss: 0.1670, Operator norm: 0.1993 | Test Error: 0.2260, Loss: 0.1739
grad at the end: grad_B=0.1339, grad_A=0.0002, grad_W=0.0918


==> FashionMNIST/old/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.01 | opn=0.1982
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.6290, Loss: 0.6264, Operator norm: 0.1982 | Test Error: 0.5610, Loss: 0.5381
1: Forward: 7 | Train Error: 0.5670, Loss: 0.5381, Operator norm: 0.1982 | Test Error: 0.4830, Loss: 0.4702
2: Forward: 7 | Train Error: 0.4840, Loss: 0.4700, Operator norm: 0.1982 | Test Error: 0.4160, Loss: 0.4175
3: Forward: 7 | Train Error: 0.4140, Loss: 0.4171, Operator norm: 0.1982 | Test Error: 0.3440, Loss: 0.3765
4: Forward: 7 | Train Error: 0.3350, Loss: 0.3760, Operator norm: 0.1982 | Test Error: 0.2940, Loss: 0.3443
5: Forward: 7 | Train Error: 0.2950, Loss: 0.3438, Operator norm: 0.1982 | Test Error: 0.2500, Loss: 0.3189
6: Forward: 7 | Train Error: 0.2450, Loss: 0.3183, Operator norm: 0.1982 | Test Error: 0.2060, Loss: 0.2987
7: Forward: 7 | Train Error: 0.2120, Loss: 0.2981, Operator norm: 0.1982 | Test Error: 0.1780, Loss: 0.2824
8: Forward: 7 | Train Error: 0.1820, Loss: 0.2818, Operator norm: 0.1982 | Test Error: 0.1520, Loss: 0.2692
9: Forward: 7 | Train Error: 0.1530, Loss: 0.2686, Operator norm: 0.1982 | Test Error: 0.1230, Loss: 0.2583
10: Forward: 7 | Train Error: 0.1290, Loss: 0.2577, Operator norm: 0.1982 | Test Error: 0.0930, Loss: 0.2493
11: Forward: 7 | Train Error: 0.1130, Loss: 0.2486, Operator norm: 0.1982 | Test Error: 0.0870, Loss: 0.2415
12: Forward: 7 | Train Error: 0.0960, Loss: 0.2408, Operator norm: 0.1982 | Test Error: 0.0790, Loss: 0.2349
13: Forward: 7 | Train Error: 0.0840, Loss: 0.2342, Operator norm: 0.1982 | Test Error: 0.0710, Loss: 0.2291
14: Forward: 7 | Train Error: 0.0800, Loss: 0.2283, Operator norm: 0.1982 | Test Error: 0.0650, Loss: 0.2239
15: Forward: 7 | Train Error: 0.0750, Loss: 0.2231, Operator norm: 0.1982 | Test Error: 0.0600, Loss: 0.2193
16: Forward: 7 | Train Error: 0.0680, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.0570, Loss: 0.2151
17: Forward: 7 | Train Error: 0.0630, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.2112
18: Forward: 7 | Train Error: 0.0570, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.2075
19: Forward: 7 | Train Error: 0.0570, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.0490, Loss: 0.2041
20: Forward: 7 | Train Error: 0.0560, Loss: 0.2031, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.2008
21: Forward: 7 | Train Error: 0.0520, Loss: 0.1998, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1977
22: Forward: 7 | Train Error: 0.0500, Loss: 0.1966, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1947
23: Forward: 7 | Train Error: 0.0490, Loss: 0.1936, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1919
24: Forward: 7 | Train Error: 0.0460, Loss: 0.1907, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1891
25: Forward: 7 | Train Error: 0.0450, Loss: 0.1878, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1864
26: Forward: 7 | Train Error: 0.0450, Loss: 0.1851, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1838
27: Forward: 7 | Train Error: 0.0430, Loss: 0.1824, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1813
28: Forward: 7 | Train Error: 0.0420, Loss: 0.1799, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1788
29: Forward: 7 | Train Error: 0.0410, Loss: 0.1773, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1764
30: Forward: 7 | Train Error: 0.0400, Loss: 0.1749, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1741
31: Forward: 7 | Train Error: 0.0410, Loss: 0.1725, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1718
32: Forward: 7 | Train Error: 0.0400, Loss: 0.1702, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1696
33: Forward: 7 | Train Error: 0.0390, Loss: 0.1679, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1674
34: Forward: 7 | Train Error: 0.0400, Loss: 0.1657, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1652
35: Forward: 7 | Train Error: 0.0400, Loss: 0.1635, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1632
36: Forward: 7 | Train Error: 0.0400, Loss: 0.1614, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1611
37: Forward: 7 | Train Error: 0.0400, Loss: 0.1593, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1591
38: Forward: 7 | Train Error: 0.0400, Loss: 0.1572, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1572
39: Forward: 7 | Train Error: 0.0400, Loss: 0.1552, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1553
40: Forward: 7 | Train Error: 0.0400, Loss: 0.1533, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1534
41: Forward: 7 | Train Error: 0.0390, Loss: 0.1514, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1516
42: Forward: 7 | Train Error: 0.0400, Loss: 0.1495, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1498
43: Forward: 7 | Train Error: 0.0400, Loss: 0.1477, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1481
44: Forward: 7 | Train Error: 0.0400, Loss: 0.1459, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1464
45: Forward: 7 | Train Error: 0.0400, Loss: 0.1442, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1447
46: Forward: 7 | Train Error: 0.0380, Loss: 0.1425, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1431
47: Forward: 7 | Train Error: 0.0380, Loss: 0.1408, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1415
48: Forward: 7 | Train Error: 0.0380, Loss: 0.1392, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1399
49: Forward: 7 | Train Error: 0.0380, Loss: 0.1376, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1384
50: Forward: 7 | Train Error: 0.0380, Loss: 0.1360, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1369
51: Forward: 7 | Train Error: 0.0380, Loss: 0.1345, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1355
52: Forward: 7 | Train Error: 0.0380, Loss: 0.1330, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1340
53: Forward: 7 | Train Error: 0.0380, Loss: 0.1315, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1326
54: Forward: 7 | Train Error: 0.0380, Loss: 0.1301, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1313
55: Forward: 7 | Train Error: 0.0380, Loss: 0.1287, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1299
56: Forward: 7 | Train Error: 0.0380, Loss: 0.1273, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1286
57: Forward: 7 | Train Error: 0.0380, Loss: 0.1259, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1273
58: Forward: 7 | Train Error: 0.0380, Loss: 0.1246, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1261
59: Forward: 7 | Train Error: 0.0380, Loss: 0.1233, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1248
60: Forward: 7 | Train Error: 0.0370, Loss: 0.1221, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1236
61: Forward: 7 | Train Error: 0.0380, Loss: 0.1209, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1225
62: Forward: 7 | Train Error: 0.0380, Loss: 0.1196, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1213
63: Forward: 7 | Train Error: 0.0380, Loss: 0.1185, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1202
64: Forward: 7 | Train Error: 0.0380, Loss: 0.1173, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1191
65: Forward: 7 | Train Error: 0.0370, Loss: 0.1162, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1180
66: Forward: 7 | Train Error: 0.0370, Loss: 0.1151, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.1170
67: Forward: 7 | Train Error: 0.0360, Loss: 0.1140, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1159
68: Forward: 7 | Train Error: 0.0360, Loss: 0.1129, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1149
69: Forward: 7 | Train Error: 0.0360, Loss: 0.1119, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1139
70: Forward: 7 | Train Error: 0.0360, Loss: 0.1109, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1130
71: Forward: 7 | Train Error: 0.0360, Loss: 0.1099, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1120
72: Forward: 7 | Train Error: 0.0360, Loss: 0.1089, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1111
73: Forward: 7 | Train Error: 0.0360, Loss: 0.1080, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1102
74: Forward: 7 | Train Error: 0.0360, Loss: 0.1070, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1093
75: Forward: 7 | Train Error: 0.0360, Loss: 0.1061, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1084
76: Forward: 7 | Train Error: 0.0360, Loss: 0.1052, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1076
77: Forward: 7 | Train Error: 0.0360, Loss: 0.1044, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1067
78: Forward: 7 | Train Error: 0.0360, Loss: 0.1035, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1059
79: Forward: 7 | Train Error: 0.0360, Loss: 0.1027, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1051
80: Forward: 7 | Train Error: 0.0360, Loss: 0.1018, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1044
81: Forward: 7 | Train Error: 0.0360, Loss: 0.1010, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1036
82: Forward: 7 | Train Error: 0.0360, Loss: 0.1003, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1028
83: Forward: 7 | Train Error: 0.0360, Loss: 0.0995, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1021
84: Forward: 7 | Train Error: 0.0360, Loss: 0.0987, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1014
85: Forward: 7 | Train Error: 0.0360, Loss: 0.0980, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1007
86: Forward: 7 | Train Error: 0.0360, Loss: 0.0973, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1000
87: Forward: 7 | Train Error: 0.0360, Loss: 0.0966, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0993
88: Forward: 7 | Train Error: 0.0360, Loss: 0.0959, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0987
89: Forward: 7 | Train Error: 0.0360, Loss: 0.0952, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0980
90: Forward: 7 | Train Error: 0.0360, Loss: 0.0946, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0974
91: Forward: 7 | Train Error: 0.0360, Loss: 0.0939, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0968
92: Forward: 7 | Train Error: 0.0360, Loss: 0.0933, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0962
93: Forward: 7 | Train Error: 0.0360, Loss: 0.0927, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0956
94: Forward: 7 | Train Error: 0.0360, Loss: 0.0920, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0950
95: Forward: 7 | Train Error: 0.0360, Loss: 0.0915, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0945
96: Forward: 7 | Train Error: 0.0360, Loss: 0.0909, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0939
97: Forward: 7 | Train Error: 0.0360, Loss: 0.0903, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0934
98: Forward: 7 | Train Error: 0.0360, Loss: 0.0897, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0928
99: Forward: 7 | Train Error: 0.0360, Loss: 0.0892, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0923
100: Forward: 7 | Train Error: 0.0360, Loss: 0.0887, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0918
101: Forward: 7 | Train Error: 0.0360, Loss: 0.0881, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0913
102: Forward: 7 | Train Error: 0.0360, Loss: 0.0876, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0908
103: Forward: 7 | Train Error: 0.0360, Loss: 0.0871, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0903
104: Forward: 7 | Train Error: 0.0360, Loss: 0.0866, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0899
105: Forward: 7 | Train Error: 0.0360, Loss: 0.0861, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0894
106: Forward: 7 | Train Error: 0.0360, Loss: 0.0857, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0890
107: Forward: 7 | Train Error: 0.0360, Loss: 0.0852, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0885
108: Forward: 7 | Train Error: 0.0370, Loss: 0.0848, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0881
109: Forward: 7 | Train Error: 0.0370, Loss: 0.0843, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0877
110: Forward: 7 | Train Error: 0.0370, Loss: 0.0839, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.0873
111: Forward: 7 | Train Error: 0.0370, Loss: 0.0835, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0869
112: Forward: 7 | Train Error: 0.0370, Loss: 0.0830, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0865
113: Forward: 7 | Train Error: 0.0370, Loss: 0.0826, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0861
114: Forward: 7 | Train Error: 0.0370, Loss: 0.0822, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0857
115: Forward: 7 | Train Error: 0.0370, Loss: 0.0818, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0853
116: Forward: 7 | Train Error: 0.0370, Loss: 0.0815, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0850
117: Forward: 7 | Train Error: 0.0370, Loss: 0.0811, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0846
118: Forward: 7 | Train Error: 0.0370, Loss: 0.0807, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0842
119: Forward: 7 | Train Error: 0.0370, Loss: 0.0804, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0839
120: Forward: 7 | Train Error: 0.0370, Loss: 0.0800, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0836
121: Forward: 7 | Train Error: 0.0370, Loss: 0.0797, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0832
122: Forward: 7 | Train Error: 0.0370, Loss: 0.0793, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0829
123: Forward: 7 | Train Error: 0.0360, Loss: 0.0790, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0826
124: Forward: 7 | Train Error: 0.0360, Loss: 0.0787, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0823
125: Forward: 7 | Train Error: 0.0360, Loss: 0.0783, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0820
126: Forward: 7 | Train Error: 0.0360, Loss: 0.0780, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0817
127: Forward: 7 | Train Error: 0.0360, Loss: 0.0777, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0814
128: Forward: 7 | Train Error: 0.0360, Loss: 0.0774, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0811
129: Forward: 7 | Train Error: 0.0360, Loss: 0.0771, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0808
130: Forward: 7 | Train Error: 0.0360, Loss: 0.0768, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0806
131: Forward: 7 | Train Error: 0.0360, Loss: 0.0766, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0803
132: Forward: 7 | Train Error: 0.0360, Loss: 0.0763, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0800
133: Forward: 7 | Train Error: 0.0360, Loss: 0.0760, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0798
134: Forward: 7 | Train Error: 0.0360, Loss: 0.0757, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0795
135: Forward: 7 | Train Error: 0.0360, Loss: 0.0755, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0793
136: Forward: 7 | Train Error: 0.0360, Loss: 0.0752, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0790
137: Forward: 7 | Train Error: 0.0360, Loss: 0.0750, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0788
138: Forward: 7 | Train Error: 0.0360, Loss: 0.0747, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0786
139: Forward: 7 | Train Error: 0.0360, Loss: 0.0745, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0784
140: Forward: 7 | Train Error: 0.0360, Loss: 0.0743, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0781
141: Forward: 7 | Train Error: 0.0360, Loss: 0.0740, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0779
142: Forward: 7 | Train Error: 0.0360, Loss: 0.0738, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0777
143: Forward: 7 | Train Error: 0.0360, Loss: 0.0736, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0775
144: Forward: 7 | Train Error: 0.0360, Loss: 0.0734, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0773
145: Forward: 7 | Train Error: 0.0360, Loss: 0.0731, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0771
146: Forward: 7 | Train Error: 0.0360, Loss: 0.0729, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0769
147: Forward: 7 | Train Error: 0.0360, Loss: 0.0727, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0767
148: Forward: 7 | Train Error: 0.0360, Loss: 0.0725, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0765
149: Forward: 7 | Train Error: 0.0360, Loss: 0.0723, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0763
150: Forward: 7 | Train Error: 0.0360, Loss: 0.0721, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0761
151: Forward: 7 | Train Error: 0.0360, Loss: 0.0719, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0759
152: Forward: 7 | Train Error: 0.0360, Loss: 0.0718, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0758
153: Forward: 7 | Train Error: 0.0360, Loss: 0.0716, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0756
154: Forward: 7 | Train Error: 0.0360, Loss: 0.0714, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0754
155: Forward: 7 | Train Error: 0.0360, Loss: 0.0712, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0753
156: Forward: 7 | Train Error: 0.0360, Loss: 0.0710, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0751
157: Forward: 7 | Train Error: 0.0360, Loss: 0.0709, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0749
158: Forward: 7 | Train Error: 0.0360, Loss: 0.0707, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0748
159: Forward: 7 | Train Error: 0.0360, Loss: 0.0705, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0746
160: Forward: 7 | Train Error: 0.0360, Loss: 0.0704, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0745
161: Forward: 7 | Train Error: 0.0360, Loss: 0.0702, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0743
162: Forward: 7 | Train Error: 0.0360, Loss: 0.0701, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0742
163: Forward: 7 | Train Error: 0.0360, Loss: 0.0699, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0740
164: Forward: 7 | Train Error: 0.0360, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0739
165: Forward: 7 | Train Error: 0.0360, Loss: 0.0696, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0738
166: Forward: 7 | Train Error: 0.0360, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0736
167: Forward: 7 | Train Error: 0.0360, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0735
168: Forward: 7 | Train Error: 0.0360, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0734
169: Forward: 7 | Train Error: 0.0360, Loss: 0.0691, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0732
170: Forward: 7 | Train Error: 0.0360, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0731
171: Forward: 7 | Train Error: 0.0360, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0730
172: Forward: 7 | Train Error: 0.0360, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0729
173: Forward: 7 | Train Error: 0.0360, Loss: 0.0686, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0728
174: Forward: 7 | Train Error: 0.0360, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0726
175: Forward: 7 | Train Error: 0.0360, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0725
176: Forward: 7 | Train Error: 0.0360, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0724
177: Forward: 7 | Train Error: 0.0360, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0723
178: Forward: 7 | Train Error: 0.0360, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0722
179: Forward: 7 | Train Error: 0.0360, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0721
180: Forward: 7 | Train Error: 0.0360, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0720
181: Forward: 7 | Train Error: 0.0360, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0719
182: Forward: 7 | Train Error: 0.0360, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0718
183: Forward: 7 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0717
184: Forward: 7 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0716
185: Forward: 7 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0715
186: Forward: 7 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0714
187: Forward: 7 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0713
188: Forward: 7 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0712
189: Forward: 7 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0711
190: Forward: 7 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0710
191: Forward: 7 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0710
192: Forward: 7 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0709
193: Forward: 7 | Train Error: 0.0360, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0708
194: Forward: 7 | Train Error: 0.0360, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0707
195: Forward: 7 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0706
196: Forward: 7 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0705
197: Forward: 7 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0705
198: Forward: 7 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0704
199: Forward: 7 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0703
200: Forward: 7 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0702
201: Forward: 7 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0702
202: Forward: 7 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0701
203: Forward: 7 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0700
204: Forward: 7 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0700
205: Forward: 7 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0699
206: Forward: 7 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0698
207: Forward: 7 | Train Error: 0.0360, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0698
208: Forward: 7 | Train Error: 0.0360, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0697
209: Forward: 7 | Train Error: 0.0360, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0696
210: Forward: 7 | Train Error: 0.0360, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0696
211: Forward: 7 | Train Error: 0.0360, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0695
212: Forward: 7 | Train Error: 0.0360, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0694
213: Forward: 7 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0694
214: Forward: 7 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0693
215: Forward: 7 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0693
216: Forward: 7 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0692
217: Forward: 7 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0692
218: Forward: 7 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0691
219: Forward: 7 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0690
220: Forward: 7 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0690
221: Forward: 7 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0689
222: Forward: 7 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0689
223: Forward: 7 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0688
224: Forward: 7 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0688
225: Forward: 7 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0687
226: Forward: 7 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0687
227: Forward: 7 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0686
228: Forward: 7 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0686
229: Forward: 7 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0685
230: Forward: 7 | Train Error: 0.0340, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0685
231: Forward: 7 | Train Error: 0.0340, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0684
232: Forward: 7 | Train Error: 0.0340, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0684
233: Forward: 7 | Train Error: 0.0340, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0683
234: Forward: 7 | Train Error: 0.0340, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0683
235: Forward: 7 | Train Error: 0.0340, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0683
236: Forward: 7 | Train Error: 0.0340, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0682
237: Forward: 7 | Train Error: 0.0340, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0682
238: Forward: 7 | Train Error: 0.0340, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0681
239: Forward: 7 | Train Error: 0.0340, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0681
240: Forward: 7 | Train Error: 0.0340, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0680
241: Forward: 7 | Train Error: 0.0340, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0680
242: Forward: 7 | Train Error: 0.0340, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0680
243: Forward: 7 | Train Error: 0.0340, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0679
244: Forward: 7 | Train Error: 0.0340, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0679
245: Forward: 7 | Train Error: 0.0340, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0679
246: Forward: 7 | Train Error: 0.0340, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0678
247: Forward: 7 | Train Error: 0.0340, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0678
248: Forward: 7 | Train Error: 0.0340, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0677
249: Forward: 7 | Train Error: 0.0340, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0677
250: Forward: 7 | Train Error: 0.0340, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0677
251: Forward: 7 | Train Error: 0.0340, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0676
252: Forward: 7 | Train Error: 0.0340, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0676
253: Forward: 7 | Train Error: 0.0340, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0676
254: Forward: 7 | Train Error: 0.0340, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0675
255: Forward: 7 | Train Error: 0.0340, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0675
256: Forward: 7 | Train Error: 0.0340, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0675
257: Forward: 7 | Train Error: 0.0340, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0674
258: Forward: 7 | Train Error: 0.0340, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0674
259: Forward: 7 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0674
260: Forward: 7 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0673
261: Forward: 7 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0673
262: Forward: 7 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0673
263: Forward: 7 | Train Error: 0.0330, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0672
264: Forward: 7 | Train Error: 0.0330, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0672
265: Forward: 7 | Train Error: 0.0330, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0672
266: Forward: 7 | Train Error: 0.0330, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0671
267: Forward: 7 | Train Error: 0.0330, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0671
268: Forward: 7 | Train Error: 0.0330, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0671
269: Forward: 7 | Train Error: 0.0330, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0670
270: Forward: 7 | Train Error: 0.0330, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0670
271: Forward: 7 | Train Error: 0.0330, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0670
272: Forward: 7 | Train Error: 0.0330, Loss: 0.0622, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0670
273: Forward: 7 | Train Error: 0.0330, Loss: 0.0622, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0669
274: Forward: 7 | Train Error: 0.0330, Loss: 0.0622, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0669
275: Forward: 7 | Train Error: 0.0330, Loss: 0.0621, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0669
276: Forward: 7 | Train Error: 0.0330, Loss: 0.0621, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0668
277: Forward: 7 | Train Error: 0.0330, Loss: 0.0621, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0668
278: Forward: 7 | Train Error: 0.0330, Loss: 0.0620, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0668
279: Forward: 7 | Train Error: 0.0330, Loss: 0.0620, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0668
280: Forward: 7 | Train Error: 0.0330, Loss: 0.0620, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0667
281: Forward: 7 | Train Error: 0.0330, Loss: 0.0619, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0667
282: Forward: 7 | Train Error: 0.0330, Loss: 0.0619, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0667
283: Forward: 7 | Train Error: 0.0330, Loss: 0.0619, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0666
284: Forward: 7 | Train Error: 0.0330, Loss: 0.0619, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0666
285: Forward: 7 | Train Error: 0.0330, Loss: 0.0618, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0666
286: Forward: 7 | Train Error: 0.0330, Loss: 0.0618, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0666
287: Forward: 7 | Train Error: 0.0330, Loss: 0.0618, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0665
288: Forward: 7 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0665
289: Forward: 7 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0665
290: Forward: 7 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0665
291: Forward: 7 | Train Error: 0.0330, Loss: 0.0617, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0664
292: Forward: 7 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0664
293: Forward: 7 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0664
294: Forward: 7 | Train Error: 0.0330, Loss: 0.0616, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0664
295: Forward: 7 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0663
296: Forward: 7 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0663
297: Forward: 7 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0663
298: Forward: 7 | Train Error: 0.0330, Loss: 0.0615, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0663
299: Forward: 7 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0663
300: Forward: 7 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0662
301: Forward: 7 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0662
302: Forward: 7 | Train Error: 0.0330, Loss: 0.0614, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0662
303: Forward: 7 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0662
304: Forward: 7 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0661
305: Forward: 7 | Train Error: 0.0330, Loss: 0.0613, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0661
306: Forward: 7 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0661
307: Forward: 7 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0661
308: Forward: 7 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0660
309: Forward: 7 | Train Error: 0.0330, Loss: 0.0612, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0660
310: Forward: 7 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0660
311: Forward: 7 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0660
312: Forward: 7 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0660
313: Forward: 7 | Train Error: 0.0330, Loss: 0.0611, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0659
314: Forward: 7 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0659
315: Forward: 7 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0659
316: Forward: 7 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0659
317: Forward: 7 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0659
318: Forward: 7 | Train Error: 0.0330, Loss: 0.0610, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0658
319: Forward: 7 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0658
320: Forward: 7 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0658
321: Forward: 7 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0658
322: Forward: 7 | Train Error: 0.0330, Loss: 0.0609, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0658
323: Forward: 7 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0657
324: Forward: 7 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0657
325: Forward: 7 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0657
326: Forward: 7 | Train Error: 0.0330, Loss: 0.0608, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0657
327: Forward: 7 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0657
328: Forward: 7 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0656
329: Forward: 7 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0656
330: Forward: 7 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0656
331: Forward: 7 | Train Error: 0.0330, Loss: 0.0607, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0656
332: Forward: 7 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0656
333: Forward: 7 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0655
334: Forward: 7 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0655
335: Forward: 7 | Train Error: 0.0330, Loss: 0.0606, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0655
336: Forward: 7 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0655
337: Forward: 7 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0655
338: Forward: 7 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
339: Forward: 7 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
340: Forward: 7 | Train Error: 0.0330, Loss: 0.0605, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
341: Forward: 7 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
342: Forward: 7 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
343: Forward: 7 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0654
344: Forward: 7 | Train Error: 0.0330, Loss: 0.0604, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0653
345: Forward: 7 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0653
346: Forward: 7 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0653
347: Forward: 7 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0653
348: Forward: 7 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0653
349: Forward: 7 | Train Error: 0.0330, Loss: 0.0603, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
350: Forward: 7 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
351: Forward: 7 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
352: Forward: 7 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
353: Forward: 7 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
354: Forward: 7 | Train Error: 0.0330, Loss: 0.0602, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0652
355: Forward: 7 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
356: Forward: 7 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
357: Forward: 7 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
358: Forward: 7 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
359: Forward: 7 | Train Error: 0.0330, Loss: 0.0601, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
360: Forward: 7 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0651
361: Forward: 7 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0650
362: Forward: 7 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0650
363: Forward: 7 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0650
364: Forward: 7 | Train Error: 0.0330, Loss: 0.0600, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0650
365: Forward: 7 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0650
366: Forward: 7 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
367: Forward: 7 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
368: Forward: 7 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
369: Forward: 7 | Train Error: 0.0330, Loss: 0.0599, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
370: Forward: 7 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
371: Forward: 7 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
372: Forward: 7 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0649
373: Forward: 7 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0648
374: Forward: 7 | Train Error: 0.0330, Loss: 0.0598, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0648
375: Forward: 7 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0648
376: Forward: 7 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0648
377: Forward: 7 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0648
378: Forward: 7 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0648
379: Forward: 7 | Train Error: 0.0330, Loss: 0.0597, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
380: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
381: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
382: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
383: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
384: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0647
385: Forward: 7 | Train Error: 0.0330, Loss: 0.0596, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
386: Forward: 7 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
387: Forward: 7 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
388: Forward: 7 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
389: Forward: 7 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
390: Forward: 7 | Train Error: 0.0330, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0646
391: Forward: 7 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
392: Forward: 7 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
393: Forward: 7 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
394: Forward: 7 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
395: Forward: 7 | Train Error: 0.0330, Loss: 0.0594, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
396: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0645
397: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0645
398: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0644
399: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0644
400: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0644
401: Forward: 7 | Train Error: 0.0330, Loss: 0.0593, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0644
402: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0644
403: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0644
404: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
405: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
406: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
407: Forward: 7 | Train Error: 0.0330, Loss: 0.0592, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
408: Forward: 7 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
409: Forward: 7 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
410: Forward: 7 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0643
411: Forward: 7 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
412: Forward: 7 | Train Error: 0.0330, Loss: 0.0591, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
413: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
414: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
415: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
416: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
417: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0642
418: Forward: 7 | Train Error: 0.0330, Loss: 0.0590, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
419: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
420: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
421: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
422: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
423: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
424: Forward: 7 | Train Error: 0.0330, Loss: 0.0589, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0641
425: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
426: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
427: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
428: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
429: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
430: Forward: 7 | Train Error: 0.0330, Loss: 0.0588, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
431: Forward: 7 | Train Error: 0.0330, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0640
432: Forward: 7 | Train Error: 0.0330, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
433: Forward: 7 | Train Error: 0.0330, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
434: Forward: 7 | Train Error: 0.0330, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
435: Forward: 7 | Train Error: 0.0330, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
436: Forward: 7 | Train Error: 0.0320, Loss: 0.0587, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
437: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
438: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0639
439: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
440: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
441: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
442: Forward: 7 | Train Error: 0.0320, Loss: 0.0586, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
443: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
444: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
445: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0638
446: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
447: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
448: Forward: 7 | Train Error: 0.0320, Loss: 0.0585, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
449: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
450: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
451: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
452: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
453: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0637
454: Forward: 7 | Train Error: 0.0320, Loss: 0.0584, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0636
455: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0636
456: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0636
457: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0636
458: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0636
459: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0636
460: Forward: 7 | Train Error: 0.0320, Loss: 0.0583, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0636
461: Forward: 7 | Train Error: 0.0310, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
462: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
463: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
464: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
465: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
466: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
467: Forward: 7 | Train Error: 0.0300, Loss: 0.0582, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
468: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0635
469: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0634
470: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0634
471: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0634
472: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0634
473: Forward: 7 | Train Error: 0.0300, Loss: 0.0581, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0634
474: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0634
475: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0634
476: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
477: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
478: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
479: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
480: Forward: 7 | Train Error: 0.0300, Loss: 0.0580, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
481: Forward: 7 | Train Error: 0.0300, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
482: Forward: 7 | Train Error: 0.0300, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
483: Forward: 7 | Train Error: 0.0300, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0633
484: Forward: 7 | Train Error: 0.0300, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
485: Forward: 7 | Train Error: 0.0300, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
486: Forward: 7 | Train Error: 0.0290, Loss: 0.0579, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
487: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
488: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
489: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
490: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
491: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0632
492: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
493: Forward: 7 | Train Error: 0.0290, Loss: 0.0578, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
494: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
495: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
496: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
497: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
498: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
499: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0631
500: Forward: 7 | Train Error: 0.0290, Loss: 0.0577, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
501: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
502: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
503: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
504: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
505: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
506: Forward: 7 | Train Error: 0.0290, Loss: 0.0576, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
507: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0630
508: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0629
509: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0629
510: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0629
511: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0629
512: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0629
513: Forward: 7 | Train Error: 0.0290, Loss: 0.0575, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0629
514: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0629
515: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0629
516: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
517: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
518: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
519: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
520: Forward: 7 | Train Error: 0.0290, Loss: 0.0574, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
521: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
522: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
523: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0628
524: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
525: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
526: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
527: Forward: 7 | Train Error: 0.0290, Loss: 0.0573, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
528: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
529: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
530: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
531: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
532: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0627
533: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
534: Forward: 7 | Train Error: 0.0290, Loss: 0.0572, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
535: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
536: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
537: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
538: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
539: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
540: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0626
541: Forward: 7 | Train Error: 0.0290, Loss: 0.0571, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0625
542: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
543: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
544: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
545: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
546: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
547: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
548: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
549: Forward: 7 | Train Error: 0.0290, Loss: 0.0570, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0625
550: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
551: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
552: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
553: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
554: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
555: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
556: Forward: 7 | Train Error: 0.0290, Loss: 0.0569, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
557: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
558: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0624
559: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
560: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
561: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
562: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
563: Forward: 7 | Train Error: 0.0290, Loss: 0.0568, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
564: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
565: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
566: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0623
567: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
568: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
569: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
570: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
571: Forward: 7 | Train Error: 0.0290, Loss: 0.0567, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
572: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
573: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
574: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
575: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0622
576: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
577: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
578: Forward: 7 | Train Error: 0.0290, Loss: 0.0566, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
579: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
580: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
581: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
582: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
583: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
584: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
585: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0621
586: Forward: 7 | Train Error: 0.0290, Loss: 0.0565, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
587: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
588: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
589: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
590: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
591: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
592: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
593: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
594: Forward: 7 | Train Error: 0.0290, Loss: 0.0564, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0620
595: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
596: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
597: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
598: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
599: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
600: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
601: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
602: Forward: 7 | Train Error: 0.0290, Loss: 0.0563, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0619
603: Forward: 7 | Train Error: 0.0290, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0619
604: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
605: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
606: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
607: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
608: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
609: Forward: 7 | Train Error: 0.0300, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
610: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
611: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
612: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0618
613: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
614: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
615: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
616: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
617: Forward: 7 | Train Error: 0.0300, Loss: 0.0561, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
618: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
619: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
620: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
621: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
622: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0617
623: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
624: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
625: Forward: 7 | Train Error: 0.0300, Loss: 0.0560, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
626: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
627: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
628: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
629: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
630: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
631: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
632: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0616
633: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
634: Forward: 7 | Train Error: 0.0300, Loss: 0.0559, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
635: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
636: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
637: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
638: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
639: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
640: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
641: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
642: Forward: 7 | Train Error: 0.0300, Loss: 0.0558, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0615
643: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
644: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
645: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
646: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
647: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
648: Forward: 7 | Train Error: 0.0300, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
649: Forward: 7 | Train Error: 0.0290, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
650: Forward: 7 | Train Error: 0.0290, Loss: 0.0557, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
651: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
652: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0614
653: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
654: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
655: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
656: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
657: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
658: Forward: 7 | Train Error: 0.0290, Loss: 0.0556, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
659: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
660: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
661: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
662: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0613
663: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0612
664: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0612
665: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0612
666: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
667: Forward: 7 | Train Error: 0.0290, Loss: 0.0555, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
668: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
669: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
670: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
671: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
672: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0612
673: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
674: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
675: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
676: Forward: 7 | Train Error: 0.0290, Loss: 0.0554, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
677: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
678: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
679: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
680: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
681: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
682: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0611
683: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
684: Forward: 7 | Train Error: 0.0290, Loss: 0.0553, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
685: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
686: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
687: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
688: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
689: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
690: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
691: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
692: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
693: Forward: 7 | Train Error: 0.0290, Loss: 0.0552, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0610
694: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
695: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
696: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
697: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
698: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
699: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
700: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
701: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0609
702: Forward: 7 | Train Error: 0.0290, Loss: 0.0551, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0609
703: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0609
704: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
705: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
706: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
707: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
708: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
709: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
710: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
711: Forward: 7 | Train Error: 0.0290, Loss: 0.0550, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
712: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
713: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
714: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0608
715: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0607
716: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0607
717: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0607
718: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0607
719: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0607
720: Forward: 7 | Train Error: 0.0290, Loss: 0.0549, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
721: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
722: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
723: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
724: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
725: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0607
726: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
727: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
728: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
729: Forward: 7 | Train Error: 0.0290, Loss: 0.0548, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
730: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
731: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
732: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
733: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
734: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
735: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
736: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0606
737: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
738: Forward: 7 | Train Error: 0.0290, Loss: 0.0547, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
739: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
740: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
741: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
742: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
743: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
744: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
745: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
746: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
747: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0605
748: Forward: 7 | Train Error: 0.0290, Loss: 0.0546, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
749: Forward: 7 | Train Error: 0.0290, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
750: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
751: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
752: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
753: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
754: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0604
755: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0604
756: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0604
757: Forward: 7 | Train Error: 0.0280, Loss: 0.0545, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0604
758: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0604
759: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0604
760: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
761: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
762: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
763: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
764: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
765: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
766: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
767: Forward: 7 | Train Error: 0.0280, Loss: 0.0544, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
768: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
769: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
770: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0603
771: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
772: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
773: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
774: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
775: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
776: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
777: Forward: 7 | Train Error: 0.0280, Loss: 0.0543, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
778: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
779: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
780: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
781: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
782: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0602
783: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
784: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
785: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
786: Forward: 7 | Train Error: 0.0280, Loss: 0.0542, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
787: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
788: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
789: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
790: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
791: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
792: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
793: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
794: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0601
795: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
796: Forward: 7 | Train Error: 0.0280, Loss: 0.0541, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
797: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
798: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
799: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
800: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
801: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
802: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
803: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
804: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
805: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
806: Forward: 7 | Train Error: 0.0280, Loss: 0.0540, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0600
807: Forward: 7 | Train Error: 0.0280, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
808: Forward: 7 | Train Error: 0.0280, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
809: Forward: 7 | Train Error: 0.0280, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
810: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
811: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
812: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
813: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
814: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
815: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
816: Forward: 7 | Train Error: 0.0270, Loss: 0.0539, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
817: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
818: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0599
819: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0598
820: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0598
821: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
822: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
823: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
824: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
825: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
826: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
827: Forward: 7 | Train Error: 0.0270, Loss: 0.0538, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
828: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
829: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
830: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0598
831: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
832: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
833: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
834: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
835: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
836: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
837: Forward: 7 | Train Error: 0.0270, Loss: 0.0537, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
838: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
839: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
840: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
841: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
842: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
843: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0597
844: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
845: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
846: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
847: Forward: 7 | Train Error: 0.0270, Loss: 0.0536, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
848: Forward: 7 | Train Error: 0.0270, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
849: Forward: 7 | Train Error: 0.0270, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
850: Forward: 7 | Train Error: 0.0260, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
851: Forward: 7 | Train Error: 0.0260, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
852: Forward: 7 | Train Error: 0.0260, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
853: Forward: 7 | Train Error: 0.0260, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
854: Forward: 7 | Train Error: 0.0260, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
855: Forward: 7 | Train Error: 0.0250, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0596
856: Forward: 7 | Train Error: 0.0240, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
857: Forward: 7 | Train Error: 0.0240, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
858: Forward: 7 | Train Error: 0.0240, Loss: 0.0535, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
859: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
860: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
861: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
862: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
863: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
864: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
865: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
866: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
867: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
868: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0595
869: Forward: 7 | Train Error: 0.0240, Loss: 0.0534, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
870: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
871: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
872: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
873: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
874: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
875: Forward: 7 | Train Error: 0.0240, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
876: Forward: 7 | Train Error: 0.0220, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
877: Forward: 7 | Train Error: 0.0220, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
878: Forward: 7 | Train Error: 0.0220, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
879: Forward: 7 | Train Error: 0.0220, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
880: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
881: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0594
882: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
883: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
884: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
885: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
886: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
887: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
888: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
889: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
890: Forward: 7 | Train Error: 0.0220, Loss: 0.0532, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
891: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
892: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
893: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
894: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0593
895: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
896: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
897: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
898: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
899: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
900: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
901: Forward: 7 | Train Error: 0.0220, Loss: 0.0531, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
902: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
903: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
904: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
905: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
906: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
907: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0592
908: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
909: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
910: Forward: 7 | Train Error: 0.0220, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
911: Forward: 7 | Train Error: 0.0210, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
912: Forward: 7 | Train Error: 0.0210, Loss: 0.0530, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
913: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
914: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
915: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
916: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
917: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
918: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
919: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
920: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
921: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0591
922: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
923: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
924: Forward: 7 | Train Error: 0.0210, Loss: 0.0529, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
925: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
926: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
927: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
928: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
929: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
930: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
931: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
932: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
933: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
934: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
935: Forward: 7 | Train Error: 0.0210, Loss: 0.0528, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0590
936: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
937: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
938: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
939: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
940: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
941: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
942: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
943: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
944: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
945: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
946: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
947: Forward: 7 | Train Error: 0.0210, Loss: 0.0527, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
948: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0589
949: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
950: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
951: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
952: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
953: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
954: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
955: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
956: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
957: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
958: Forward: 7 | Train Error: 0.0210, Loss: 0.0526, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
959: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
960: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
961: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
962: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0588
963: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
964: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
965: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
966: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
967: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
968: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
969: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
970: Forward: 7 | Train Error: 0.0210, Loss: 0.0525, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
971: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
972: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
973: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
974: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
975: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
976: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
977: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0587
978: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
979: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
980: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
981: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
982: Forward: 7 | Train Error: 0.0210, Loss: 0.0524, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
983: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
984: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
985: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
986: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
987: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
988: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
989: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
990: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
991: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0586
992: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
993: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
994: Forward: 7 | Train Error: 0.0210, Loss: 0.0523, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
995: Forward: 7 | Train Error: 0.0210, Loss: 0.0522, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
996: Forward: 7 | Train Error: 0.0210, Loss: 0.0522, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
997: Forward: 7 | Train Error: 0.0210, Loss: 0.0522, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
998: Forward: 7 | Train Error: 0.0210, Loss: 0.0522, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
999: Forward: 7 | Train Error: 0.0210, Loss: 0.0522, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0585
grad at the end: grad_B=0.0287, grad_A=0.0001
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.01 | opn=0.1980
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.3950, Loss: 0.5350, Operator norm: 0.1980 | Test Error: 0.2800, Loss: 0.4085
1: Forward: 7 | Train Error: 0.2530, Loss: 0.4080, Operator norm: 0.1980 | Test Error: 0.1850, Loss: 0.3339
2: Forward: 7 | Train Error: 0.1680, Loss: 0.3332, Operator norm: 0.1980 | Test Error: 0.1420, Loss: 0.2887
3: Forward: 7 | Train Error: 0.1220, Loss: 0.2878, Operator norm: 0.1980 | Test Error: 0.1030, Loss: 0.2602
4: Forward: 7 | Train Error: 0.1010, Loss: 0.2592, Operator norm: 0.1980 | Test Error: 0.0800, Loss: 0.2413
5: Forward: 7 | Train Error: 0.0800, Loss: 0.2402, Operator norm: 0.1980 | Test Error: 0.0720, Loss: 0.2279
6: Forward: 7 | Train Error: 0.0670, Loss: 0.2267, Operator norm: 0.1980 | Test Error: 0.0700, Loss: 0.2177
7: Forward: 7 | Train Error: 0.0620, Loss: 0.2164, Operator norm: 0.1980 | Test Error: 0.0650, Loss: 0.2094
8: Forward: 7 | Train Error: 0.0610, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.0590, Loss: 0.2023
9: Forward: 7 | Train Error: 0.0560, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.0590, Loss: 0.1960
10: Forward: 7 | Train Error: 0.0540, Loss: 0.1945, Operator norm: 0.1980 | Test Error: 0.0570, Loss: 0.1903
11: Forward: 7 | Train Error: 0.0550, Loss: 0.1886, Operator norm: 0.1980 | Test Error: 0.0550, Loss: 0.1849
12: Forward: 7 | Train Error: 0.0530, Loss: 0.1832, Operator norm: 0.1980 | Test Error: 0.0540, Loss: 0.1799
13: Forward: 7 | Train Error: 0.0510, Loss: 0.1781, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1751
14: Forward: 7 | Train Error: 0.0500, Loss: 0.1732, Operator norm: 0.1980 | Test Error: 0.0500, Loss: 0.1706
15: Forward: 7 | Train Error: 0.0490, Loss: 0.1686, Operator norm: 0.1980 | Test Error: 0.0500, Loss: 0.1662
16: Forward: 7 | Train Error: 0.0490, Loss: 0.1642, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1621
17: Forward: 7 | Train Error: 0.0490, Loss: 0.1599, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1581
18: Forward: 7 | Train Error: 0.0470, Loss: 0.1559, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1543
19: Forward: 7 | Train Error: 0.0470, Loss: 0.1520, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1507
20: Forward: 7 | Train Error: 0.0470, Loss: 0.1484, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1472
21: Forward: 7 | Train Error: 0.0450, Loss: 0.1448, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1439
22: Forward: 7 | Train Error: 0.0450, Loss: 0.1414, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1407
23: Forward: 7 | Train Error: 0.0450, Loss: 0.1382, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1376
24: Forward: 7 | Train Error: 0.0450, Loss: 0.1351, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1347
25: Forward: 7 | Train Error: 0.0450, Loss: 0.1321, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1319
26: Forward: 7 | Train Error: 0.0440, Loss: 0.1292, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.1292
27: Forward: 7 | Train Error: 0.0440, Loss: 0.1265, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1266
28: Forward: 7 | Train Error: 0.0430, Loss: 0.1239, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1242
29: Forward: 7 | Train Error: 0.0430, Loss: 0.1214, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1218
30: Forward: 7 | Train Error: 0.0430, Loss: 0.1190, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1195
31: Forward: 7 | Train Error: 0.0430, Loss: 0.1167, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1174
32: Forward: 7 | Train Error: 0.0430, Loss: 0.1145, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1153
33: Forward: 7 | Train Error: 0.0430, Loss: 0.1124, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1133
34: Forward: 7 | Train Error: 0.0430, Loss: 0.1103, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1114
35: Forward: 7 | Train Error: 0.0430, Loss: 0.1084, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1096
36: Forward: 7 | Train Error: 0.0430, Loss: 0.1066, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1078
37: Forward: 7 | Train Error: 0.0440, Loss: 0.1048, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1061
38: Forward: 7 | Train Error: 0.0440, Loss: 0.1031, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1045
39: Forward: 7 | Train Error: 0.0440, Loss: 0.1014, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1030
40: Forward: 7 | Train Error: 0.0440, Loss: 0.0999, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1015
41: Forward: 7 | Train Error: 0.0440, Loss: 0.0984, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1001
42: Forward: 7 | Train Error: 0.0430, Loss: 0.0969, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0987
43: Forward: 7 | Train Error: 0.0420, Loss: 0.0955, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0974
44: Forward: 7 | Train Error: 0.0420, Loss: 0.0942, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0962
45: Forward: 7 | Train Error: 0.0410, Loss: 0.0930, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0950
46: Forward: 7 | Train Error: 0.0410, Loss: 0.0917, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0938
47: Forward: 7 | Train Error: 0.0410, Loss: 0.0906, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0927
48: Forward: 7 | Train Error: 0.0410, Loss: 0.0895, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0916
49: Forward: 7 | Train Error: 0.0410, Loss: 0.0884, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0906
50: Forward: 7 | Train Error: 0.0400, Loss: 0.0874, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0896
51: Forward: 7 | Train Error: 0.0400, Loss: 0.0864, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0887
52: Forward: 7 | Train Error: 0.0400, Loss: 0.0854, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0878
53: Forward: 7 | Train Error: 0.0400, Loss: 0.0845, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0870
54: Forward: 7 | Train Error: 0.0400, Loss: 0.0837, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.0861
55: Forward: 7 | Train Error: 0.0400, Loss: 0.0828, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0853
56: Forward: 7 | Train Error: 0.0400, Loss: 0.0820, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0846
57: Forward: 7 | Train Error: 0.0400, Loss: 0.0812, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.0838
58: Forward: 7 | Train Error: 0.0400, Loss: 0.0805, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0831
59: Forward: 7 | Train Error: 0.0390, Loss: 0.0798, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0825
60: Forward: 7 | Train Error: 0.0390, Loss: 0.0791, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0818
61: Forward: 7 | Train Error: 0.0390, Loss: 0.0785, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0812
62: Forward: 7 | Train Error: 0.0390, Loss: 0.0778, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0806
63: Forward: 7 | Train Error: 0.0390, Loss: 0.0772, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0800
64: Forward: 7 | Train Error: 0.0390, Loss: 0.0767, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0795
65: Forward: 7 | Train Error: 0.0390, Loss: 0.0761, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0789
66: Forward: 7 | Train Error: 0.0390, Loss: 0.0756, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0784
67: Forward: 7 | Train Error: 0.0390, Loss: 0.0751, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0779
68: Forward: 7 | Train Error: 0.0390, Loss: 0.0746, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0775
69: Forward: 7 | Train Error: 0.0390, Loss: 0.0741, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0770
70: Forward: 7 | Train Error: 0.0390, Loss: 0.0736, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0766
71: Forward: 7 | Train Error: 0.0380, Loss: 0.0732, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.0762
72: Forward: 7 | Train Error: 0.0380, Loss: 0.0728, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.0758
73: Forward: 7 | Train Error: 0.0370, Loss: 0.0724, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.0754
74: Forward: 7 | Train Error: 0.0370, Loss: 0.0720, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.0750
75: Forward: 7 | Train Error: 0.0370, Loss: 0.0716, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.0747
76: Forward: 7 | Train Error: 0.0370, Loss: 0.0712, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0743
77: Forward: 7 | Train Error: 0.0380, Loss: 0.0709, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0740
78: Forward: 7 | Train Error: 0.0380, Loss: 0.0706, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0737
79: Forward: 7 | Train Error: 0.0380, Loss: 0.0702, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0733
80: Forward: 7 | Train Error: 0.0380, Loss: 0.0699, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0730
81: Forward: 7 | Train Error: 0.0380, Loss: 0.0696, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0728
82: Forward: 7 | Train Error: 0.0380, Loss: 0.0693, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0725
83: Forward: 7 | Train Error: 0.0380, Loss: 0.0691, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0722
84: Forward: 7 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0720
85: Forward: 7 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0717
86: Forward: 7 | Train Error: 0.0380, Loss: 0.0683, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0715
87: Forward: 7 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0713
88: Forward: 7 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0710
89: Forward: 7 | Train Error: 0.0380, Loss: 0.0676, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0708
90: Forward: 7 | Train Error: 0.0380, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0706
91: Forward: 7 | Train Error: 0.0380, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0704
92: Forward: 7 | Train Error: 0.0380, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0702
93: Forward: 7 | Train Error: 0.0380, Loss: 0.0668, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0700
94: Forward: 7 | Train Error: 0.0380, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0698
95: Forward: 7 | Train Error: 0.0380, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0697
96: Forward: 7 | Train Error: 0.0380, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0695
97: Forward: 7 | Train Error: 0.0380, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0693
98: Forward: 7 | Train Error: 0.0380, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0692
99: Forward: 7 | Train Error: 0.0380, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0690
100: Forward: 7 | Train Error: 0.0380, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0689
101: Forward: 7 | Train Error: 0.0380, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0687
102: Forward: 7 | Train Error: 0.0380, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0686
103: Forward: 7 | Train Error: 0.0380, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0685
104: Forward: 7 | Train Error: 0.0380, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0683
105: Forward: 7 | Train Error: 0.0380, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0682
106: Forward: 7 | Train Error: 0.0380, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0681
107: Forward: 7 | Train Error: 0.0380, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0680
108: Forward: 7 | Train Error: 0.0380, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0679
109: Forward: 7 | Train Error: 0.0380, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0677
110: Forward: 7 | Train Error: 0.0380, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0676
111: Forward: 7 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0675
112: Forward: 7 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0674
113: Forward: 7 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0673
114: Forward: 7 | Train Error: 0.0380, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0672
115: Forward: 7 | Train Error: 0.0380, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0671
116: Forward: 7 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0670
117: Forward: 7 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0670
118: Forward: 7 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.0669
119: Forward: 7 | Train Error: 0.0380, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0668
120: Forward: 7 | Train Error: 0.0380, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0667
121: Forward: 7 | Train Error: 0.0380, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0666
122: Forward: 7 | Train Error: 0.0380, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0665
123: Forward: 7 | Train Error: 0.0380, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0665
124: Forward: 7 | Train Error: 0.0380, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0664
125: Forward: 7 | Train Error: 0.0380, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0663
126: Forward: 7 | Train Error: 0.0380, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0662
127: Forward: 7 | Train Error: 0.0380, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0662
128: Forward: 7 | Train Error: 0.0380, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0661
129: Forward: 7 | Train Error: 0.0380, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0660
130: Forward: 7 | Train Error: 0.0380, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0660
131: Forward: 7 | Train Error: 0.0380, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0659
132: Forward: 7 | Train Error: 0.0380, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0658
133: Forward: 7 | Train Error: 0.0380, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0658
134: Forward: 7 | Train Error: 0.0380, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0657
135: Forward: 7 | Train Error: 0.0380, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0657
136: Forward: 7 | Train Error: 0.0380, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0656
137: Forward: 7 | Train Error: 0.0380, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0655
138: Forward: 7 | Train Error: 0.0380, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0655
139: Forward: 7 | Train Error: 0.0380, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0654
140: Forward: 7 | Train Error: 0.0380, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0654
141: Forward: 7 | Train Error: 0.0380, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0653
142: Forward: 7 | Train Error: 0.0380, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0653
143: Forward: 7 | Train Error: 0.0380, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0652
144: Forward: 7 | Train Error: 0.0380, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0652
145: Forward: 7 | Train Error: 0.0380, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0651
146: Forward: 7 | Train Error: 0.0380, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0651
147: Forward: 7 | Train Error: 0.0380, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0650
148: Forward: 7 | Train Error: 0.0380, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0650
149: Forward: 7 | Train Error: 0.0380, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0649
150: Forward: 7 | Train Error: 0.0390, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0649
151: Forward: 7 | Train Error: 0.0380, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0648
152: Forward: 7 | Train Error: 0.0380, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0648
153: Forward: 7 | Train Error: 0.0380, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0647
154: Forward: 7 | Train Error: 0.0380, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0647
155: Forward: 7 | Train Error: 0.0380, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0646
156: Forward: 7 | Train Error: 0.0380, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0646
157: Forward: 7 | Train Error: 0.0380, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0646
158: Forward: 7 | Train Error: 0.0380, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0645
159: Forward: 7 | Train Error: 0.0380, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0645
160: Forward: 7 | Train Error: 0.0380, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0644
161: Forward: 7 | Train Error: 0.0380, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0644
162: Forward: 7 | Train Error: 0.0380, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0644
163: Forward: 7 | Train Error: 0.0380, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0643
164: Forward: 7 | Train Error: 0.0370, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0643
165: Forward: 7 | Train Error: 0.0370, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0642
166: Forward: 7 | Train Error: 0.0370, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0642
167: Forward: 7 | Train Error: 0.0370, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0642
168: Forward: 7 | Train Error: 0.0370, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0641
169: Forward: 7 | Train Error: 0.0370, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0641
170: Forward: 7 | Train Error: 0.0370, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0640
171: Forward: 7 | Train Error: 0.0370, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0640
172: Forward: 7 | Train Error: 0.0370, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0640
173: Forward: 7 | Train Error: 0.0370, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0639
174: Forward: 7 | Train Error: 0.0370, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0639
175: Forward: 7 | Train Error: 0.0370, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0639
176: Forward: 7 | Train Error: 0.0370, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0638
177: Forward: 7 | Train Error: 0.0370, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0638
178: Forward: 7 | Train Error: 0.0370, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0638
179: Forward: 7 | Train Error: 0.0370, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0637
180: Forward: 7 | Train Error: 0.0370, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0637
181: Forward: 7 | Train Error: 0.0370, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0637
182: Forward: 7 | Train Error: 0.0370, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0636
183: Forward: 7 | Train Error: 0.0370, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0636
184: Forward: 7 | Train Error: 0.0370, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0636
185: Forward: 7 | Train Error: 0.0370, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0635
186: Forward: 7 | Train Error: 0.0370, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0635
187: Forward: 7 | Train Error: 0.0370, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0635
188: Forward: 7 | Train Error: 0.0370, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0390, Loss: 0.0634
189: Forward: 7 | Train Error: 0.0370, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0634
190: Forward: 7 | Train Error: 0.0370, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0634
191: Forward: 7 | Train Error: 0.0370, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0633
192: Forward: 7 | Train Error: 0.0370, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0633
193: Forward: 7 | Train Error: 0.0370, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0633
194: Forward: 7 | Train Error: 0.0370, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0632
195: Forward: 7 | Train Error: 0.0370, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0632
196: Forward: 7 | Train Error: 0.0370, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0632
197: Forward: 7 | Train Error: 0.0370, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0631
198: Forward: 7 | Train Error: 0.0370, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0631
199: Forward: 7 | Train Error: 0.0370, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0631
200: Forward: 7 | Train Error: 0.0370, Loss: 0.0591, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0631
201: Forward: 7 | Train Error: 0.0370, Loss: 0.0591, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0630
202: Forward: 7 | Train Error: 0.0370, Loss: 0.0590, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0630
203: Forward: 7 | Train Error: 0.0360, Loss: 0.0590, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0630
204: Forward: 7 | Train Error: 0.0360, Loss: 0.0590, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0629
205: Forward: 7 | Train Error: 0.0360, Loss: 0.0589, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0629
206: Forward: 7 | Train Error: 0.0360, Loss: 0.0589, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0629
207: Forward: 7 | Train Error: 0.0360, Loss: 0.0589, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0628
208: Forward: 7 | Train Error: 0.0360, Loss: 0.0588, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0628
209: Forward: 7 | Train Error: 0.0360, Loss: 0.0588, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0628
210: Forward: 7 | Train Error: 0.0360, Loss: 0.0588, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0628
211: Forward: 7 | Train Error: 0.0360, Loss: 0.0587, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0627
212: Forward: 7 | Train Error: 0.0360, Loss: 0.0587, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0627
213: Forward: 7 | Train Error: 0.0360, Loss: 0.0587, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0627
214: Forward: 7 | Train Error: 0.0360, Loss: 0.0586, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0626
215: Forward: 7 | Train Error: 0.0360, Loss: 0.0586, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0626
216: Forward: 7 | Train Error: 0.0360, Loss: 0.0586, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0626
217: Forward: 7 | Train Error: 0.0360, Loss: 0.0585, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0626
218: Forward: 7 | Train Error: 0.0360, Loss: 0.0585, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0625
219: Forward: 7 | Train Error: 0.0360, Loss: 0.0585, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0625
220: Forward: 7 | Train Error: 0.0350, Loss: 0.0584, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0625
221: Forward: 7 | Train Error: 0.0350, Loss: 0.0584, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0625
222: Forward: 7 | Train Error: 0.0350, Loss: 0.0584, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0624
223: Forward: 7 | Train Error: 0.0350, Loss: 0.0583, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0624
224: Forward: 7 | Train Error: 0.0350, Loss: 0.0583, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0624
225: Forward: 7 | Train Error: 0.0350, Loss: 0.0583, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0623
226: Forward: 7 | Train Error: 0.0350, Loss: 0.0582, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0623
227: Forward: 7 | Train Error: 0.0350, Loss: 0.0582, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0623
228: Forward: 7 | Train Error: 0.0350, Loss: 0.0582, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0623
229: Forward: 7 | Train Error: 0.0350, Loss: 0.0581, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0622
230: Forward: 7 | Train Error: 0.0350, Loss: 0.0581, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0622
231: Forward: 7 | Train Error: 0.0350, Loss: 0.0581, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0622
232: Forward: 7 | Train Error: 0.0350, Loss: 0.0580, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0622
233: Forward: 7 | Train Error: 0.0350, Loss: 0.0580, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0621
234: Forward: 7 | Train Error: 0.0350, Loss: 0.0580, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0621
235: Forward: 7 | Train Error: 0.0350, Loss: 0.0579, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0621
236: Forward: 7 | Train Error: 0.0350, Loss: 0.0579, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0621
237: Forward: 7 | Train Error: 0.0350, Loss: 0.0579, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0620
238: Forward: 7 | Train Error: 0.0350, Loss: 0.0578, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0620
239: Forward: 7 | Train Error: 0.0350, Loss: 0.0578, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0620
240: Forward: 7 | Train Error: 0.0340, Loss: 0.0578, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0619
241: Forward: 7 | Train Error: 0.0340, Loss: 0.0578, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0619
242: Forward: 7 | Train Error: 0.0340, Loss: 0.0577, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0619
243: Forward: 7 | Train Error: 0.0340, Loss: 0.0577, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0619
244: Forward: 7 | Train Error: 0.0340, Loss: 0.0577, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0618
245: Forward: 7 | Train Error: 0.0340, Loss: 0.0576, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0618
246: Forward: 7 | Train Error: 0.0340, Loss: 0.0576, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0618
247: Forward: 7 | Train Error: 0.0340, Loss: 0.0576, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0618
248: Forward: 7 | Train Error: 0.0340, Loss: 0.0575, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0617
249: Forward: 7 | Train Error: 0.0340, Loss: 0.0575, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0617
250: Forward: 7 | Train Error: 0.0340, Loss: 0.0575, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0617
251: Forward: 7 | Train Error: 0.0340, Loss: 0.0574, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0617
252: Forward: 7 | Train Error: 0.0340, Loss: 0.0574, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0616
253: Forward: 7 | Train Error: 0.0340, Loss: 0.0574, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0616
254: Forward: 7 | Train Error: 0.0340, Loss: 0.0574, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0616
255: Forward: 7 | Train Error: 0.0340, Loss: 0.0573, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0616
256: Forward: 7 | Train Error: 0.0340, Loss: 0.0573, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0615
257: Forward: 7 | Train Error: 0.0340, Loss: 0.0573, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0615
258: Forward: 7 | Train Error: 0.0340, Loss: 0.0572, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0615
259: Forward: 7 | Train Error: 0.0340, Loss: 0.0572, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0615
260: Forward: 7 | Train Error: 0.0340, Loss: 0.0572, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0615
261: Forward: 7 | Train Error: 0.0330, Loss: 0.0571, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0614
262: Forward: 7 | Train Error: 0.0330, Loss: 0.0571, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0614
263: Forward: 7 | Train Error: 0.0330, Loss: 0.0571, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0614
264: Forward: 7 | Train Error: 0.0330, Loss: 0.0571, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0614
265: Forward: 7 | Train Error: 0.0330, Loss: 0.0570, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0613
266: Forward: 7 | Train Error: 0.0330, Loss: 0.0570, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0613
267: Forward: 7 | Train Error: 0.0330, Loss: 0.0570, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0613
268: Forward: 7 | Train Error: 0.0330, Loss: 0.0569, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0613
269: Forward: 7 | Train Error: 0.0330, Loss: 0.0569, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0612
270: Forward: 7 | Train Error: 0.0330, Loss: 0.0569, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0612
271: Forward: 7 | Train Error: 0.0320, Loss: 0.0569, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0612
272: Forward: 7 | Train Error: 0.0320, Loss: 0.0568, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0612
273: Forward: 7 | Train Error: 0.0320, Loss: 0.0568, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0611
274: Forward: 7 | Train Error: 0.0320, Loss: 0.0568, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0611
275: Forward: 7 | Train Error: 0.0320, Loss: 0.0567, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0611
276: Forward: 7 | Train Error: 0.0320, Loss: 0.0567, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0611
277: Forward: 7 | Train Error: 0.0320, Loss: 0.0567, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0611
278: Forward: 7 | Train Error: 0.0320, Loss: 0.0567, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0610
279: Forward: 7 | Train Error: 0.0320, Loss: 0.0566, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0610
280: Forward: 7 | Train Error: 0.0320, Loss: 0.0566, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0610
281: Forward: 7 | Train Error: 0.0320, Loss: 0.0566, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0610
282: Forward: 7 | Train Error: 0.0320, Loss: 0.0565, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0609
283: Forward: 7 | Train Error: 0.0320, Loss: 0.0565, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0609
284: Forward: 7 | Train Error: 0.0320, Loss: 0.0565, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0609
285: Forward: 7 | Train Error: 0.0320, Loss: 0.0565, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0609
286: Forward: 7 | Train Error: 0.0320, Loss: 0.0564, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0608
287: Forward: 7 | Train Error: 0.0320, Loss: 0.0564, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0608
288: Forward: 7 | Train Error: 0.0320, Loss: 0.0564, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0608
289: Forward: 7 | Train Error: 0.0320, Loss: 0.0564, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0608
290: Forward: 7 | Train Error: 0.0320, Loss: 0.0563, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0608
291: Forward: 7 | Train Error: 0.0320, Loss: 0.0563, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0607
292: Forward: 7 | Train Error: 0.0320, Loss: 0.0563, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0607
293: Forward: 7 | Train Error: 0.0320, Loss: 0.0562, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0607
294: Forward: 7 | Train Error: 0.0320, Loss: 0.0562, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0607
295: Forward: 7 | Train Error: 0.0320, Loss: 0.0562, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0606
296: Forward: 7 | Train Error: 0.0310, Loss: 0.0562, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0606
297: Forward: 7 | Train Error: 0.0310, Loss: 0.0561, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0606
298: Forward: 7 | Train Error: 0.0310, Loss: 0.0561, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0606
299: Forward: 7 | Train Error: 0.0310, Loss: 0.0561, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0606
300: Forward: 7 | Train Error: 0.0310, Loss: 0.0561, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0605
301: Forward: 7 | Train Error: 0.0310, Loss: 0.0560, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0605
302: Forward: 7 | Train Error: 0.0310, Loss: 0.0560, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0605
303: Forward: 7 | Train Error: 0.0310, Loss: 0.0560, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0605
304: Forward: 7 | Train Error: 0.0310, Loss: 0.0560, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0605
305: Forward: 7 | Train Error: 0.0310, Loss: 0.0559, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0604
306: Forward: 7 | Train Error: 0.0310, Loss: 0.0559, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0604
307: Forward: 7 | Train Error: 0.0310, Loss: 0.0559, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0604
308: Forward: 7 | Train Error: 0.0310, Loss: 0.0558, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0604
309: Forward: 7 | Train Error: 0.0310, Loss: 0.0558, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0603
310: Forward: 7 | Train Error: 0.0310, Loss: 0.0558, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0603
311: Forward: 7 | Train Error: 0.0310, Loss: 0.0558, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0603
312: Forward: 7 | Train Error: 0.0310, Loss: 0.0557, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0603
313: Forward: 7 | Train Error: 0.0310, Loss: 0.0557, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0603
314: Forward: 7 | Train Error: 0.0310, Loss: 0.0557, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0602
315: Forward: 7 | Train Error: 0.0310, Loss: 0.0557, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0602
316: Forward: 7 | Train Error: 0.0310, Loss: 0.0556, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0602
317: Forward: 7 | Train Error: 0.0310, Loss: 0.0556, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0602
318: Forward: 7 | Train Error: 0.0310, Loss: 0.0556, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0602
319: Forward: 7 | Train Error: 0.0310, Loss: 0.0556, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0601
320: Forward: 7 | Train Error: 0.0310, Loss: 0.0555, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0601
321: Forward: 7 | Train Error: 0.0300, Loss: 0.0555, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0601
322: Forward: 7 | Train Error: 0.0300, Loss: 0.0555, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0601
323: Forward: 7 | Train Error: 0.0300, Loss: 0.0555, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0601
324: Forward: 7 | Train Error: 0.0300, Loss: 0.0554, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0600
325: Forward: 7 | Train Error: 0.0310, Loss: 0.0554, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0600
326: Forward: 7 | Train Error: 0.0310, Loss: 0.0554, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0600
327: Forward: 7 | Train Error: 0.0310, Loss: 0.0554, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0600
328: Forward: 7 | Train Error: 0.0310, Loss: 0.0553, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0600
329: Forward: 7 | Train Error: 0.0310, Loss: 0.0553, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0599
330: Forward: 7 | Train Error: 0.0310, Loss: 0.0553, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0599
331: Forward: 7 | Train Error: 0.0310, Loss: 0.0553, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0599
332: Forward: 7 | Train Error: 0.0310, Loss: 0.0552, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0599
333: Forward: 7 | Train Error: 0.0310, Loss: 0.0552, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0599
334: Forward: 7 | Train Error: 0.0310, Loss: 0.0552, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0598
335: Forward: 7 | Train Error: 0.0310, Loss: 0.0552, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0598
336: Forward: 7 | Train Error: 0.0300, Loss: 0.0551, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0598
337: Forward: 7 | Train Error: 0.0300, Loss: 0.0551, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0598
338: Forward: 7 | Train Error: 0.0300, Loss: 0.0551, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0598
339: Forward: 7 | Train Error: 0.0300, Loss: 0.0551, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0597
340: Forward: 7 | Train Error: 0.0300, Loss: 0.0550, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0597
341: Forward: 7 | Train Error: 0.0300, Loss: 0.0550, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0597
342: Forward: 7 | Train Error: 0.0300, Loss: 0.0550, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0597
343: Forward: 7 | Train Error: 0.0300, Loss: 0.0550, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0597
344: Forward: 7 | Train Error: 0.0300, Loss: 0.0549, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0596
345: Forward: 7 | Train Error: 0.0300, Loss: 0.0549, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0596
346: Forward: 7 | Train Error: 0.0300, Loss: 0.0549, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0596
347: Forward: 7 | Train Error: 0.0300, Loss: 0.0549, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0596
348: Forward: 7 | Train Error: 0.0300, Loss: 0.0548, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0596
349: Forward: 7 | Train Error: 0.0300, Loss: 0.0548, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0595
350: Forward: 7 | Train Error: 0.0300, Loss: 0.0548, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0595
351: Forward: 7 | Train Error: 0.0300, Loss: 0.0548, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0595
352: Forward: 7 | Train Error: 0.0300, Loss: 0.0548, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0595
353: Forward: 7 | Train Error: 0.0300, Loss: 0.0547, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0595
354: Forward: 7 | Train Error: 0.0300, Loss: 0.0547, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0594
355: Forward: 7 | Train Error: 0.0300, Loss: 0.0547, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0594
356: Forward: 7 | Train Error: 0.0300, Loss: 0.0547, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0594
357: Forward: 7 | Train Error: 0.0300, Loss: 0.0546, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0594
358: Forward: 7 | Train Error: 0.0300, Loss: 0.0546, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0594
359: Forward: 7 | Train Error: 0.0300, Loss: 0.0546, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
360: Forward: 7 | Train Error: 0.0300, Loss: 0.0546, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
361: Forward: 7 | Train Error: 0.0300, Loss: 0.0545, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
362: Forward: 7 | Train Error: 0.0300, Loss: 0.0545, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
363: Forward: 7 | Train Error: 0.0300, Loss: 0.0545, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
364: Forward: 7 | Train Error: 0.0300, Loss: 0.0545, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0593
365: Forward: 7 | Train Error: 0.0300, Loss: 0.0544, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0592
366: Forward: 7 | Train Error: 0.0300, Loss: 0.0544, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0592
367: Forward: 7 | Train Error: 0.0300, Loss: 0.0544, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0592
368: Forward: 7 | Train Error: 0.0300, Loss: 0.0544, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0592
369: Forward: 7 | Train Error: 0.0300, Loss: 0.0544, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0592
370: Forward: 7 | Train Error: 0.0300, Loss: 0.0543, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0591
371: Forward: 7 | Train Error: 0.0300, Loss: 0.0543, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0591
372: Forward: 7 | Train Error: 0.0300, Loss: 0.0543, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0591
373: Forward: 7 | Train Error: 0.0300, Loss: 0.0543, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0591
374: Forward: 7 | Train Error: 0.0300, Loss: 0.0542, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0591
375: Forward: 7 | Train Error: 0.0300, Loss: 0.0542, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
376: Forward: 7 | Train Error: 0.0300, Loss: 0.0542, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
377: Forward: 7 | Train Error: 0.0300, Loss: 0.0542, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
378: Forward: 7 | Train Error: 0.0300, Loss: 0.0542, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
379: Forward: 7 | Train Error: 0.0300, Loss: 0.0541, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
380: Forward: 7 | Train Error: 0.0300, Loss: 0.0541, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0590
381: Forward: 7 | Train Error: 0.0300, Loss: 0.0541, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0589
382: Forward: 7 | Train Error: 0.0300, Loss: 0.0541, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0589
383: Forward: 7 | Train Error: 0.0300, Loss: 0.0540, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0589
384: Forward: 7 | Train Error: 0.0300, Loss: 0.0540, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0589
385: Forward: 7 | Train Error: 0.0300, Loss: 0.0540, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0589
386: Forward: 7 | Train Error: 0.0300, Loss: 0.0540, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
387: Forward: 7 | Train Error: 0.0300, Loss: 0.0540, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
388: Forward: 7 | Train Error: 0.0300, Loss: 0.0539, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
389: Forward: 7 | Train Error: 0.0300, Loss: 0.0539, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
390: Forward: 7 | Train Error: 0.0300, Loss: 0.0539, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
391: Forward: 7 | Train Error: 0.0290, Loss: 0.0539, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0588
392: Forward: 7 | Train Error: 0.0290, Loss: 0.0538, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
393: Forward: 7 | Train Error: 0.0290, Loss: 0.0538, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
394: Forward: 7 | Train Error: 0.0290, Loss: 0.0538, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
395: Forward: 7 | Train Error: 0.0290, Loss: 0.0538, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
396: Forward: 7 | Train Error: 0.0290, Loss: 0.0538, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
397: Forward: 7 | Train Error: 0.0290, Loss: 0.0537, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0587
398: Forward: 7 | Train Error: 0.0290, Loss: 0.0537, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0586
399: Forward: 7 | Train Error: 0.0290, Loss: 0.0537, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0586
400: Forward: 7 | Train Error: 0.0290, Loss: 0.0537, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0586
401: Forward: 7 | Train Error: 0.0290, Loss: 0.0536, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0586
402: Forward: 7 | Train Error: 0.0290, Loss: 0.0536, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0586
403: Forward: 7 | Train Error: 0.0290, Loss: 0.0536, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
404: Forward: 7 | Train Error: 0.0290, Loss: 0.0536, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
405: Forward: 7 | Train Error: 0.0290, Loss: 0.0536, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
406: Forward: 7 | Train Error: 0.0290, Loss: 0.0535, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
407: Forward: 7 | Train Error: 0.0290, Loss: 0.0535, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
408: Forward: 7 | Train Error: 0.0290, Loss: 0.0535, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0585
409: Forward: 7 | Train Error: 0.0290, Loss: 0.0535, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
410: Forward: 7 | Train Error: 0.0290, Loss: 0.0535, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
411: Forward: 7 | Train Error: 0.0290, Loss: 0.0534, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
412: Forward: 7 | Train Error: 0.0290, Loss: 0.0534, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
413: Forward: 7 | Train Error: 0.0290, Loss: 0.0534, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
414: Forward: 7 | Train Error: 0.0290, Loss: 0.0534, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0584
415: Forward: 7 | Train Error: 0.0290, Loss: 0.0534, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0583
416: Forward: 7 | Train Error: 0.0280, Loss: 0.0533, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0583
417: Forward: 7 | Train Error: 0.0280, Loss: 0.0533, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0583
418: Forward: 7 | Train Error: 0.0280, Loss: 0.0533, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0583
419: Forward: 7 | Train Error: 0.0280, Loss: 0.0533, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0583
420: Forward: 7 | Train Error: 0.0280, Loss: 0.0532, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0583
421: Forward: 7 | Train Error: 0.0280, Loss: 0.0532, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
422: Forward: 7 | Train Error: 0.0270, Loss: 0.0532, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
423: Forward: 7 | Train Error: 0.0270, Loss: 0.0532, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
424: Forward: 7 | Train Error: 0.0270, Loss: 0.0532, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
425: Forward: 7 | Train Error: 0.0270, Loss: 0.0531, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
426: Forward: 7 | Train Error: 0.0260, Loss: 0.0531, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0582
427: Forward: 7 | Train Error: 0.0260, Loss: 0.0531, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
428: Forward: 7 | Train Error: 0.0260, Loss: 0.0531, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
429: Forward: 7 | Train Error: 0.0260, Loss: 0.0531, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
430: Forward: 7 | Train Error: 0.0260, Loss: 0.0530, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
431: Forward: 7 | Train Error: 0.0260, Loss: 0.0530, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
432: Forward: 7 | Train Error: 0.0260, Loss: 0.0530, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0581
433: Forward: 7 | Train Error: 0.0260, Loss: 0.0530, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
434: Forward: 7 | Train Error: 0.0260, Loss: 0.0530, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
435: Forward: 7 | Train Error: 0.0260, Loss: 0.0529, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
436: Forward: 7 | Train Error: 0.0260, Loss: 0.0529, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
437: Forward: 7 | Train Error: 0.0260, Loss: 0.0529, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
438: Forward: 7 | Train Error: 0.0260, Loss: 0.0529, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0580
439: Forward: 7 | Train Error: 0.0260, Loss: 0.0529, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
440: Forward: 7 | Train Error: 0.0250, Loss: 0.0528, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
441: Forward: 7 | Train Error: 0.0250, Loss: 0.0528, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
442: Forward: 7 | Train Error: 0.0250, Loss: 0.0528, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
443: Forward: 7 | Train Error: 0.0250, Loss: 0.0528, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
444: Forward: 7 | Train Error: 0.0250, Loss: 0.0528, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0579
445: Forward: 7 | Train Error: 0.0250, Loss: 0.0527, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
446: Forward: 7 | Train Error: 0.0250, Loss: 0.0527, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
447: Forward: 7 | Train Error: 0.0250, Loss: 0.0527, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
448: Forward: 7 | Train Error: 0.0250, Loss: 0.0527, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
449: Forward: 7 | Train Error: 0.0240, Loss: 0.0527, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
450: Forward: 7 | Train Error: 0.0240, Loss: 0.0526, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0578
451: Forward: 7 | Train Error: 0.0240, Loss: 0.0526, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
452: Forward: 7 | Train Error: 0.0240, Loss: 0.0526, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
453: Forward: 7 | Train Error: 0.0240, Loss: 0.0526, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
454: Forward: 7 | Train Error: 0.0240, Loss: 0.0526, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
455: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
456: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
457: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0577
458: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
459: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
460: Forward: 7 | Train Error: 0.0240, Loss: 0.0525, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
461: Forward: 7 | Train Error: 0.0240, Loss: 0.0524, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
462: Forward: 7 | Train Error: 0.0240, Loss: 0.0524, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
463: Forward: 7 | Train Error: 0.0240, Loss: 0.0524, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0576
464: Forward: 7 | Train Error: 0.0240, Loss: 0.0524, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
465: Forward: 7 | Train Error: 0.0240, Loss: 0.0524, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
466: Forward: 7 | Train Error: 0.0240, Loss: 0.0523, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
467: Forward: 7 | Train Error: 0.0240, Loss: 0.0523, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
468: Forward: 7 | Train Error: 0.0240, Loss: 0.0523, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
469: Forward: 7 | Train Error: 0.0240, Loss: 0.0523, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0575
470: Forward: 7 | Train Error: 0.0240, Loss: 0.0523, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
471: Forward: 7 | Train Error: 0.0240, Loss: 0.0522, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
472: Forward: 7 | Train Error: 0.0240, Loss: 0.0522, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
473: Forward: 7 | Train Error: 0.0240, Loss: 0.0522, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
474: Forward: 7 | Train Error: 0.0240, Loss: 0.0522, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
475: Forward: 7 | Train Error: 0.0240, Loss: 0.0522, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
476: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0574
477: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
478: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
479: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
480: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
481: Forward: 7 | Train Error: 0.0240, Loss: 0.0521, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
482: Forward: 7 | Train Error: 0.0240, Loss: 0.0520, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0573
483: Forward: 7 | Train Error: 0.0240, Loss: 0.0520, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
484: Forward: 7 | Train Error: 0.0240, Loss: 0.0520, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
485: Forward: 7 | Train Error: 0.0240, Loss: 0.0520, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
486: Forward: 7 | Train Error: 0.0240, Loss: 0.0520, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
487: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
488: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
489: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0572
490: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
491: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
492: Forward: 7 | Train Error: 0.0230, Loss: 0.0519, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
493: Forward: 7 | Train Error: 0.0230, Loss: 0.0518, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
494: Forward: 7 | Train Error: 0.0230, Loss: 0.0518, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
495: Forward: 7 | Train Error: 0.0230, Loss: 0.0518, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0571
496: Forward: 7 | Train Error: 0.0230, Loss: 0.0518, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0571
497: Forward: 7 | Train Error: 0.0230, Loss: 0.0518, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
498: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
499: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
500: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
501: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
502: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0570
503: Forward: 7 | Train Error: 0.0230, Loss: 0.0517, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
504: Forward: 7 | Train Error: 0.0230, Loss: 0.0516, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
505: Forward: 7 | Train Error: 0.0230, Loss: 0.0516, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
506: Forward: 7 | Train Error: 0.0230, Loss: 0.0516, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
507: Forward: 7 | Train Error: 0.0230, Loss: 0.0516, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
508: Forward: 7 | Train Error: 0.0230, Loss: 0.0516, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
509: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0569
510: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
511: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
512: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
513: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
514: Forward: 7 | Train Error: 0.0230, Loss: 0.0515, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
515: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
516: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0568
517: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
518: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
519: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
520: Forward: 7 | Train Error: 0.0220, Loss: 0.0514, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
521: Forward: 7 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
522: Forward: 7 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
523: Forward: 7 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0567
524: Forward: 7 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
525: Forward: 7 | Train Error: 0.0220, Loss: 0.0513, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
526: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
527: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
528: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
529: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
530: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0566
531: Forward: 7 | Train Error: 0.0220, Loss: 0.0512, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
532: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
533: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
534: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
535: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
536: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
537: Forward: 7 | Train Error: 0.0220, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0565
538: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
539: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
540: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
541: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
542: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
543: Forward: 7 | Train Error: 0.0220, Loss: 0.0510, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
544: Forward: 7 | Train Error: 0.0220, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
545: Forward: 7 | Train Error: 0.0210, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0564
546: Forward: 7 | Train Error: 0.0210, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
547: Forward: 7 | Train Error: 0.0210, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
548: Forward: 7 | Train Error: 0.0210, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
549: Forward: 7 | Train Error: 0.0210, Loss: 0.0509, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
550: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
551: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
552: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0563
553: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
554: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
555: Forward: 7 | Train Error: 0.0210, Loss: 0.0508, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
556: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
557: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
558: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
559: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0562
560: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
561: Forward: 7 | Train Error: 0.0210, Loss: 0.0507, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
562: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
563: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
564: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
565: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
566: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0561
567: Forward: 7 | Train Error: 0.0210, Loss: 0.0506, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
568: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
569: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
570: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
571: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
572: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
573: Forward: 7 | Train Error: 0.0210, Loss: 0.0505, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
574: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0560
575: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0559
576: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0559
577: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0559
578: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0559
579: Forward: 7 | Train Error: 0.0210, Loss: 0.0504, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0559
580: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0559
581: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0559
582: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0559
583: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
584: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
585: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
586: Forward: 7 | Train Error: 0.0210, Loss: 0.0503, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
587: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
588: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
589: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0558
590: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0557
591: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0557
592: Forward: 7 | Train Error: 0.0210, Loss: 0.0502, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
593: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
594: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
595: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
596: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
597: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0557
598: Forward: 7 | Train Error: 0.0210, Loss: 0.0501, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
599: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
600: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
601: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
602: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
603: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0556
604: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0556
605: Forward: 7 | Train Error: 0.0210, Loss: 0.0500, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0556
606: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
607: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
608: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
609: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
610: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
611: Forward: 7 | Train Error: 0.0210, Loss: 0.0499, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
612: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0555
613: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
614: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
615: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
616: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
617: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
618: Forward: 7 | Train Error: 0.0210, Loss: 0.0498, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
619: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
620: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0554
621: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
622: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
623: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
624: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
625: Forward: 7 | Train Error: 0.0210, Loss: 0.0497, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
626: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
627: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
628: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0553
629: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
630: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
631: Forward: 7 | Train Error: 0.0210, Loss: 0.0496, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
632: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
633: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
634: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
635: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
636: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
637: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0552
638: Forward: 7 | Train Error: 0.0210, Loss: 0.0495, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
639: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
640: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
641: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
642: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
643: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
644: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
645: Forward: 7 | Train Error: 0.0210, Loss: 0.0494, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0551
646: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
647: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
648: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
649: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
650: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
651: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
652: Forward: 7 | Train Error: 0.0210, Loss: 0.0493, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
653: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0550
654: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
655: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
656: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
657: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
658: Forward: 7 | Train Error: 0.0210, Loss: 0.0492, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
659: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
660: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
661: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0549
662: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
663: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
664: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
665: Forward: 7 | Train Error: 0.0210, Loss: 0.0491, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
666: Forward: 7 | Train Error: 0.0210, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
667: Forward: 7 | Train Error: 0.0210, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
668: Forward: 7 | Train Error: 0.0210, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
669: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
670: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0548
671: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
672: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
673: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
674: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
675: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
676: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
677: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
678: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0547
679: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
680: Forward: 7 | Train Error: 0.0200, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
681: Forward: 7 | Train Error: 0.0200, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
682: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
683: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
684: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
685: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
686: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
687: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0546
688: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
689: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
690: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
691: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
692: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
693: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
694: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
695: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0545
696: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
697: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
698: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
699: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
700: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
701: Forward: 7 | Train Error: 0.0190, Loss: 0.0486, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
702: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
703: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
704: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0544
705: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
706: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
707: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
708: Forward: 7 | Train Error: 0.0190, Loss: 0.0485, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
709: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
710: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
711: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
712: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
713: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0543
714: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
715: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
716: Forward: 7 | Train Error: 0.0190, Loss: 0.0484, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
717: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
718: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
719: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
720: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
721: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
722: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0542
723: Forward: 7 | Train Error: 0.0190, Loss: 0.0483, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
724: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
725: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
726: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
727: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
728: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
729: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
730: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
731: Forward: 7 | Train Error: 0.0190, Loss: 0.0482, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0541
732: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
733: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
734: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
735: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
736: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
737: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
738: Forward: 7 | Train Error: 0.0190, Loss: 0.0481, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
739: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
740: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0540
741: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
742: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
743: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
744: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
745: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
746: Forward: 7 | Train Error: 0.0190, Loss: 0.0480, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
747: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
748: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
749: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0539
750: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
751: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
752: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
753: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
754: Forward: 7 | Train Error: 0.0190, Loss: 0.0479, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
755: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
756: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
757: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
758: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0538
759: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
760: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
761: Forward: 7 | Train Error: 0.0190, Loss: 0.0478, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
762: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
763: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
764: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
765: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
766: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
767: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
768: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0537
769: Forward: 7 | Train Error: 0.0190, Loss: 0.0477, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
770: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
771: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
772: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
773: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
774: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
775: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
776: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
777: Forward: 7 | Train Error: 0.0190, Loss: 0.0476, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0536
778: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
779: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
780: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
781: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
782: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
783: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
784: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
785: Forward: 7 | Train Error: 0.0190, Loss: 0.0475, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
786: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
787: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0535
788: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
789: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
790: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
791: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
792: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
793: Forward: 7 | Train Error: 0.0190, Loss: 0.0474, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
794: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
795: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
796: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0534
797: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
798: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
799: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
800: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
801: Forward: 7 | Train Error: 0.0190, Loss: 0.0473, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
802: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
803: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
804: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
805: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
806: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0533
807: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
808: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
809: Forward: 7 | Train Error: 0.0190, Loss: 0.0472, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
810: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
811: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
812: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
813: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
814: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
815: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
816: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0532
817: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
818: Forward: 7 | Train Error: 0.0190, Loss: 0.0471, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
819: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
820: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
821: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
822: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
823: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
824: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
825: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
826: Forward: 7 | Train Error: 0.0190, Loss: 0.0470, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0531
827: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
828: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
829: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
830: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
831: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
832: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
833: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
834: Forward: 7 | Train Error: 0.0190, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
835: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
836: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0530
837: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
838: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
839: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
840: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
841: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
842: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
843: Forward: 7 | Train Error: 0.0190, Loss: 0.0468, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
844: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
845: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
846: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0529
847: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
848: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
849: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
850: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
851: Forward: 7 | Train Error: 0.0190, Loss: 0.0467, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
852: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
853: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
854: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0528
855: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0528
856: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0528
857: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
858: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
859: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
860: Forward: 7 | Train Error: 0.0190, Loss: 0.0466, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
861: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
862: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
863: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
864: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
865: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
866: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
867: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0527
868: Forward: 7 | Train Error: 0.0190, Loss: 0.0465, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
869: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
870: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
871: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
872: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
873: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
874: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
875: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
876: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
877: Forward: 7 | Train Error: 0.0190, Loss: 0.0464, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0526
878: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
879: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
880: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
881: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
882: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
883: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
884: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
885: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
886: Forward: 7 | Train Error: 0.0190, Loss: 0.0463, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
887: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0525
888: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
889: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
890: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
891: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
892: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
893: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
894: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
895: Forward: 7 | Train Error: 0.0190, Loss: 0.0462, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
896: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
897: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
898: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0524
899: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
900: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
901: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
902: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
903: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
904: Forward: 7 | Train Error: 0.0190, Loss: 0.0461, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
905: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
906: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
907: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
908: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
909: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0523
910: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
911: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
912: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
913: Forward: 7 | Train Error: 0.0190, Loss: 0.0460, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
914: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
915: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
916: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
917: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
918: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
919: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
920: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0522
921: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
922: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
923: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
924: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
925: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
926: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
927: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
928: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
929: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
930: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
931: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0521
932: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
933: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
934: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
935: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
936: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
937: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
938: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
939: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
940: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
941: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
942: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0520
943: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
944: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
945: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
946: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
947: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
948: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
949: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
950: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
951: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
952: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
953: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0519
954: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
955: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
956: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
957: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
958: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
959: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
960: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
961: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
962: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
963: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
964: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0518
965: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
966: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
967: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
968: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
969: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
970: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
971: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
972: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
973: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
974: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
975: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0517
976: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
977: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
978: Forward: 7 | Train Error: 0.0190, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
979: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
980: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
981: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
982: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
983: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
984: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
985: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
986: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
987: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0516
988: Forward: 7 | Train Error: 0.0190, Loss: 0.0452, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0515
989: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0515
990: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0515
991: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0515
992: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
993: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
994: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
995: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
996: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
997: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
998: Forward: 7 | Train Error: 0.0190, Loss: 0.0451, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0515
999: Forward: 7 | Train Error: 0.0190, Loss: 0.0450, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0514
grad at the end: grad_B=0.0320, grad_A=0.0001
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.01 | opn=0.1990
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.5510, Loss: 0.6355, Operator norm: 0.1990 | Test Error: 0.4960, Loss: 0.3527
1: Forward: 7 | Train Error: 0.5080, Loss: 0.3516, Operator norm: 0.1990 | Test Error: 0.3990, Loss: 0.2738
2: Forward: 7 | Train Error: 0.3950, Loss: 0.2718, Operator norm: 0.1990 | Test Error: 0.2320, Loss: 0.2441
3: Forward: 7 | Train Error: 0.2240, Loss: 0.2416, Operator norm: 0.1990 | Test Error: 0.1220, Loss: 0.2269
4: Forward: 7 | Train Error: 0.1100, Loss: 0.2242, Operator norm: 0.1990 | Test Error: 0.0860, Loss: 0.2135
5: Forward: 7 | Train Error: 0.0720, Loss: 0.2105, Operator norm: 0.1990 | Test Error: 0.0730, Loss: 0.2018
6: Forward: 7 | Train Error: 0.0590, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.0720, Loss: 0.1912
7: Forward: 7 | Train Error: 0.0540, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.0670, Loss: 0.1814
8: Forward: 7 | Train Error: 0.0490, Loss: 0.1777, Operator norm: 0.1990 | Test Error: 0.0620, Loss: 0.1725
9: Forward: 7 | Train Error: 0.0470, Loss: 0.1686, Operator norm: 0.1990 | Test Error: 0.0630, Loss: 0.1642
10: Forward: 7 | Train Error: 0.0480, Loss: 0.1602, Operator norm: 0.1990 | Test Error: 0.0590, Loss: 0.1567
11: Forward: 7 | Train Error: 0.0480, Loss: 0.1525, Operator norm: 0.1990 | Test Error: 0.0580, Loss: 0.1497
12: Forward: 7 | Train Error: 0.0490, Loss: 0.1453, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.1432
13: Forward: 7 | Train Error: 0.0460, Loss: 0.1388, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.1373
14: Forward: 7 | Train Error: 0.0460, Loss: 0.1328, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1319
15: Forward: 7 | Train Error: 0.0450, Loss: 0.1273, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.1269
16: Forward: 7 | Train Error: 0.0440, Loss: 0.1222, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.1222
17: Forward: 7 | Train Error: 0.0440, Loss: 0.1175, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1180
18: Forward: 7 | Train Error: 0.0440, Loss: 0.1132, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1141
19: Forward: 7 | Train Error: 0.0440, Loss: 0.1092, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.1104
20: Forward: 7 | Train Error: 0.0430, Loss: 0.1055, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1071
21: Forward: 7 | Train Error: 0.0430, Loss: 0.1022, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1040
22: Forward: 7 | Train Error: 0.0420, Loss: 0.0991, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.1012
23: Forward: 7 | Train Error: 0.0420, Loss: 0.0962, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0986
24: Forward: 7 | Train Error: 0.0420, Loss: 0.0936, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0962
25: Forward: 7 | Train Error: 0.0420, Loss: 0.0912, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0940
26: Forward: 7 | Train Error: 0.0430, Loss: 0.0889, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0919
27: Forward: 7 | Train Error: 0.0430, Loss: 0.0869, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0900
28: Forward: 7 | Train Error: 0.0430, Loss: 0.0850, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0883
29: Forward: 7 | Train Error: 0.0430, Loss: 0.0832, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0867
30: Forward: 7 | Train Error: 0.0430, Loss: 0.0816, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0852
31: Forward: 7 | Train Error: 0.0420, Loss: 0.0801, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0838
32: Forward: 7 | Train Error: 0.0420, Loss: 0.0787, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0825
33: Forward: 7 | Train Error: 0.0420, Loss: 0.0774, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0813
34: Forward: 7 | Train Error: 0.0420, Loss: 0.0763, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0803
35: Forward: 7 | Train Error: 0.0420, Loss: 0.0752, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0792
36: Forward: 7 | Train Error: 0.0420, Loss: 0.0742, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0783
37: Forward: 7 | Train Error: 0.0420, Loss: 0.0732, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0774
38: Forward: 7 | Train Error: 0.0420, Loss: 0.0724, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0766
39: Forward: 7 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0759
40: Forward: 7 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0752
41: Forward: 7 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0745
42: Forward: 7 | Train Error: 0.0420, Loss: 0.0695, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0739
43: Forward: 7 | Train Error: 0.0420, Loss: 0.0689, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0734
44: Forward: 7 | Train Error: 0.0420, Loss: 0.0684, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0729
45: Forward: 7 | Train Error: 0.0420, Loss: 0.0679, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0724
46: Forward: 7 | Train Error: 0.0420, Loss: 0.0674, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0719
47: Forward: 7 | Train Error: 0.0420, Loss: 0.0669, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0715
48: Forward: 7 | Train Error: 0.0420, Loss: 0.0665, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0711
49: Forward: 7 | Train Error: 0.0420, Loss: 0.0661, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0707
50: Forward: 7 | Train Error: 0.0420, Loss: 0.0658, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0704
51: Forward: 7 | Train Error: 0.0420, Loss: 0.0654, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.0701
52: Forward: 7 | Train Error: 0.0420, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0698
53: Forward: 7 | Train Error: 0.0420, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0695
54: Forward: 7 | Train Error: 0.0420, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0692
55: Forward: 7 | Train Error: 0.0420, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0690
56: Forward: 7 | Train Error: 0.0420, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0687
57: Forward: 7 | Train Error: 0.0420, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0685
58: Forward: 7 | Train Error: 0.0420, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0683
59: Forward: 7 | Train Error: 0.0420, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0681
60: Forward: 7 | Train Error: 0.0420, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0679
61: Forward: 7 | Train Error: 0.0420, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0677
62: Forward: 7 | Train Error: 0.0420, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0675
63: Forward: 7 | Train Error: 0.0420, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0674
64: Forward: 7 | Train Error: 0.0420, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0672
65: Forward: 7 | Train Error: 0.0410, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0671
66: Forward: 7 | Train Error: 0.0410, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0669
67: Forward: 7 | Train Error: 0.0410, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0668
68: Forward: 7 | Train Error: 0.0410, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0667
69: Forward: 7 | Train Error: 0.0410, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0665
70: Forward: 7 | Train Error: 0.0410, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0664
71: Forward: 7 | Train Error: 0.0410, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0663
72: Forward: 7 | Train Error: 0.0410, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0662
73: Forward: 7 | Train Error: 0.0410, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0661
74: Forward: 7 | Train Error: 0.0410, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0660
75: Forward: 7 | Train Error: 0.0410, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0659
76: Forward: 7 | Train Error: 0.0410, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0658
77: Forward: 7 | Train Error: 0.0410, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0657
78: Forward: 7 | Train Error: 0.0410, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0656
79: Forward: 7 | Train Error: 0.0410, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0655
80: Forward: 7 | Train Error: 0.0410, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0654
81: Forward: 7 | Train Error: 0.0410, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0653
82: Forward: 7 | Train Error: 0.0400, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0652
83: Forward: 7 | Train Error: 0.0400, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0651
84: Forward: 7 | Train Error: 0.0400, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0651
85: Forward: 7 | Train Error: 0.0400, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0650
86: Forward: 7 | Train Error: 0.0400, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0649
87: Forward: 7 | Train Error: 0.0400, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0648
88: Forward: 7 | Train Error: 0.0400, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0648
89: Forward: 7 | Train Error: 0.0400, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0647
90: Forward: 7 | Train Error: 0.0390, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0646
91: Forward: 7 | Train Error: 0.0390, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0645
92: Forward: 7 | Train Error: 0.0390, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0645
93: Forward: 7 | Train Error: 0.0390, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0644
94: Forward: 7 | Train Error: 0.0390, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0643
95: Forward: 7 | Train Error: 0.0390, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0643
96: Forward: 7 | Train Error: 0.0390, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0642
97: Forward: 7 | Train Error: 0.0390, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0641
98: Forward: 7 | Train Error: 0.0390, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0641
99: Forward: 7 | Train Error: 0.0390, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0640
100: Forward: 7 | Train Error: 0.0390, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0639
101: Forward: 7 | Train Error: 0.0390, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0639
102: Forward: 7 | Train Error: 0.0390, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0638
103: Forward: 7 | Train Error: 0.0390, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0638
104: Forward: 7 | Train Error: 0.0390, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0637
105: Forward: 7 | Train Error: 0.0390, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0636
106: Forward: 7 | Train Error: 0.0390, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0636
107: Forward: 7 | Train Error: 0.0390, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0635
108: Forward: 7 | Train Error: 0.0390, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0635
109: Forward: 7 | Train Error: 0.0390, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0634
110: Forward: 7 | Train Error: 0.0390, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0633
111: Forward: 7 | Train Error: 0.0390, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0633
112: Forward: 7 | Train Error: 0.0390, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0632
113: Forward: 7 | Train Error: 0.0390, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0632
114: Forward: 7 | Train Error: 0.0390, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0631
115: Forward: 7 | Train Error: 0.0390, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0631
116: Forward: 7 | Train Error: 0.0390, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0630
117: Forward: 7 | Train Error: 0.0390, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0630
118: Forward: 7 | Train Error: 0.0390, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0629
119: Forward: 7 | Train Error: 0.0390, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0628
120: Forward: 7 | Train Error: 0.0390, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0628
121: Forward: 7 | Train Error: 0.0390, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0627
122: Forward: 7 | Train Error: 0.0390, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0627
123: Forward: 7 | Train Error: 0.0390, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0626
124: Forward: 7 | Train Error: 0.0390, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0626
125: Forward: 7 | Train Error: 0.0390, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0625
126: Forward: 7 | Train Error: 0.0390, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0625
127: Forward: 7 | Train Error: 0.0390, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0624
128: Forward: 7 | Train Error: 0.0390, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0624
129: Forward: 7 | Train Error: 0.0390, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0623
130: Forward: 7 | Train Error: 0.0390, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0623
131: Forward: 7 | Train Error: 0.0390, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0622
132: Forward: 7 | Train Error: 0.0390, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0622
133: Forward: 7 | Train Error: 0.0390, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0621
134: Forward: 7 | Train Error: 0.0390, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0621
135: Forward: 7 | Train Error: 0.0390, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0620
136: Forward: 7 | Train Error: 0.0390, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0620
137: Forward: 7 | Train Error: 0.0390, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0619
138: Forward: 7 | Train Error: 0.0380, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0619
139: Forward: 7 | Train Error: 0.0380, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0618
140: Forward: 7 | Train Error: 0.0380, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0618
141: Forward: 7 | Train Error: 0.0380, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0617
142: Forward: 7 | Train Error: 0.0380, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0617
143: Forward: 7 | Train Error: 0.0380, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0616
144: Forward: 7 | Train Error: 0.0380, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0616
145: Forward: 7 | Train Error: 0.0380, Loss: 0.0564, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0615
146: Forward: 7 | Train Error: 0.0380, Loss: 0.0564, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0615
147: Forward: 7 | Train Error: 0.0380, Loss: 0.0563, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0614
148: Forward: 7 | Train Error: 0.0380, Loss: 0.0563, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0614
149: Forward: 7 | Train Error: 0.0380, Loss: 0.0562, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0614
150: Forward: 7 | Train Error: 0.0380, Loss: 0.0562, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0613
151: Forward: 7 | Train Error: 0.0380, Loss: 0.0561, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0613
152: Forward: 7 | Train Error: 0.0380, Loss: 0.0561, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0612
153: Forward: 7 | Train Error: 0.0380, Loss: 0.0560, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0612
154: Forward: 7 | Train Error: 0.0380, Loss: 0.0560, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0611
155: Forward: 7 | Train Error: 0.0380, Loss: 0.0559, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0611
156: Forward: 7 | Train Error: 0.0380, Loss: 0.0559, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0610
157: Forward: 7 | Train Error: 0.0380, Loss: 0.0558, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0610
158: Forward: 7 | Train Error: 0.0370, Loss: 0.0558, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0609
159: Forward: 7 | Train Error: 0.0370, Loss: 0.0557, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0609
160: Forward: 7 | Train Error: 0.0370, Loss: 0.0557, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0609
161: Forward: 7 | Train Error: 0.0360, Loss: 0.0556, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0608
162: Forward: 7 | Train Error: 0.0350, Loss: 0.0556, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0608
163: Forward: 7 | Train Error: 0.0350, Loss: 0.0555, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0607
164: Forward: 7 | Train Error: 0.0340, Loss: 0.0555, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0607
165: Forward: 7 | Train Error: 0.0340, Loss: 0.0554, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0606
166: Forward: 7 | Train Error: 0.0340, Loss: 0.0554, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0606
167: Forward: 7 | Train Error: 0.0340, Loss: 0.0553, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0605
168: Forward: 7 | Train Error: 0.0340, Loss: 0.0553, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0605
169: Forward: 7 | Train Error: 0.0340, Loss: 0.0552, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0605
170: Forward: 7 | Train Error: 0.0340, Loss: 0.0552, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0604
171: Forward: 7 | Train Error: 0.0340, Loss: 0.0551, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0604
172: Forward: 7 | Train Error: 0.0340, Loss: 0.0551, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0603
173: Forward: 7 | Train Error: 0.0340, Loss: 0.0550, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0603
174: Forward: 7 | Train Error: 0.0340, Loss: 0.0550, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0602
175: Forward: 7 | Train Error: 0.0340, Loss: 0.0549, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0602
176: Forward: 7 | Train Error: 0.0340, Loss: 0.0549, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0602
177: Forward: 7 | Train Error: 0.0340, Loss: 0.0548, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0601
178: Forward: 7 | Train Error: 0.0340, Loss: 0.0548, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0601
179: Forward: 7 | Train Error: 0.0340, Loss: 0.0548, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0600
180: Forward: 7 | Train Error: 0.0340, Loss: 0.0547, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0600
181: Forward: 7 | Train Error: 0.0340, Loss: 0.0547, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0600
182: Forward: 7 | Train Error: 0.0340, Loss: 0.0546, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0599
183: Forward: 7 | Train Error: 0.0340, Loss: 0.0546, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0599
184: Forward: 7 | Train Error: 0.0340, Loss: 0.0545, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0598
185: Forward: 7 | Train Error: 0.0340, Loss: 0.0545, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0598
186: Forward: 7 | Train Error: 0.0340, Loss: 0.0544, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0597
187: Forward: 7 | Train Error: 0.0340, Loss: 0.0544, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0597
188: Forward: 7 | Train Error: 0.0340, Loss: 0.0543, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0597
189: Forward: 7 | Train Error: 0.0340, Loss: 0.0543, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0596
190: Forward: 7 | Train Error: 0.0340, Loss: 0.0543, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0596
191: Forward: 7 | Train Error: 0.0340, Loss: 0.0542, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0595
192: Forward: 7 | Train Error: 0.0340, Loss: 0.0542, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0595
193: Forward: 7 | Train Error: 0.0340, Loss: 0.0541, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0595
194: Forward: 7 | Train Error: 0.0340, Loss: 0.0541, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0594
195: Forward: 7 | Train Error: 0.0340, Loss: 0.0540, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0594
196: Forward: 7 | Train Error: 0.0330, Loss: 0.0540, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0593
197: Forward: 7 | Train Error: 0.0320, Loss: 0.0539, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0593
198: Forward: 7 | Train Error: 0.0320, Loss: 0.0539, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0593
199: Forward: 7 | Train Error: 0.0320, Loss: 0.0539, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0592
200: Forward: 7 | Train Error: 0.0320, Loss: 0.0538, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0592
201: Forward: 7 | Train Error: 0.0320, Loss: 0.0538, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0592
202: Forward: 7 | Train Error: 0.0320, Loss: 0.0537, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0591
203: Forward: 7 | Train Error: 0.0320, Loss: 0.0537, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0591
204: Forward: 7 | Train Error: 0.0320, Loss: 0.0537, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0590
205: Forward: 7 | Train Error: 0.0320, Loss: 0.0536, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0590
206: Forward: 7 | Train Error: 0.0320, Loss: 0.0536, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0590
207: Forward: 7 | Train Error: 0.0320, Loss: 0.0535, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0589
208: Forward: 7 | Train Error: 0.0320, Loss: 0.0535, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0589
209: Forward: 7 | Train Error: 0.0320, Loss: 0.0534, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0588
210: Forward: 7 | Train Error: 0.0320, Loss: 0.0534, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0588
211: Forward: 7 | Train Error: 0.0320, Loss: 0.0534, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0588
212: Forward: 7 | Train Error: 0.0320, Loss: 0.0533, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0587
213: Forward: 7 | Train Error: 0.0310, Loss: 0.0533, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0587
214: Forward: 7 | Train Error: 0.0310, Loss: 0.0532, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0587
215: Forward: 7 | Train Error: 0.0310, Loss: 0.0532, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0586
216: Forward: 7 | Train Error: 0.0310, Loss: 0.0532, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0586
217: Forward: 7 | Train Error: 0.0310, Loss: 0.0531, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0586
218: Forward: 7 | Train Error: 0.0310, Loss: 0.0531, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0585
219: Forward: 7 | Train Error: 0.0310, Loss: 0.0530, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0585
220: Forward: 7 | Train Error: 0.0310, Loss: 0.0530, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0584
221: Forward: 7 | Train Error: 0.0310, Loss: 0.0529, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0584
222: Forward: 7 | Train Error: 0.0310, Loss: 0.0529, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0584
223: Forward: 7 | Train Error: 0.0310, Loss: 0.0529, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0583
224: Forward: 7 | Train Error: 0.0300, Loss: 0.0528, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0583
225: Forward: 7 | Train Error: 0.0300, Loss: 0.0528, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0583
226: Forward: 7 | Train Error: 0.0300, Loss: 0.0527, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0582
227: Forward: 7 | Train Error: 0.0300, Loss: 0.0527, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0582
228: Forward: 7 | Train Error: 0.0300, Loss: 0.0527, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0582
229: Forward: 7 | Train Error: 0.0300, Loss: 0.0526, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0581
230: Forward: 7 | Train Error: 0.0300, Loss: 0.0526, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0581
231: Forward: 7 | Train Error: 0.0300, Loss: 0.0526, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0580
232: Forward: 7 | Train Error: 0.0300, Loss: 0.0525, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0580
233: Forward: 7 | Train Error: 0.0300, Loss: 0.0525, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0580
234: Forward: 7 | Train Error: 0.0300, Loss: 0.0524, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0579
235: Forward: 7 | Train Error: 0.0300, Loss: 0.0524, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0579
236: Forward: 7 | Train Error: 0.0300, Loss: 0.0524, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0579
237: Forward: 7 | Train Error: 0.0300, Loss: 0.0523, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0578
238: Forward: 7 | Train Error: 0.0300, Loss: 0.0523, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0578
239: Forward: 7 | Train Error: 0.0300, Loss: 0.0522, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0578
240: Forward: 7 | Train Error: 0.0300, Loss: 0.0522, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0577
241: Forward: 7 | Train Error: 0.0300, Loss: 0.0522, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0577
242: Forward: 7 | Train Error: 0.0300, Loss: 0.0521, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0577
243: Forward: 7 | Train Error: 0.0300, Loss: 0.0521, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0576
244: Forward: 7 | Train Error: 0.0300, Loss: 0.0521, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0576
245: Forward: 7 | Train Error: 0.0300, Loss: 0.0520, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0576
246: Forward: 7 | Train Error: 0.0300, Loss: 0.0520, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0575
247: Forward: 7 | Train Error: 0.0290, Loss: 0.0519, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0575
248: Forward: 7 | Train Error: 0.0290, Loss: 0.0519, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0575
249: Forward: 7 | Train Error: 0.0290, Loss: 0.0519, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0574
250: Forward: 7 | Train Error: 0.0290, Loss: 0.0518, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0574
251: Forward: 7 | Train Error: 0.0290, Loss: 0.0518, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0574
252: Forward: 7 | Train Error: 0.0280, Loss: 0.0518, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0573
253: Forward: 7 | Train Error: 0.0280, Loss: 0.0517, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0573
254: Forward: 7 | Train Error: 0.0280, Loss: 0.0517, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0573
255: Forward: 7 | Train Error: 0.0270, Loss: 0.0517, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0572
256: Forward: 7 | Train Error: 0.0270, Loss: 0.0516, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0572
257: Forward: 7 | Train Error: 0.0270, Loss: 0.0516, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0572
258: Forward: 7 | Train Error: 0.0270, Loss: 0.0515, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0571
259: Forward: 7 | Train Error: 0.0270, Loss: 0.0515, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0571
260: Forward: 7 | Train Error: 0.0270, Loss: 0.0515, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0571
261: Forward: 7 | Train Error: 0.0270, Loss: 0.0514, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0570
262: Forward: 7 | Train Error: 0.0270, Loss: 0.0514, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0570
263: Forward: 7 | Train Error: 0.0270, Loss: 0.0514, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0570
264: Forward: 7 | Train Error: 0.0270, Loss: 0.0513, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0569
265: Forward: 7 | Train Error: 0.0270, Loss: 0.0513, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0569
266: Forward: 7 | Train Error: 0.0270, Loss: 0.0513, Operator norm: 0.1990 | Test Error: 0.0280, Loss: 0.0569
267: Forward: 7 | Train Error: 0.0270, Loss: 0.0512, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0568
268: Forward: 7 | Train Error: 0.0270, Loss: 0.0512, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0568
269: Forward: 7 | Train Error: 0.0260, Loss: 0.0512, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0568
270: Forward: 7 | Train Error: 0.0260, Loss: 0.0511, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0567
271: Forward: 7 | Train Error: 0.0260, Loss: 0.0511, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0567
272: Forward: 7 | Train Error: 0.0260, Loss: 0.0510, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0567
273: Forward: 7 | Train Error: 0.0260, Loss: 0.0510, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0567
274: Forward: 7 | Train Error: 0.0260, Loss: 0.0510, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0566
275: Forward: 7 | Train Error: 0.0260, Loss: 0.0509, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0566
276: Forward: 7 | Train Error: 0.0260, Loss: 0.0509, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0566
277: Forward: 7 | Train Error: 0.0260, Loss: 0.0509, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0565
278: Forward: 7 | Train Error: 0.0260, Loss: 0.0508, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0565
279: Forward: 7 | Train Error: 0.0260, Loss: 0.0508, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0565
280: Forward: 7 | Train Error: 0.0260, Loss: 0.0508, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0564
281: Forward: 7 | Train Error: 0.0260, Loss: 0.0507, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0564
282: Forward: 7 | Train Error: 0.0260, Loss: 0.0507, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0564
283: Forward: 7 | Train Error: 0.0260, Loss: 0.0507, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0563
284: Forward: 7 | Train Error: 0.0260, Loss: 0.0506, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0563
285: Forward: 7 | Train Error: 0.0260, Loss: 0.0506, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0563
286: Forward: 7 | Train Error: 0.0250, Loss: 0.0506, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0563
287: Forward: 7 | Train Error: 0.0250, Loss: 0.0505, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0562
288: Forward: 7 | Train Error: 0.0250, Loss: 0.0505, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0562
289: Forward: 7 | Train Error: 0.0250, Loss: 0.0505, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0562
290: Forward: 7 | Train Error: 0.0250, Loss: 0.0504, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0561
291: Forward: 7 | Train Error: 0.0250, Loss: 0.0504, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0561
292: Forward: 7 | Train Error: 0.0250, Loss: 0.0504, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0561
293: Forward: 7 | Train Error: 0.0250, Loss: 0.0503, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0560
294: Forward: 7 | Train Error: 0.0250, Loss: 0.0503, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0560
295: Forward: 7 | Train Error: 0.0250, Loss: 0.0503, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0560
296: Forward: 7 | Train Error: 0.0250, Loss: 0.0502, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0560
297: Forward: 7 | Train Error: 0.0250, Loss: 0.0502, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0559
298: Forward: 7 | Train Error: 0.0250, Loss: 0.0502, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0559
299: Forward: 7 | Train Error: 0.0250, Loss: 0.0501, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0559
300: Forward: 7 | Train Error: 0.0250, Loss: 0.0501, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0558
301: Forward: 7 | Train Error: 0.0250, Loss: 0.0501, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0558
302: Forward: 7 | Train Error: 0.0250, Loss: 0.0500, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0558
303: Forward: 7 | Train Error: 0.0250, Loss: 0.0500, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0557
304: Forward: 7 | Train Error: 0.0250, Loss: 0.0500, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0557
305: Forward: 7 | Train Error: 0.0250, Loss: 0.0499, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0557
306: Forward: 7 | Train Error: 0.0250, Loss: 0.0499, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0557
307: Forward: 7 | Train Error: 0.0250, Loss: 0.0499, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0556
308: Forward: 7 | Train Error: 0.0250, Loss: 0.0499, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0556
309: Forward: 7 | Train Error: 0.0250, Loss: 0.0498, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0556
310: Forward: 7 | Train Error: 0.0250, Loss: 0.0498, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0555
311: Forward: 7 | Train Error: 0.0250, Loss: 0.0498, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0555
312: Forward: 7 | Train Error: 0.0250, Loss: 0.0497, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0555
313: Forward: 7 | Train Error: 0.0250, Loss: 0.0497, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0555
314: Forward: 7 | Train Error: 0.0250, Loss: 0.0497, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0554
315: Forward: 7 | Train Error: 0.0250, Loss: 0.0496, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0554
316: Forward: 7 | Train Error: 0.0250, Loss: 0.0496, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0554
317: Forward: 7 | Train Error: 0.0250, Loss: 0.0496, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0553
318: Forward: 7 | Train Error: 0.0250, Loss: 0.0495, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0553
319: Forward: 7 | Train Error: 0.0250, Loss: 0.0495, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0553
320: Forward: 7 | Train Error: 0.0250, Loss: 0.0495, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0553
321: Forward: 7 | Train Error: 0.0250, Loss: 0.0494, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0552
322: Forward: 7 | Train Error: 0.0250, Loss: 0.0494, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0552
323: Forward: 7 | Train Error: 0.0250, Loss: 0.0494, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0552
324: Forward: 7 | Train Error: 0.0240, Loss: 0.0494, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0551
325: Forward: 7 | Train Error: 0.0240, Loss: 0.0493, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0551
326: Forward: 7 | Train Error: 0.0240, Loss: 0.0493, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0551
327: Forward: 7 | Train Error: 0.0240, Loss: 0.0493, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0551
328: Forward: 7 | Train Error: 0.0240, Loss: 0.0492, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0550
329: Forward: 7 | Train Error: 0.0240, Loss: 0.0492, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0550
330: Forward: 7 | Train Error: 0.0230, Loss: 0.0492, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0550
331: Forward: 7 | Train Error: 0.0230, Loss: 0.0491, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0550
332: Forward: 7 | Train Error: 0.0230, Loss: 0.0491, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0549
333: Forward: 7 | Train Error: 0.0230, Loss: 0.0491, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0549
334: Forward: 7 | Train Error: 0.0230, Loss: 0.0491, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0549
335: Forward: 7 | Train Error: 0.0230, Loss: 0.0490, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0548
336: Forward: 7 | Train Error: 0.0230, Loss: 0.0490, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0548
337: Forward: 7 | Train Error: 0.0230, Loss: 0.0490, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0548
338: Forward: 7 | Train Error: 0.0230, Loss: 0.0489, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0548
339: Forward: 7 | Train Error: 0.0230, Loss: 0.0489, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0547
340: Forward: 7 | Train Error: 0.0230, Loss: 0.0489, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0547
341: Forward: 7 | Train Error: 0.0230, Loss: 0.0488, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0547
342: Forward: 7 | Train Error: 0.0230, Loss: 0.0488, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0547
343: Forward: 7 | Train Error: 0.0230, Loss: 0.0488, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0546
344: Forward: 7 | Train Error: 0.0230, Loss: 0.0488, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0546
345: Forward: 7 | Train Error: 0.0230, Loss: 0.0487, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0546
346: Forward: 7 | Train Error: 0.0230, Loss: 0.0487, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0546
347: Forward: 7 | Train Error: 0.0230, Loss: 0.0487, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0545
348: Forward: 7 | Train Error: 0.0230, Loss: 0.0486, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0545
349: Forward: 7 | Train Error: 0.0230, Loss: 0.0486, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0545
350: Forward: 7 | Train Error: 0.0230, Loss: 0.0486, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0545
351: Forward: 7 | Train Error: 0.0230, Loss: 0.0486, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0544
352: Forward: 7 | Train Error: 0.0230, Loss: 0.0485, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0544
353: Forward: 7 | Train Error: 0.0230, Loss: 0.0485, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0544
354: Forward: 7 | Train Error: 0.0230, Loss: 0.0485, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0543
355: Forward: 7 | Train Error: 0.0230, Loss: 0.0484, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0543
356: Forward: 7 | Train Error: 0.0230, Loss: 0.0484, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0543
357: Forward: 7 | Train Error: 0.0230, Loss: 0.0484, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0543
358: Forward: 7 | Train Error: 0.0230, Loss: 0.0484, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0542
359: Forward: 7 | Train Error: 0.0230, Loss: 0.0483, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0542
360: Forward: 7 | Train Error: 0.0230, Loss: 0.0483, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0542
361: Forward: 7 | Train Error: 0.0230, Loss: 0.0483, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0542
362: Forward: 7 | Train Error: 0.0220, Loss: 0.0482, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0541
363: Forward: 7 | Train Error: 0.0220, Loss: 0.0482, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0541
364: Forward: 7 | Train Error: 0.0220, Loss: 0.0482, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0541
365: Forward: 7 | Train Error: 0.0220, Loss: 0.0482, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0541
366: Forward: 7 | Train Error: 0.0220, Loss: 0.0481, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0540
367: Forward: 7 | Train Error: 0.0220, Loss: 0.0481, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0540
368: Forward: 7 | Train Error: 0.0220, Loss: 0.0481, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0540
369: Forward: 7 | Train Error: 0.0220, Loss: 0.0481, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0540
370: Forward: 7 | Train Error: 0.0220, Loss: 0.0480, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0539
371: Forward: 7 | Train Error: 0.0220, Loss: 0.0480, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0539
372: Forward: 7 | Train Error: 0.0220, Loss: 0.0480, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0539
373: Forward: 7 | Train Error: 0.0220, Loss: 0.0479, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0539
374: Forward: 7 | Train Error: 0.0220, Loss: 0.0479, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0538
375: Forward: 7 | Train Error: 0.0220, Loss: 0.0479, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0538
376: Forward: 7 | Train Error: 0.0220, Loss: 0.0479, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0538
377: Forward: 7 | Train Error: 0.0220, Loss: 0.0478, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0538
378: Forward: 7 | Train Error: 0.0220, Loss: 0.0478, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0537
379: Forward: 7 | Train Error: 0.0220, Loss: 0.0478, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0537
380: Forward: 7 | Train Error: 0.0220, Loss: 0.0478, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0537
381: Forward: 7 | Train Error: 0.0220, Loss: 0.0477, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0537
382: Forward: 7 | Train Error: 0.0220, Loss: 0.0477, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0536
383: Forward: 7 | Train Error: 0.0220, Loss: 0.0477, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0536
384: Forward: 7 | Train Error: 0.0220, Loss: 0.0476, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0536
385: Forward: 7 | Train Error: 0.0220, Loss: 0.0476, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0536
386: Forward: 7 | Train Error: 0.0220, Loss: 0.0476, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0535
387: Forward: 7 | Train Error: 0.0220, Loss: 0.0476, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0535
388: Forward: 7 | Train Error: 0.0220, Loss: 0.0475, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0535
389: Forward: 7 | Train Error: 0.0220, Loss: 0.0475, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0535
390: Forward: 7 | Train Error: 0.0220, Loss: 0.0475, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0535
391: Forward: 7 | Train Error: 0.0220, Loss: 0.0475, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0534
392: Forward: 7 | Train Error: 0.0220, Loss: 0.0474, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0534
393: Forward: 7 | Train Error: 0.0220, Loss: 0.0474, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0534
394: Forward: 7 | Train Error: 0.0220, Loss: 0.0474, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0534
395: Forward: 7 | Train Error: 0.0220, Loss: 0.0474, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0533
396: Forward: 7 | Train Error: 0.0210, Loss: 0.0473, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0533
397: Forward: 7 | Train Error: 0.0210, Loss: 0.0473, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0533
398: Forward: 7 | Train Error: 0.0210, Loss: 0.0473, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0533
399: Forward: 7 | Train Error: 0.0210, Loss: 0.0472, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0532
400: Forward: 7 | Train Error: 0.0210, Loss: 0.0472, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0532
401: Forward: 7 | Train Error: 0.0210, Loss: 0.0472, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0532
402: Forward: 7 | Train Error: 0.0210, Loss: 0.0472, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0532
403: Forward: 7 | Train Error: 0.0210, Loss: 0.0471, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0531
404: Forward: 7 | Train Error: 0.0210, Loss: 0.0471, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0531
405: Forward: 7 | Train Error: 0.0210, Loss: 0.0471, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0531
406: Forward: 7 | Train Error: 0.0210, Loss: 0.0471, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0531
407: Forward: 7 | Train Error: 0.0210, Loss: 0.0470, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0531
408: Forward: 7 | Train Error: 0.0210, Loss: 0.0470, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0530
409: Forward: 7 | Train Error: 0.0210, Loss: 0.0470, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0530
410: Forward: 7 | Train Error: 0.0210, Loss: 0.0470, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0530
411: Forward: 7 | Train Error: 0.0210, Loss: 0.0469, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0530
412: Forward: 7 | Train Error: 0.0210, Loss: 0.0469, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0529
413: Forward: 7 | Train Error: 0.0210, Loss: 0.0469, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0529
414: Forward: 7 | Train Error: 0.0210, Loss: 0.0469, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0529
415: Forward: 7 | Train Error: 0.0210, Loss: 0.0468, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0529
416: Forward: 7 | Train Error: 0.0210, Loss: 0.0468, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0528
417: Forward: 7 | Train Error: 0.0210, Loss: 0.0468, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0528
418: Forward: 7 | Train Error: 0.0210, Loss: 0.0468, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0528
419: Forward: 7 | Train Error: 0.0210, Loss: 0.0467, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0528
420: Forward: 7 | Train Error: 0.0210, Loss: 0.0467, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0528
421: Forward: 7 | Train Error: 0.0210, Loss: 0.0467, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0527
422: Forward: 7 | Train Error: 0.0210, Loss: 0.0467, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0527
423: Forward: 7 | Train Error: 0.0210, Loss: 0.0466, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0527
424: Forward: 7 | Train Error: 0.0210, Loss: 0.0466, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0527
425: Forward: 7 | Train Error: 0.0210, Loss: 0.0466, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0526
426: Forward: 7 | Train Error: 0.0210, Loss: 0.0466, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0526
427: Forward: 7 | Train Error: 0.0210, Loss: 0.0465, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0526
428: Forward: 7 | Train Error: 0.0210, Loss: 0.0465, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0526
429: Forward: 7 | Train Error: 0.0210, Loss: 0.0465, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0526
430: Forward: 7 | Train Error: 0.0210, Loss: 0.0465, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0525
431: Forward: 7 | Train Error: 0.0210, Loss: 0.0464, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0525
432: Forward: 7 | Train Error: 0.0210, Loss: 0.0464, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0525
433: Forward: 7 | Train Error: 0.0210, Loss: 0.0464, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0525
434: Forward: 7 | Train Error: 0.0210, Loss: 0.0464, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0524
435: Forward: 7 | Train Error: 0.0210, Loss: 0.0463, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0524
436: Forward: 7 | Train Error: 0.0210, Loss: 0.0463, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0524
437: Forward: 7 | Train Error: 0.0210, Loss: 0.0463, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0524
438: Forward: 7 | Train Error: 0.0210, Loss: 0.0463, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0524
439: Forward: 7 | Train Error: 0.0210, Loss: 0.0463, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0523
440: Forward: 7 | Train Error: 0.0210, Loss: 0.0462, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0523
441: Forward: 7 | Train Error: 0.0210, Loss: 0.0462, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0523
442: Forward: 7 | Train Error: 0.0210, Loss: 0.0462, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0523
443: Forward: 7 | Train Error: 0.0210, Loss: 0.0462, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0522
444: Forward: 7 | Train Error: 0.0210, Loss: 0.0461, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0522
445: Forward: 7 | Train Error: 0.0210, Loss: 0.0461, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0522
446: Forward: 7 | Train Error: 0.0210, Loss: 0.0461, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0522
447: Forward: 7 | Train Error: 0.0200, Loss: 0.0461, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0522
448: Forward: 7 | Train Error: 0.0200, Loss: 0.0460, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0521
449: Forward: 7 | Train Error: 0.0200, Loss: 0.0460, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0521
450: Forward: 7 | Train Error: 0.0200, Loss: 0.0460, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0521
451: Forward: 7 | Train Error: 0.0200, Loss: 0.0460, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0521
452: Forward: 7 | Train Error: 0.0200, Loss: 0.0459, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0521
453: Forward: 7 | Train Error: 0.0200, Loss: 0.0459, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0520
454: Forward: 7 | Train Error: 0.0200, Loss: 0.0459, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0520
455: Forward: 7 | Train Error: 0.0200, Loss: 0.0459, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0520
456: Forward: 7 | Train Error: 0.0190, Loss: 0.0459, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0520
457: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0519
458: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0519
459: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0519
460: Forward: 7 | Train Error: 0.0190, Loss: 0.0458, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0519
461: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0519
462: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0518
463: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0518
464: Forward: 7 | Train Error: 0.0190, Loss: 0.0457, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0518
465: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0518
466: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0518
467: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0517
468: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0517
469: Forward: 7 | Train Error: 0.0190, Loss: 0.0456, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0517
470: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0517
471: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0517
472: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0516
473: Forward: 7 | Train Error: 0.0190, Loss: 0.0455, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0516
474: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0516
475: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0516
476: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0516
477: Forward: 7 | Train Error: 0.0190, Loss: 0.0454, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0515
478: Forward: 7 | Train Error: 0.0180, Loss: 0.0454, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0515
479: Forward: 7 | Train Error: 0.0180, Loss: 0.0453, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0515
480: Forward: 7 | Train Error: 0.0180, Loss: 0.0453, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0515
481: Forward: 7 | Train Error: 0.0180, Loss: 0.0453, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0515
482: Forward: 7 | Train Error: 0.0180, Loss: 0.0453, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0514
483: Forward: 7 | Train Error: 0.0180, Loss: 0.0452, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0514
484: Forward: 7 | Train Error: 0.0180, Loss: 0.0452, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0514
485: Forward: 7 | Train Error: 0.0180, Loss: 0.0452, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0514
486: Forward: 7 | Train Error: 0.0180, Loss: 0.0452, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0514
487: Forward: 7 | Train Error: 0.0180, Loss: 0.0452, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0513
488: Forward: 7 | Train Error: 0.0180, Loss: 0.0451, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0513
489: Forward: 7 | Train Error: 0.0180, Loss: 0.0451, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0513
490: Forward: 7 | Train Error: 0.0180, Loss: 0.0451, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0513
491: Forward: 7 | Train Error: 0.0180, Loss: 0.0451, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0513
492: Forward: 7 | Train Error: 0.0180, Loss: 0.0450, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0512
493: Forward: 7 | Train Error: 0.0180, Loss: 0.0450, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0512
494: Forward: 7 | Train Error: 0.0180, Loss: 0.0450, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0512
495: Forward: 7 | Train Error: 0.0180, Loss: 0.0450, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0512
496: Forward: 7 | Train Error: 0.0180, Loss: 0.0450, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0512
497: Forward: 7 | Train Error: 0.0180, Loss: 0.0449, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0511
498: Forward: 7 | Train Error: 0.0180, Loss: 0.0449, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0511
499: Forward: 7 | Train Error: 0.0180, Loss: 0.0449, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0511
500: Forward: 7 | Train Error: 0.0180, Loss: 0.0449, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0511
501: Forward: 7 | Train Error: 0.0180, Loss: 0.0448, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0511
502: Forward: 7 | Train Error: 0.0180, Loss: 0.0448, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0510
503: Forward: 7 | Train Error: 0.0180, Loss: 0.0448, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0510
504: Forward: 7 | Train Error: 0.0180, Loss: 0.0448, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0510
505: Forward: 7 | Train Error: 0.0180, Loss: 0.0448, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0510
506: Forward: 7 | Train Error: 0.0180, Loss: 0.0447, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0510
507: Forward: 7 | Train Error: 0.0180, Loss: 0.0447, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
508: Forward: 7 | Train Error: 0.0180, Loss: 0.0447, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
509: Forward: 7 | Train Error: 0.0180, Loss: 0.0447, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
510: Forward: 7 | Train Error: 0.0180, Loss: 0.0447, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
511: Forward: 7 | Train Error: 0.0180, Loss: 0.0446, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
512: Forward: 7 | Train Error: 0.0180, Loss: 0.0446, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0509
513: Forward: 7 | Train Error: 0.0180, Loss: 0.0446, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0508
514: Forward: 7 | Train Error: 0.0180, Loss: 0.0446, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0508
515: Forward: 7 | Train Error: 0.0180, Loss: 0.0446, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0508
516: Forward: 7 | Train Error: 0.0180, Loss: 0.0445, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0508
517: Forward: 7 | Train Error: 0.0180, Loss: 0.0445, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0508
518: Forward: 7 | Train Error: 0.0180, Loss: 0.0445, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0507
519: Forward: 7 | Train Error: 0.0180, Loss: 0.0445, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0507
520: Forward: 7 | Train Error: 0.0180, Loss: 0.0444, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0507
521: Forward: 7 | Train Error: 0.0180, Loss: 0.0444, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0507
522: Forward: 7 | Train Error: 0.0180, Loss: 0.0444, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0507
523: Forward: 7 | Train Error: 0.0180, Loss: 0.0444, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0506
524: Forward: 7 | Train Error: 0.0180, Loss: 0.0444, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0506
525: Forward: 7 | Train Error: 0.0180, Loss: 0.0443, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0506
526: Forward: 7 | Train Error: 0.0180, Loss: 0.0443, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0506
527: Forward: 7 | Train Error: 0.0180, Loss: 0.0443, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0506
528: Forward: 7 | Train Error: 0.0180, Loss: 0.0443, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0506
529: Forward: 7 | Train Error: 0.0180, Loss: 0.0443, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0505
530: Forward: 7 | Train Error: 0.0180, Loss: 0.0442, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0505
531: Forward: 7 | Train Error: 0.0180, Loss: 0.0442, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0505
532: Forward: 7 | Train Error: 0.0180, Loss: 0.0442, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0505
533: Forward: 7 | Train Error: 0.0180, Loss: 0.0442, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0505
534: Forward: 7 | Train Error: 0.0180, Loss: 0.0442, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
535: Forward: 7 | Train Error: 0.0180, Loss: 0.0441, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
536: Forward: 7 | Train Error: 0.0180, Loss: 0.0441, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
537: Forward: 7 | Train Error: 0.0180, Loss: 0.0441, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
538: Forward: 7 | Train Error: 0.0180, Loss: 0.0441, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
539: Forward: 7 | Train Error: 0.0180, Loss: 0.0441, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0504
540: Forward: 7 | Train Error: 0.0180, Loss: 0.0440, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0503
541: Forward: 7 | Train Error: 0.0180, Loss: 0.0440, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0503
542: Forward: 7 | Train Error: 0.0180, Loss: 0.0440, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0503
543: Forward: 7 | Train Error: 0.0180, Loss: 0.0440, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0503
544: Forward: 7 | Train Error: 0.0180, Loss: 0.0440, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0503
545: Forward: 7 | Train Error: 0.0180, Loss: 0.0439, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
546: Forward: 7 | Train Error: 0.0180, Loss: 0.0439, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
547: Forward: 7 | Train Error: 0.0180, Loss: 0.0439, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
548: Forward: 7 | Train Error: 0.0180, Loss: 0.0439, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
549: Forward: 7 | Train Error: 0.0180, Loss: 0.0439, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
550: Forward: 7 | Train Error: 0.0180, Loss: 0.0438, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0502
551: Forward: 7 | Train Error: 0.0180, Loss: 0.0438, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0501
552: Forward: 7 | Train Error: 0.0180, Loss: 0.0438, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0501
553: Forward: 7 | Train Error: 0.0180, Loss: 0.0438, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0501
554: Forward: 7 | Train Error: 0.0180, Loss: 0.0438, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0501
555: Forward: 7 | Train Error: 0.0180, Loss: 0.0437, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0501
556: Forward: 7 | Train Error: 0.0180, Loss: 0.0437, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
557: Forward: 7 | Train Error: 0.0180, Loss: 0.0437, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
558: Forward: 7 | Train Error: 0.0180, Loss: 0.0437, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
559: Forward: 7 | Train Error: 0.0180, Loss: 0.0437, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
560: Forward: 7 | Train Error: 0.0180, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
561: Forward: 7 | Train Error: 0.0180, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0500
562: Forward: 7 | Train Error: 0.0180, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
563: Forward: 7 | Train Error: 0.0180, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
564: Forward: 7 | Train Error: 0.0180, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
565: Forward: 7 | Train Error: 0.0170, Loss: 0.0436, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
566: Forward: 7 | Train Error: 0.0170, Loss: 0.0435, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
567: Forward: 7 | Train Error: 0.0170, Loss: 0.0435, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0499
568: Forward: 7 | Train Error: 0.0170, Loss: 0.0435, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
569: Forward: 7 | Train Error: 0.0170, Loss: 0.0435, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
570: Forward: 7 | Train Error: 0.0170, Loss: 0.0435, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
571: Forward: 7 | Train Error: 0.0170, Loss: 0.0434, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
572: Forward: 7 | Train Error: 0.0170, Loss: 0.0434, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
573: Forward: 7 | Train Error: 0.0170, Loss: 0.0434, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0498
574: Forward: 7 | Train Error: 0.0170, Loss: 0.0434, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
575: Forward: 7 | Train Error: 0.0170, Loss: 0.0434, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
576: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
577: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
578: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
579: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0497
580: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
581: Forward: 7 | Train Error: 0.0170, Loss: 0.0433, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
582: Forward: 7 | Train Error: 0.0170, Loss: 0.0432, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
583: Forward: 7 | Train Error: 0.0170, Loss: 0.0432, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
584: Forward: 7 | Train Error: 0.0170, Loss: 0.0432, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
585: Forward: 7 | Train Error: 0.0170, Loss: 0.0432, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0496
586: Forward: 7 | Train Error: 0.0170, Loss: 0.0432, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
587: Forward: 7 | Train Error: 0.0170, Loss: 0.0431, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
588: Forward: 7 | Train Error: 0.0170, Loss: 0.0431, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
589: Forward: 7 | Train Error: 0.0170, Loss: 0.0431, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
590: Forward: 7 | Train Error: 0.0170, Loss: 0.0431, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
591: Forward: 7 | Train Error: 0.0170, Loss: 0.0431, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0495
592: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
593: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
594: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
595: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
596: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
597: Forward: 7 | Train Error: 0.0170, Loss: 0.0430, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0494
598: Forward: 7 | Train Error: 0.0170, Loss: 0.0429, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
599: Forward: 7 | Train Error: 0.0170, Loss: 0.0429, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
600: Forward: 7 | Train Error: 0.0170, Loss: 0.0429, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
601: Forward: 7 | Train Error: 0.0170, Loss: 0.0429, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
602: Forward: 7 | Train Error: 0.0170, Loss: 0.0429, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
603: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0493
604: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
605: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
606: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
607: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
608: Forward: 7 | Train Error: 0.0170, Loss: 0.0428, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
609: Forward: 7 | Train Error: 0.0170, Loss: 0.0427, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0492
610: Forward: 7 | Train Error: 0.0170, Loss: 0.0427, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
611: Forward: 7 | Train Error: 0.0170, Loss: 0.0427, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
612: Forward: 7 | Train Error: 0.0170, Loss: 0.0427, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
613: Forward: 7 | Train Error: 0.0170, Loss: 0.0427, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
614: Forward: 7 | Train Error: 0.0170, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
615: Forward: 7 | Train Error: 0.0170, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0491
616: Forward: 7 | Train Error: 0.0170, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
617: Forward: 7 | Train Error: 0.0170, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
618: Forward: 7 | Train Error: 0.0160, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
619: Forward: 7 | Train Error: 0.0160, Loss: 0.0426, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
620: Forward: 7 | Train Error: 0.0160, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
621: Forward: 7 | Train Error: 0.0160, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
622: Forward: 7 | Train Error: 0.0150, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0490
623: Forward: 7 | Train Error: 0.0150, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
624: Forward: 7 | Train Error: 0.0150, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
625: Forward: 7 | Train Error: 0.0150, Loss: 0.0425, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
626: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
627: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
628: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0489
629: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
630: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
631: Forward: 7 | Train Error: 0.0150, Loss: 0.0424, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
632: Forward: 7 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
633: Forward: 7 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
634: Forward: 7 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0488
635: Forward: 7 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
636: Forward: 7 | Train Error: 0.0150, Loss: 0.0423, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
637: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
638: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
639: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
640: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
641: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0487
642: Forward: 7 | Train Error: 0.0150, Loss: 0.0422, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
643: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
644: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
645: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
646: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
647: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
648: Forward: 7 | Train Error: 0.0150, Loss: 0.0421, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0486
649: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
650: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
651: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
652: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
653: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
654: Forward: 7 | Train Error: 0.0150, Loss: 0.0420, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0485
655: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
656: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
657: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
658: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
659: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
660: Forward: 7 | Train Error: 0.0150, Loss: 0.0419, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
661: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0484
662: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
663: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
664: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
665: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
666: Forward: 7 | Train Error: 0.0150, Loss: 0.0418, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
667: Forward: 7 | Train Error: 0.0150, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
668: Forward: 7 | Train Error: 0.0150, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0483
669: Forward: 7 | Train Error: 0.0140, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
670: Forward: 7 | Train Error: 0.0140, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
671: Forward: 7 | Train Error: 0.0140, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
672: Forward: 7 | Train Error: 0.0140, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
673: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
674: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
675: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0482
676: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
677: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
678: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
679: Forward: 7 | Train Error: 0.0140, Loss: 0.0416, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
680: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
681: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
682: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0481
683: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
684: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
685: Forward: 7 | Train Error: 0.0140, Loss: 0.0415, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
686: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
687: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
688: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
689: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0480
690: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
691: Forward: 7 | Train Error: 0.0140, Loss: 0.0414, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
692: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
693: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
694: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
695: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
696: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0479
697: Forward: 7 | Train Error: 0.0140, Loss: 0.0413, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
698: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
699: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
700: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
701: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
702: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
703: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0478
704: Forward: 7 | Train Error: 0.0140, Loss: 0.0412, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
705: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
706: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
707: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
708: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
709: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
710: Forward: 7 | Train Error: 0.0140, Loss: 0.0411, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0477
711: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
712: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
713: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
714: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
715: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
716: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
717: Forward: 7 | Train Error: 0.0140, Loss: 0.0410, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0476
718: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
719: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
720: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
721: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
722: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
723: Forward: 7 | Train Error: 0.0140, Loss: 0.0409, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
724: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
725: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0475
726: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0474
727: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0474
728: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0474
729: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0474
730: Forward: 7 | Train Error: 0.0140, Loss: 0.0408, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0474
731: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0474
732: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0474
733: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
734: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
735: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
736: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
737: Forward: 7 | Train Error: 0.0140, Loss: 0.0407, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
738: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
739: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
740: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0473
741: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
742: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
743: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
744: Forward: 7 | Train Error: 0.0140, Loss: 0.0406, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
745: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
746: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
747: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
748: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0472
749: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
750: Forward: 7 | Train Error: 0.0140, Loss: 0.0405, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
751: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
752: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
753: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
754: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
755: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0471
756: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0470
757: Forward: 7 | Train Error: 0.0140, Loss: 0.0404, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
758: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
759: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
760: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
761: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
762: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
763: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0470
764: Forward: 7 | Train Error: 0.0140, Loss: 0.0403, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
765: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
766: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
767: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
768: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
769: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
770: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
771: Forward: 7 | Train Error: 0.0140, Loss: 0.0402, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0469
772: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
773: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
774: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
775: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
776: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
777: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
778: Forward: 7 | Train Error: 0.0140, Loss: 0.0401, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
779: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0468
780: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
781: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
782: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
783: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
784: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
785: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
786: Forward: 7 | Train Error: 0.0140, Loss: 0.0400, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
787: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0467
788: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
789: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
790: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
791: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
792: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
793: Forward: 7 | Train Error: 0.0140, Loss: 0.0399, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
794: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
795: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
796: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0466
797: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
798: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
799: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
800: Forward: 7 | Train Error: 0.0140, Loss: 0.0398, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
801: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
802: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
803: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
804: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0465
805: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0464
806: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0464
807: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
808: Forward: 7 | Train Error: 0.0140, Loss: 0.0397, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
809: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
810: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
811: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
812: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0464
813: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
814: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
815: Forward: 7 | Train Error: 0.0140, Loss: 0.0396, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
816: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
817: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
818: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
819: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
820: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
821: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0463
822: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
823: Forward: 7 | Train Error: 0.0140, Loss: 0.0395, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
824: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
825: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
826: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
827: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
828: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
829: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
830: Forward: 7 | Train Error: 0.0140, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0462
831: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
832: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
833: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
834: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
835: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
836: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
837: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
838: Forward: 7 | Train Error: 0.0140, Loss: 0.0393, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0461
839: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
840: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
841: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
842: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
843: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
844: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
845: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
846: Forward: 7 | Train Error: 0.0140, Loss: 0.0392, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
847: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0460
848: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
849: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
850: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
851: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
852: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
853: Forward: 7 | Train Error: 0.0140, Loss: 0.0391, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
854: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
855: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
856: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0459
857: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
858: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
859: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
860: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
861: Forward: 7 | Train Error: 0.0140, Loss: 0.0390, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
862: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
863: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
864: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
865: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0458
866: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
867: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
868: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
869: Forward: 7 | Train Error: 0.0140, Loss: 0.0389, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
870: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
871: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
872: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
873: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
874: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0457
875: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0456
876: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0456
877: Forward: 7 | Train Error: 0.0140, Loss: 0.0388, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
878: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
879: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
880: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
881: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
882: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
883: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
884: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0456
885: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
886: Forward: 7 | Train Error: 0.0140, Loss: 0.0387, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
887: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
888: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
889: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
890: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
891: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
892: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
893: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0455
894: Forward: 7 | Train Error: 0.0140, Loss: 0.0386, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
895: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
896: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
897: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
898: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
899: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
900: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
901: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
902: Forward: 7 | Train Error: 0.0140, Loss: 0.0385, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
903: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0454
904: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
905: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
906: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
907: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
908: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
909: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
910: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
911: Forward: 7 | Train Error: 0.0140, Loss: 0.0384, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
912: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0453
913: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
914: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
915: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
916: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
917: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
918: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
919: Forward: 7 | Train Error: 0.0140, Loss: 0.0383, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
920: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
921: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
922: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0452
923: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
924: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
925: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
926: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
927: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
928: Forward: 7 | Train Error: 0.0140, Loss: 0.0382, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
929: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
930: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
931: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
932: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0451
933: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
934: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
935: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
936: Forward: 7 | Train Error: 0.0140, Loss: 0.0381, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
937: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
938: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
939: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
940: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
941: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
942: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0450
943: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
944: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
945: Forward: 7 | Train Error: 0.0140, Loss: 0.0380, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
946: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
947: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
948: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
949: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
950: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
951: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
952: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0449
953: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
954: Forward: 7 | Train Error: 0.0140, Loss: 0.0379, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
955: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
956: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
957: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
958: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
959: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
960: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
961: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
962: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0448
963: Forward: 7 | Train Error: 0.0140, Loss: 0.0378, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
964: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
965: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
966: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
967: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
968: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
969: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
970: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
971: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
972: Forward: 7 | Train Error: 0.0140, Loss: 0.0377, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
973: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0447
974: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
975: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
976: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
977: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
978: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
979: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
980: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
981: Forward: 7 | Train Error: 0.0140, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
982: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
983: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
984: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0446
985: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
986: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
987: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
988: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
989: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
990: Forward: 7 | Train Error: 0.0140, Loss: 0.0375, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
991: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
992: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
993: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
994: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0445
995: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0444
996: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0444
997: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0444
998: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0444
999: Forward: 7 | Train Error: 0.0140, Loss: 0.0374, Operator norm: 0.1990 | Test Error: 0.0180, Loss: 0.0444
grad at the end: grad_B=0.0327, grad_A=0.0001
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.01 | opn=0.1993
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 7 | Train Error: 0.3920, Loss: 0.5186, Operator norm: 0.1993 | Test Error: 0.1360, Loss: 0.2310
1: Forward: 7 | Train Error: 0.1170, Loss: 0.2299, Operator norm: 0.1993 | Test Error: 0.0630, Loss: 0.2049
2: Forward: 7 | Train Error: 0.0580, Loss: 0.2033, Operator norm: 0.1993 | Test Error: 0.0500, Loss: 0.1835
3: Forward: 7 | Train Error: 0.0430, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.0440, Loss: 0.1654
4: Forward: 7 | Train Error: 0.0390, Loss: 0.1630, Operator norm: 0.1992 | Test Error: 0.0410, Loss: 0.1501
5: Forward: 7 | Train Error: 0.0370, Loss: 0.1475, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.1373
6: Forward: 7 | Train Error: 0.0350, Loss: 0.1344, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.1265
7: Forward: 7 | Train Error: 0.0330, Loss: 0.1235, Operator norm: 0.1992 | Test Error: 0.0370, Loss: 0.1173
8: Forward: 7 | Train Error: 0.0330, Loss: 0.1142, Operator norm: 0.1992 | Test Error: 0.0360, Loss: 0.1096
9: Forward: 7 | Train Error: 0.0330, Loss: 0.1064, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.1031
10: Forward: 7 | Train Error: 0.0330, Loss: 0.0998, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0976
11: Forward: 7 | Train Error: 0.0330, Loss: 0.0943, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0929
12: Forward: 7 | Train Error: 0.0330, Loss: 0.0895, Operator norm: 0.1992 | Test Error: 0.0380, Loss: 0.0889
13: Forward: 7 | Train Error: 0.0340, Loss: 0.0856, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0855
14: Forward: 7 | Train Error: 0.0330, Loss: 0.0822, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0827
15: Forward: 7 | Train Error: 0.0340, Loss: 0.0793, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0802
16: Forward: 7 | Train Error: 0.0340, Loss: 0.0769, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0781
17: Forward: 7 | Train Error: 0.0340, Loss: 0.0748, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0763
18: Forward: 7 | Train Error: 0.0340, Loss: 0.0730, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0748
19: Forward: 7 | Train Error: 0.0340, Loss: 0.0714, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0735
20: Forward: 7 | Train Error: 0.0340, Loss: 0.0701, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0723
21: Forward: 7 | Train Error: 0.0340, Loss: 0.0690, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0713
22: Forward: 7 | Train Error: 0.0330, Loss: 0.0680, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0705
23: Forward: 7 | Train Error: 0.0330, Loss: 0.0671, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0697
24: Forward: 7 | Train Error: 0.0320, Loss: 0.0664, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0690
25: Forward: 7 | Train Error: 0.0320, Loss: 0.0657, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0685
26: Forward: 7 | Train Error: 0.0320, Loss: 0.0651, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0679
27: Forward: 7 | Train Error: 0.0320, Loss: 0.0646, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0675
28: Forward: 7 | Train Error: 0.0320, Loss: 0.0641, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0671
29: Forward: 7 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0667
30: Forward: 7 | Train Error: 0.0300, Loss: 0.0633, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0663
31: Forward: 7 | Train Error: 0.0300, Loss: 0.0629, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0660
32: Forward: 7 | Train Error: 0.0300, Loss: 0.0626, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0657
33: Forward: 7 | Train Error: 0.0300, Loss: 0.0623, Operator norm: 0.1992 | Test Error: 0.0350, Loss: 0.0655
34: Forward: 7 | Train Error: 0.0300, Loss: 0.0620, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0652
35: Forward: 7 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0650
36: Forward: 7 | Train Error: 0.0290, Loss: 0.0615, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0648
37: Forward: 7 | Train Error: 0.0290, Loss: 0.0613, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0646
38: Forward: 7 | Train Error: 0.0290, Loss: 0.0611, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0644
39: Forward: 7 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0642
40: Forward: 7 | Train Error: 0.0280, Loss: 0.0606, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0640
41: Forward: 7 | Train Error: 0.0280, Loss: 0.0605, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0638
42: Forward: 7 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0637
43: Forward: 7 | Train Error: 0.0280, Loss: 0.0601, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0635
44: Forward: 7 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0633
45: Forward: 7 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0632
46: Forward: 7 | Train Error: 0.0280, Loss: 0.0596, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0630
47: Forward: 7 | Train Error: 0.0280, Loss: 0.0594, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0629
48: Forward: 7 | Train Error: 0.0280, Loss: 0.0592, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0628
49: Forward: 7 | Train Error: 0.0280, Loss: 0.0591, Operator norm: 0.1992 | Test Error: 0.0310, Loss: 0.0626
50: Forward: 7 | Train Error: 0.0280, Loss: 0.0589, Operator norm: 0.1993 | Test Error: 0.0310, Loss: 0.0625
51: Forward: 7 | Train Error: 0.0280, Loss: 0.0588, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0624
52: Forward: 7 | Train Error: 0.0280, Loss: 0.0586, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0622
53: Forward: 7 | Train Error: 0.0280, Loss: 0.0585, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0621
54: Forward: 7 | Train Error: 0.0270, Loss: 0.0583, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0620
55: Forward: 7 | Train Error: 0.0270, Loss: 0.0582, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0619
56: Forward: 7 | Train Error: 0.0260, Loss: 0.0580, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0618
57: Forward: 7 | Train Error: 0.0260, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0616
58: Forward: 7 | Train Error: 0.0260, Loss: 0.0577, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0615
59: Forward: 7 | Train Error: 0.0260, Loss: 0.0576, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0614
60: Forward: 7 | Train Error: 0.0270, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0613
61: Forward: 7 | Train Error: 0.0250, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0612
62: Forward: 7 | Train Error: 0.0250, Loss: 0.0572, Operator norm: 0.1993 | Test Error: 0.0290, Loss: 0.0611
63: Forward: 7 | Train Error: 0.0250, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0290, Loss: 0.0610
64: Forward: 7 | Train Error: 0.0250, Loss: 0.0569, Operator norm: 0.1992 | Test Error: 0.0280, Loss: 0.0609
65: Forward: 7 | Train Error: 0.0250, Loss: 0.0568, Operator norm: 0.1992 | Test Error: 0.0280, Loss: 0.0608
66: Forward: 7 | Train Error: 0.0250, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0607
67: Forward: 7 | Train Error: 0.0250, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0606
68: Forward: 7 | Train Error: 0.0250, Loss: 0.0564, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0604
69: Forward: 7 | Train Error: 0.0250, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0603
70: Forward: 7 | Train Error: 0.0250, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0603
71: Forward: 7 | Train Error: 0.0250, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.0602
72: Forward: 7 | Train Error: 0.0250, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0601
73: Forward: 7 | Train Error: 0.0250, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0600
74: Forward: 7 | Train Error: 0.0250, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0599
75: Forward: 7 | Train Error: 0.0250, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0598
76: Forward: 7 | Train Error: 0.0250, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0597
77: Forward: 7 | Train Error: 0.0250, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0596
78: Forward: 7 | Train Error: 0.0250, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0595
79: Forward: 7 | Train Error: 0.0250, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0594
80: Forward: 7 | Train Error: 0.0250, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0593
81: Forward: 7 | Train Error: 0.0250, Loss: 0.0550, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0592
82: Forward: 7 | Train Error: 0.0240, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0591
83: Forward: 7 | Train Error: 0.0240, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0591
84: Forward: 7 | Train Error: 0.0240, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0590
85: Forward: 7 | Train Error: 0.0230, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0589
86: Forward: 7 | Train Error: 0.0230, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0588
87: Forward: 7 | Train Error: 0.0230, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0587
88: Forward: 7 | Train Error: 0.0230, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0586
89: Forward: 7 | Train Error: 0.0230, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0586
90: Forward: 7 | Train Error: 0.0230, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0585
91: Forward: 7 | Train Error: 0.0230, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0584
92: Forward: 7 | Train Error: 0.0230, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0583
93: Forward: 7 | Train Error: 0.0230, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0582
94: Forward: 7 | Train Error: 0.0230, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0582
95: Forward: 7 | Train Error: 0.0230, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0581
96: Forward: 7 | Train Error: 0.0230, Loss: 0.0535, Operator norm: 0.1992 | Test Error: 0.0220, Loss: 0.0580
97: Forward: 7 | Train Error: 0.0230, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0579
98: Forward: 7 | Train Error: 0.0230, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0578
99: Forward: 7 | Train Error: 0.0230, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0578
100: Forward: 7 | Train Error: 0.0230, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0577
101: Forward: 7 | Train Error: 0.0230, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0576
102: Forward: 7 | Train Error: 0.0230, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0576
103: Forward: 7 | Train Error: 0.0240, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0575
104: Forward: 7 | Train Error: 0.0230, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0574
105: Forward: 7 | Train Error: 0.0230, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0573
106: Forward: 7 | Train Error: 0.0220, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0573
107: Forward: 7 | Train Error: 0.0220, Loss: 0.0525, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0572
108: Forward: 7 | Train Error: 0.0220, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0571
109: Forward: 7 | Train Error: 0.0220, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0571
110: Forward: 7 | Train Error: 0.0220, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0570
111: Forward: 7 | Train Error: 0.0220, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0569
112: Forward: 7 | Train Error: 0.0220, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0568
113: Forward: 7 | Train Error: 0.0220, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0568
114: Forward: 7 | Train Error: 0.0220, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0567
115: Forward: 7 | Train Error: 0.0220, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0566
116: Forward: 7 | Train Error: 0.0220, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0566
117: Forward: 7 | Train Error: 0.0220, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0565
118: Forward: 7 | Train Error: 0.0210, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0565
119: Forward: 7 | Train Error: 0.0210, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0564
120: Forward: 7 | Train Error: 0.0200, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0563
121: Forward: 7 | Train Error: 0.0200, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0563
122: Forward: 7 | Train Error: 0.0200, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0562
123: Forward: 7 | Train Error: 0.0200, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0561
124: Forward: 7 | Train Error: 0.0200, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0561
125: Forward: 7 | Train Error: 0.0200, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0560
126: Forward: 7 | Train Error: 0.0200, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0559
127: Forward: 7 | Train Error: 0.0200, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0559
128: Forward: 7 | Train Error: 0.0200, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0558
129: Forward: 7 | Train Error: 0.0200, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0558
130: Forward: 7 | Train Error: 0.0200, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0557
131: Forward: 7 | Train Error: 0.0200, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0556
132: Forward: 7 | Train Error: 0.0200, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0556
133: Forward: 7 | Train Error: 0.0200, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0555
134: Forward: 7 | Train Error: 0.0200, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0555
135: Forward: 7 | Train Error: 0.0200, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0554
136: Forward: 7 | Train Error: 0.0200, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0554
137: Forward: 7 | Train Error: 0.0200, Loss: 0.0502, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0553
138: Forward: 7 | Train Error: 0.0200, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0552
139: Forward: 7 | Train Error: 0.0200, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0552
140: Forward: 7 | Train Error: 0.0200, Loss: 0.0500, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0551
141: Forward: 7 | Train Error: 0.0200, Loss: 0.0499, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0551
142: Forward: 7 | Train Error: 0.0200, Loss: 0.0499, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0550
143: Forward: 7 | Train Error: 0.0200, Loss: 0.0498, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0550
144: Forward: 7 | Train Error: 0.0200, Loss: 0.0497, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0549
145: Forward: 7 | Train Error: 0.0200, Loss: 0.0497, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0548
146: Forward: 7 | Train Error: 0.0200, Loss: 0.0496, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0548
147: Forward: 7 | Train Error: 0.0200, Loss: 0.0495, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0547
148: Forward: 7 | Train Error: 0.0200, Loss: 0.0495, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0547
149: Forward: 7 | Train Error: 0.0200, Loss: 0.0494, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0546
150: Forward: 7 | Train Error: 0.0200, Loss: 0.0493, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0546
151: Forward: 7 | Train Error: 0.0200, Loss: 0.0493, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0545
152: Forward: 7 | Train Error: 0.0200, Loss: 0.0492, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0545
153: Forward: 7 | Train Error: 0.0200, Loss: 0.0492, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0544
154: Forward: 7 | Train Error: 0.0200, Loss: 0.0491, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0544
155: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0543
156: Forward: 7 | Train Error: 0.0200, Loss: 0.0490, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0543
157: Forward: 7 | Train Error: 0.0200, Loss: 0.0489, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0542
158: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0542
159: Forward: 7 | Train Error: 0.0190, Loss: 0.0488, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0541
160: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0541
161: Forward: 7 | Train Error: 0.0190, Loss: 0.0487, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0540
162: Forward: 7 | Train Error: 0.0180, Loss: 0.0486, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0540
163: Forward: 7 | Train Error: 0.0180, Loss: 0.0485, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0539
164: Forward: 7 | Train Error: 0.0180, Loss: 0.0485, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0539
165: Forward: 7 | Train Error: 0.0180, Loss: 0.0484, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0538
166: Forward: 7 | Train Error: 0.0180, Loss: 0.0484, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0538
167: Forward: 7 | Train Error: 0.0180, Loss: 0.0483, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0537
168: Forward: 7 | Train Error: 0.0180, Loss: 0.0483, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0537
169: Forward: 7 | Train Error: 0.0180, Loss: 0.0482, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0536
170: Forward: 7 | Train Error: 0.0180, Loss: 0.0481, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0536
171: Forward: 7 | Train Error: 0.0170, Loss: 0.0481, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0535
172: Forward: 7 | Train Error: 0.0170, Loss: 0.0480, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0535
173: Forward: 7 | Train Error: 0.0170, Loss: 0.0480, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0534
174: Forward: 7 | Train Error: 0.0170, Loss: 0.0479, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0534
175: Forward: 7 | Train Error: 0.0170, Loss: 0.0479, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0533
176: Forward: 7 | Train Error: 0.0170, Loss: 0.0478, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0533
177: Forward: 7 | Train Error: 0.0170, Loss: 0.0477, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0532
178: Forward: 7 | Train Error: 0.0170, Loss: 0.0477, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0532
179: Forward: 7 | Train Error: 0.0170, Loss: 0.0476, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0531
180: Forward: 7 | Train Error: 0.0170, Loss: 0.0476, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0531
181: Forward: 7 | Train Error: 0.0170, Loss: 0.0475, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0531
182: Forward: 7 | Train Error: 0.0170, Loss: 0.0475, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0530
183: Forward: 7 | Train Error: 0.0170, Loss: 0.0474, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0530
184: Forward: 7 | Train Error: 0.0170, Loss: 0.0474, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0529
185: Forward: 7 | Train Error: 0.0170, Loss: 0.0473, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0529
186: Forward: 7 | Train Error: 0.0170, Loss: 0.0473, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0528
187: Forward: 7 | Train Error: 0.0170, Loss: 0.0472, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
188: Forward: 7 | Train Error: 0.0170, Loss: 0.0472, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
189: Forward: 7 | Train Error: 0.0170, Loss: 0.0471, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
190: Forward: 7 | Train Error: 0.0170, Loss: 0.0470, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
191: Forward: 7 | Train Error: 0.0150, Loss: 0.0470, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
192: Forward: 7 | Train Error: 0.0160, Loss: 0.0469, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
193: Forward: 7 | Train Error: 0.0160, Loss: 0.0469, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
194: Forward: 7 | Train Error: 0.0160, Loss: 0.0468, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0525
195: Forward: 7 | Train Error: 0.0160, Loss: 0.0468, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0524
196: Forward: 7 | Train Error: 0.0160, Loss: 0.0467, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0524
197: Forward: 7 | Train Error: 0.0160, Loss: 0.0467, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0523
198: Forward: 7 | Train Error: 0.0160, Loss: 0.0466, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0523
199: Forward: 7 | Train Error: 0.0160, Loss: 0.0466, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0523
200: Forward: 7 | Train Error: 0.0160, Loss: 0.0465, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0522
201: Forward: 7 | Train Error: 0.0160, Loss: 0.0465, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0522
202: Forward: 7 | Train Error: 0.0160, Loss: 0.0464, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0521
203: Forward: 7 | Train Error: 0.0160, Loss: 0.0464, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0521
204: Forward: 7 | Train Error: 0.0160, Loss: 0.0463, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0521
205: Forward: 7 | Train Error: 0.0160, Loss: 0.0463, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0520
206: Forward: 7 | Train Error: 0.0160, Loss: 0.0462, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0520
207: Forward: 7 | Train Error: 0.0160, Loss: 0.0462, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0519
208: Forward: 7 | Train Error: 0.0160, Loss: 0.0461, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0519
209: Forward: 7 | Train Error: 0.0160, Loss: 0.0461, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0519
210: Forward: 7 | Train Error: 0.0160, Loss: 0.0460, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0518
211: Forward: 7 | Train Error: 0.0160, Loss: 0.0460, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0518
212: Forward: 7 | Train Error: 0.0160, Loss: 0.0460, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0517
213: Forward: 7 | Train Error: 0.0160, Loss: 0.0459, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0517
214: Forward: 7 | Train Error: 0.0160, Loss: 0.0459, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0517
215: Forward: 7 | Train Error: 0.0160, Loss: 0.0458, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0516
216: Forward: 7 | Train Error: 0.0160, Loss: 0.0458, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0516
217: Forward: 7 | Train Error: 0.0160, Loss: 0.0457, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0515
218: Forward: 7 | Train Error: 0.0160, Loss: 0.0457, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0515
219: Forward: 7 | Train Error: 0.0160, Loss: 0.0456, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0515
220: Forward: 7 | Train Error: 0.0160, Loss: 0.0456, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0514
221: Forward: 7 | Train Error: 0.0160, Loss: 0.0455, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0514
222: Forward: 7 | Train Error: 0.0160, Loss: 0.0455, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0513
223: Forward: 7 | Train Error: 0.0160, Loss: 0.0454, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0513
224: Forward: 7 | Train Error: 0.0160, Loss: 0.0454, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0513
225: Forward: 7 | Train Error: 0.0160, Loss: 0.0454, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0512
226: Forward: 7 | Train Error: 0.0160, Loss: 0.0453, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0512
227: Forward: 7 | Train Error: 0.0160, Loss: 0.0453, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0511
228: Forward: 7 | Train Error: 0.0160, Loss: 0.0452, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0511
229: Forward: 7 | Train Error: 0.0160, Loss: 0.0452, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0511
230: Forward: 7 | Train Error: 0.0160, Loss: 0.0451, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0510
231: Forward: 7 | Train Error: 0.0160, Loss: 0.0451, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0510
232: Forward: 7 | Train Error: 0.0160, Loss: 0.0450, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0510
233: Forward: 7 | Train Error: 0.0160, Loss: 0.0450, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0509
234: Forward: 7 | Train Error: 0.0160, Loss: 0.0450, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0509
235: Forward: 7 | Train Error: 0.0150, Loss: 0.0449, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0509
236: Forward: 7 | Train Error: 0.0150, Loss: 0.0449, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0508
237: Forward: 7 | Train Error: 0.0150, Loss: 0.0448, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0508
238: Forward: 7 | Train Error: 0.0150, Loss: 0.0448, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0507
239: Forward: 7 | Train Error: 0.0150, Loss: 0.0447, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0507
240: Forward: 7 | Train Error: 0.0150, Loss: 0.0447, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0507
241: Forward: 7 | Train Error: 0.0150, Loss: 0.0447, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0506
242: Forward: 7 | Train Error: 0.0150, Loss: 0.0446, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0506
243: Forward: 7 | Train Error: 0.0150, Loss: 0.0446, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0506
244: Forward: 7 | Train Error: 0.0150, Loss: 0.0445, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0505
245: Forward: 7 | Train Error: 0.0150, Loss: 0.0445, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0505
246: Forward: 7 | Train Error: 0.0150, Loss: 0.0444, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0505
247: Forward: 7 | Train Error: 0.0150, Loss: 0.0444, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0504
248: Forward: 7 | Train Error: 0.0150, Loss: 0.0444, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0504
249: Forward: 7 | Train Error: 0.0150, Loss: 0.0443, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0504
250: Forward: 7 | Train Error: 0.0150, Loss: 0.0443, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0503
251: Forward: 7 | Train Error: 0.0150, Loss: 0.0442, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0503
252: Forward: 7 | Train Error: 0.0150, Loss: 0.0442, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0502
253: Forward: 7 | Train Error: 0.0150, Loss: 0.0442, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0502
254: Forward: 7 | Train Error: 0.0150, Loss: 0.0441, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0502
255: Forward: 7 | Train Error: 0.0150, Loss: 0.0441, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0501
256: Forward: 7 | Train Error: 0.0150, Loss: 0.0440, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0501
257: Forward: 7 | Train Error: 0.0150, Loss: 0.0440, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0501
258: Forward: 7 | Train Error: 0.0150, Loss: 0.0440, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0500
259: Forward: 7 | Train Error: 0.0150, Loss: 0.0439, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0500
260: Forward: 7 | Train Error: 0.0150, Loss: 0.0439, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0500
261: Forward: 7 | Train Error: 0.0150, Loss: 0.0438, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0499
262: Forward: 7 | Train Error: 0.0150, Loss: 0.0438, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0499
263: Forward: 7 | Train Error: 0.0150, Loss: 0.0438, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0499
264: Forward: 7 | Train Error: 0.0140, Loss: 0.0437, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0498
265: Forward: 7 | Train Error: 0.0140, Loss: 0.0437, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0498
266: Forward: 7 | Train Error: 0.0140, Loss: 0.0436, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0498
267: Forward: 7 | Train Error: 0.0140, Loss: 0.0436, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0497
268: Forward: 7 | Train Error: 0.0140, Loss: 0.0436, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0497
269: Forward: 7 | Train Error: 0.0140, Loss: 0.0435, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0497
270: Forward: 7 | Train Error: 0.0140, Loss: 0.0435, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0496
271: Forward: 7 | Train Error: 0.0140, Loss: 0.0434, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0496
272: Forward: 7 | Train Error: 0.0140, Loss: 0.0434, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0496
273: Forward: 7 | Train Error: 0.0140, Loss: 0.0434, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0495
274: Forward: 7 | Train Error: 0.0140, Loss: 0.0433, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0495
275: Forward: 7 | Train Error: 0.0140, Loss: 0.0433, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0495
276: Forward: 7 | Train Error: 0.0140, Loss: 0.0433, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0495
277: Forward: 7 | Train Error: 0.0140, Loss: 0.0432, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0494
278: Forward: 7 | Train Error: 0.0140, Loss: 0.0432, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0494
279: Forward: 7 | Train Error: 0.0140, Loss: 0.0431, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0494
280: Forward: 7 | Train Error: 0.0140, Loss: 0.0431, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0493
281: Forward: 7 | Train Error: 0.0140, Loss: 0.0431, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0493
282: Forward: 7 | Train Error: 0.0140, Loss: 0.0430, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0493
283: Forward: 7 | Train Error: 0.0140, Loss: 0.0430, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0492
284: Forward: 7 | Train Error: 0.0140, Loss: 0.0430, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0492
285: Forward: 7 | Train Error: 0.0140, Loss: 0.0429, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0492
286: Forward: 7 | Train Error: 0.0140, Loss: 0.0429, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0491
287: Forward: 7 | Train Error: 0.0140, Loss: 0.0429, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0491
288: Forward: 7 | Train Error: 0.0140, Loss: 0.0428, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0491
289: Forward: 7 | Train Error: 0.0140, Loss: 0.0428, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0490
290: Forward: 7 | Train Error: 0.0140, Loss: 0.0427, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0490
291: Forward: 7 | Train Error: 0.0140, Loss: 0.0427, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0490
292: Forward: 7 | Train Error: 0.0140, Loss: 0.0427, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0490
293: Forward: 7 | Train Error: 0.0140, Loss: 0.0426, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0489
294: Forward: 7 | Train Error: 0.0140, Loss: 0.0426, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0489
295: Forward: 7 | Train Error: 0.0140, Loss: 0.0426, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0489
296: Forward: 7 | Train Error: 0.0140, Loss: 0.0425, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0488
297: Forward: 7 | Train Error: 0.0140, Loss: 0.0425, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0488
298: Forward: 7 | Train Error: 0.0140, Loss: 0.0425, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0488
299: Forward: 7 | Train Error: 0.0140, Loss: 0.0424, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0487
300: Forward: 7 | Train Error: 0.0140, Loss: 0.0424, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0487
301: Forward: 7 | Train Error: 0.0140, Loss: 0.0424, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0487
302: Forward: 7 | Train Error: 0.0140, Loss: 0.0423, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0487
303: Forward: 7 | Train Error: 0.0140, Loss: 0.0423, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0486
304: Forward: 7 | Train Error: 0.0140, Loss: 0.0423, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0486
305: Forward: 7 | Train Error: 0.0130, Loss: 0.0422, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0486
306: Forward: 7 | Train Error: 0.0130, Loss: 0.0422, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0485
307: Forward: 7 | Train Error: 0.0130, Loss: 0.0422, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0485
308: Forward: 7 | Train Error: 0.0130, Loss: 0.0421, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0485
309: Forward: 7 | Train Error: 0.0130, Loss: 0.0421, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0485
310: Forward: 7 | Train Error: 0.0130, Loss: 0.0421, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0484
311: Forward: 7 | Train Error: 0.0130, Loss: 0.0420, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0484
312: Forward: 7 | Train Error: 0.0130, Loss: 0.0420, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0484
313: Forward: 7 | Train Error: 0.0130, Loss: 0.0420, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0483
314: Forward: 7 | Train Error: 0.0130, Loss: 0.0419, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0483
315: Forward: 7 | Train Error: 0.0130, Loss: 0.0419, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0483
316: Forward: 7 | Train Error: 0.0130, Loss: 0.0419, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0483
317: Forward: 7 | Train Error: 0.0130, Loss: 0.0418, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0482
318: Forward: 7 | Train Error: 0.0130, Loss: 0.0418, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0482
319: Forward: 7 | Train Error: 0.0130, Loss: 0.0418, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0482
320: Forward: 7 | Train Error: 0.0130, Loss: 0.0417, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0481
321: Forward: 7 | Train Error: 0.0130, Loss: 0.0417, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0481
322: Forward: 7 | Train Error: 0.0130, Loss: 0.0417, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0481
323: Forward: 7 | Train Error: 0.0130, Loss: 0.0416, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0481
324: Forward: 7 | Train Error: 0.0130, Loss: 0.0416, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0480
325: Forward: 7 | Train Error: 0.0130, Loss: 0.0416, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0480
326: Forward: 7 | Train Error: 0.0130, Loss: 0.0415, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0480
327: Forward: 7 | Train Error: 0.0130, Loss: 0.0415, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0480
328: Forward: 7 | Train Error: 0.0130, Loss: 0.0415, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0479
329: Forward: 7 | Train Error: 0.0130, Loss: 0.0414, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0479
330: Forward: 7 | Train Error: 0.0130, Loss: 0.0414, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0479
331: Forward: 7 | Train Error: 0.0130, Loss: 0.0414, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0479
332: Forward: 7 | Train Error: 0.0130, Loss: 0.0413, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0478
333: Forward: 7 | Train Error: 0.0130, Loss: 0.0413, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0478
334: Forward: 7 | Train Error: 0.0130, Loss: 0.0413, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0478
335: Forward: 7 | Train Error: 0.0130, Loss: 0.0412, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0477
336: Forward: 7 | Train Error: 0.0130, Loss: 0.0412, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0477
337: Forward: 7 | Train Error: 0.0130, Loss: 0.0412, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0477
338: Forward: 7 | Train Error: 0.0130, Loss: 0.0411, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0477
339: Forward: 7 | Train Error: 0.0130, Loss: 0.0411, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0476
340: Forward: 7 | Train Error: 0.0130, Loss: 0.0411, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0476
341: Forward: 7 | Train Error: 0.0130, Loss: 0.0411, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0476
342: Forward: 7 | Train Error: 0.0130, Loss: 0.0410, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0476
343: Forward: 7 | Train Error: 0.0130, Loss: 0.0410, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0475
344: Forward: 7 | Train Error: 0.0130, Loss: 0.0410, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0475
345: Forward: 7 | Train Error: 0.0130, Loss: 0.0409, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0475
346: Forward: 7 | Train Error: 0.0130, Loss: 0.0409, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0475
347: Forward: 7 | Train Error: 0.0130, Loss: 0.0409, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0474
348: Forward: 7 | Train Error: 0.0130, Loss: 0.0408, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0474
349: Forward: 7 | Train Error: 0.0130, Loss: 0.0408, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0474
350: Forward: 7 | Train Error: 0.0130, Loss: 0.0408, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0474
351: Forward: 7 | Train Error: 0.0130, Loss: 0.0408, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0473
352: Forward: 7 | Train Error: 0.0130, Loss: 0.0407, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0473
353: Forward: 7 | Train Error: 0.0130, Loss: 0.0407, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0473
354: Forward: 7 | Train Error: 0.0130, Loss: 0.0407, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0473
355: Forward: 7 | Train Error: 0.0130, Loss: 0.0406, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0472
356: Forward: 7 | Train Error: 0.0130, Loss: 0.0406, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0472
357: Forward: 7 | Train Error: 0.0130, Loss: 0.0406, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0472
358: Forward: 7 | Train Error: 0.0130, Loss: 0.0405, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0472
359: Forward: 7 | Train Error: 0.0130, Loss: 0.0405, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0471
360: Forward: 7 | Train Error: 0.0130, Loss: 0.0405, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0471
361: Forward: 7 | Train Error: 0.0130, Loss: 0.0405, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0471
362: Forward: 7 | Train Error: 0.0130, Loss: 0.0404, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0471
363: Forward: 7 | Train Error: 0.0130, Loss: 0.0404, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0470
364: Forward: 7 | Train Error: 0.0130, Loss: 0.0404, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0470
365: Forward: 7 | Train Error: 0.0130, Loss: 0.0403, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0470
366: Forward: 7 | Train Error: 0.0130, Loss: 0.0403, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0470
367: Forward: 7 | Train Error: 0.0130, Loss: 0.0403, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0469
368: Forward: 7 | Train Error: 0.0130, Loss: 0.0403, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0469
369: Forward: 7 | Train Error: 0.0130, Loss: 0.0402, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0469
370: Forward: 7 | Train Error: 0.0130, Loss: 0.0402, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0469
371: Forward: 7 | Train Error: 0.0130, Loss: 0.0402, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0468
372: Forward: 7 | Train Error: 0.0130, Loss: 0.0401, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0468
373: Forward: 7 | Train Error: 0.0130, Loss: 0.0401, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0468
374: Forward: 7 | Train Error: 0.0130, Loss: 0.0401, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0468
375: Forward: 7 | Train Error: 0.0130, Loss: 0.0401, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0467
376: Forward: 7 | Train Error: 0.0130, Loss: 0.0400, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0467
377: Forward: 7 | Train Error: 0.0130, Loss: 0.0400, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0467
378: Forward: 7 | Train Error: 0.0130, Loss: 0.0400, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0467
379: Forward: 7 | Train Error: 0.0130, Loss: 0.0399, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0467
380: Forward: 7 | Train Error: 0.0130, Loss: 0.0399, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0466
381: Forward: 7 | Train Error: 0.0130, Loss: 0.0399, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0466
382: Forward: 7 | Train Error: 0.0130, Loss: 0.0399, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0466
383: Forward: 7 | Train Error: 0.0130, Loss: 0.0398, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0466
384: Forward: 7 | Train Error: 0.0130, Loss: 0.0398, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0465
385: Forward: 7 | Train Error: 0.0130, Loss: 0.0398, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0465
386: Forward: 7 | Train Error: 0.0130, Loss: 0.0398, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0465
387: Forward: 7 | Train Error: 0.0130, Loss: 0.0397, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0465
388: Forward: 7 | Train Error: 0.0130, Loss: 0.0397, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0464
389: Forward: 7 | Train Error: 0.0130, Loss: 0.0397, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0464
390: Forward: 7 | Train Error: 0.0130, Loss: 0.0396, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0464
391: Forward: 7 | Train Error: 0.0130, Loss: 0.0396, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0464
392: Forward: 7 | Train Error: 0.0130, Loss: 0.0396, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0464
393: Forward: 7 | Train Error: 0.0130, Loss: 0.0396, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0463
394: Forward: 7 | Train Error: 0.0130, Loss: 0.0395, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0463
395: Forward: 7 | Train Error: 0.0120, Loss: 0.0395, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0463
396: Forward: 7 | Train Error: 0.0120, Loss: 0.0395, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0463
397: Forward: 7 | Train Error: 0.0120, Loss: 0.0395, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0462
398: Forward: 7 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0462
399: Forward: 7 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0462
400: Forward: 7 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0462
401: Forward: 7 | Train Error: 0.0120, Loss: 0.0394, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0462
402: Forward: 7 | Train Error: 0.0120, Loss: 0.0393, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0461
403: Forward: 7 | Train Error: 0.0120, Loss: 0.0393, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0461
404: Forward: 7 | Train Error: 0.0120, Loss: 0.0393, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0461
405: Forward: 7 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0461
406: Forward: 7 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0460
407: Forward: 7 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0460
408: Forward: 7 | Train Error: 0.0120, Loss: 0.0392, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0460
409: Forward: 7 | Train Error: 0.0120, Loss: 0.0391, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0460
410: Forward: 7 | Train Error: 0.0120, Loss: 0.0391, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0460
411: Forward: 7 | Train Error: 0.0120, Loss: 0.0391, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0459
412: Forward: 7 | Train Error: 0.0120, Loss: 0.0391, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0459
413: Forward: 7 | Train Error: 0.0120, Loss: 0.0390, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0459
414: Forward: 7 | Train Error: 0.0120, Loss: 0.0390, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0459
415: Forward: 7 | Train Error: 0.0120, Loss: 0.0390, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0459
416: Forward: 7 | Train Error: 0.0120, Loss: 0.0390, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0458
417: Forward: 7 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0458
418: Forward: 7 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0458
419: Forward: 7 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0458
420: Forward: 7 | Train Error: 0.0120, Loss: 0.0389, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0457
421: Forward: 7 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0457
422: Forward: 7 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0457
423: Forward: 7 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0457
424: Forward: 7 | Train Error: 0.0120, Loss: 0.0388, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0457
425: Forward: 7 | Train Error: 0.0120, Loss: 0.0387, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0456
426: Forward: 7 | Train Error: 0.0120, Loss: 0.0387, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0456
427: Forward: 7 | Train Error: 0.0110, Loss: 0.0387, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0456
428: Forward: 7 | Train Error: 0.0110, Loss: 0.0387, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0456
429: Forward: 7 | Train Error: 0.0110, Loss: 0.0386, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0456
430: Forward: 7 | Train Error: 0.0110, Loss: 0.0386, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0455
431: Forward: 7 | Train Error: 0.0110, Loss: 0.0386, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0455
432: Forward: 7 | Train Error: 0.0110, Loss: 0.0386, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0455
433: Forward: 7 | Train Error: 0.0110, Loss: 0.0385, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0455
434: Forward: 7 | Train Error: 0.0110, Loss: 0.0385, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0455
435: Forward: 7 | Train Error: 0.0110, Loss: 0.0385, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0454
436: Forward: 7 | Train Error: 0.0110, Loss: 0.0385, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0454
437: Forward: 7 | Train Error: 0.0110, Loss: 0.0384, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0454
438: Forward: 7 | Train Error: 0.0110, Loss: 0.0384, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0454
439: Forward: 7 | Train Error: 0.0110, Loss: 0.0384, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0454
440: Forward: 7 | Train Error: 0.0110, Loss: 0.0384, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0453
441: Forward: 7 | Train Error: 0.0110, Loss: 0.0384, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0453
442: Forward: 7 | Train Error: 0.0110, Loss: 0.0383, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0453
443: Forward: 7 | Train Error: 0.0110, Loss: 0.0383, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0453
444: Forward: 7 | Train Error: 0.0110, Loss: 0.0383, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0453
445: Forward: 7 | Train Error: 0.0110, Loss: 0.0383, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0452
446: Forward: 7 | Train Error: 0.0110, Loss: 0.0382, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0452
447: Forward: 7 | Train Error: 0.0110, Loss: 0.0382, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0452
448: Forward: 7 | Train Error: 0.0110, Loss: 0.0382, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0452
449: Forward: 7 | Train Error: 0.0110, Loss: 0.0382, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0452
450: Forward: 7 | Train Error: 0.0110, Loss: 0.0381, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0451
451: Forward: 7 | Train Error: 0.0110, Loss: 0.0381, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0451
452: Forward: 7 | Train Error: 0.0110, Loss: 0.0381, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0451
453: Forward: 7 | Train Error: 0.0110, Loss: 0.0381, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0451
454: Forward: 7 | Train Error: 0.0110, Loss: 0.0380, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0451
455: Forward: 7 | Train Error: 0.0110, Loss: 0.0380, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
456: Forward: 7 | Train Error: 0.0110, Loss: 0.0380, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
457: Forward: 7 | Train Error: 0.0110, Loss: 0.0380, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
458: Forward: 7 | Train Error: 0.0110, Loss: 0.0380, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
459: Forward: 7 | Train Error: 0.0110, Loss: 0.0379, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
460: Forward: 7 | Train Error: 0.0110, Loss: 0.0379, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0450
461: Forward: 7 | Train Error: 0.0110, Loss: 0.0379, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0449
462: Forward: 7 | Train Error: 0.0110, Loss: 0.0379, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0449
463: Forward: 7 | Train Error: 0.0110, Loss: 0.0378, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0449
464: Forward: 7 | Train Error: 0.0110, Loss: 0.0378, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0449
465: Forward: 7 | Train Error: 0.0110, Loss: 0.0378, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0449
466: Forward: 7 | Train Error: 0.0110, Loss: 0.0378, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0448
467: Forward: 7 | Train Error: 0.0110, Loss: 0.0378, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0448
468: Forward: 7 | Train Error: 0.0110, Loss: 0.0377, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0448
469: Forward: 7 | Train Error: 0.0110, Loss: 0.0377, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0448
470: Forward: 7 | Train Error: 0.0110, Loss: 0.0377, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0448
471: Forward: 7 | Train Error: 0.0110, Loss: 0.0377, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
472: Forward: 7 | Train Error: 0.0110, Loss: 0.0376, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
473: Forward: 7 | Train Error: 0.0110, Loss: 0.0376, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
474: Forward: 7 | Train Error: 0.0110, Loss: 0.0376, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
475: Forward: 7 | Train Error: 0.0110, Loss: 0.0376, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
476: Forward: 7 | Train Error: 0.0110, Loss: 0.0376, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0447
477: Forward: 7 | Train Error: 0.0110, Loss: 0.0375, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0446
478: Forward: 7 | Train Error: 0.0110, Loss: 0.0375, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0446
479: Forward: 7 | Train Error: 0.0110, Loss: 0.0375, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0446
480: Forward: 7 | Train Error: 0.0110, Loss: 0.0375, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0446
481: Forward: 7 | Train Error: 0.0110, Loss: 0.0374, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0446
482: Forward: 7 | Train Error: 0.0110, Loss: 0.0374, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0445
483: Forward: 7 | Train Error: 0.0110, Loss: 0.0374, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0445
484: Forward: 7 | Train Error: 0.0110, Loss: 0.0374, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0445
485: Forward: 7 | Train Error: 0.0110, Loss: 0.0374, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0445
486: Forward: 7 | Train Error: 0.0110, Loss: 0.0373, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0445
487: Forward: 7 | Train Error: 0.0110, Loss: 0.0373, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0445
488: Forward: 7 | Train Error: 0.0110, Loss: 0.0373, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
489: Forward: 7 | Train Error: 0.0110, Loss: 0.0373, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
490: Forward: 7 | Train Error: 0.0110, Loss: 0.0373, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
491: Forward: 7 | Train Error: 0.0100, Loss: 0.0372, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
492: Forward: 7 | Train Error: 0.0100, Loss: 0.0372, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
493: Forward: 7 | Train Error: 0.0100, Loss: 0.0372, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0444
494: Forward: 7 | Train Error: 0.0100, Loss: 0.0372, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0443
495: Forward: 7 | Train Error: 0.0100, Loss: 0.0371, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0443
496: Forward: 7 | Train Error: 0.0100, Loss: 0.0371, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0443
497: Forward: 7 | Train Error: 0.0100, Loss: 0.0371, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0443
498: Forward: 7 | Train Error: 0.0100, Loss: 0.0371, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0443
499: Forward: 7 | Train Error: 0.0100, Loss: 0.0371, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0442
500: Forward: 7 | Train Error: 0.0100, Loss: 0.0370, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0442
501: Forward: 7 | Train Error: 0.0100, Loss: 0.0370, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0442
502: Forward: 7 | Train Error: 0.0100, Loss: 0.0370, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0442
503: Forward: 7 | Train Error: 0.0100, Loss: 0.0370, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0442
504: Forward: 7 | Train Error: 0.0100, Loss: 0.0370, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0442
505: Forward: 7 | Train Error: 0.0100, Loss: 0.0369, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
506: Forward: 7 | Train Error: 0.0100, Loss: 0.0369, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
507: Forward: 7 | Train Error: 0.0100, Loss: 0.0369, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
508: Forward: 7 | Train Error: 0.0100, Loss: 0.0369, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
509: Forward: 7 | Train Error: 0.0100, Loss: 0.0369, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
510: Forward: 7 | Train Error: 0.0100, Loss: 0.0368, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0441
511: Forward: 7 | Train Error: 0.0100, Loss: 0.0368, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
512: Forward: 7 | Train Error: 0.0100, Loss: 0.0368, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
513: Forward: 7 | Train Error: 0.0100, Loss: 0.0368, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
514: Forward: 7 | Train Error: 0.0100, Loss: 0.0368, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
515: Forward: 7 | Train Error: 0.0100, Loss: 0.0367, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
516: Forward: 7 | Train Error: 0.0100, Loss: 0.0367, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0440
517: Forward: 7 | Train Error: 0.0100, Loss: 0.0367, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
518: Forward: 7 | Train Error: 0.0100, Loss: 0.0367, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
519: Forward: 7 | Train Error: 0.0100, Loss: 0.0367, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
520: Forward: 7 | Train Error: 0.0100, Loss: 0.0366, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
521: Forward: 7 | Train Error: 0.0100, Loss: 0.0366, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
522: Forward: 7 | Train Error: 0.0100, Loss: 0.0366, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0439
523: Forward: 7 | Train Error: 0.0100, Loss: 0.0366, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0438
524: Forward: 7 | Train Error: 0.0100, Loss: 0.0366, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0438
525: Forward: 7 | Train Error: 0.0100, Loss: 0.0365, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0438
526: Forward: 7 | Train Error: 0.0100, Loss: 0.0365, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0438
527: Forward: 7 | Train Error: 0.0100, Loss: 0.0365, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0438
528: Forward: 7 | Train Error: 0.0100, Loss: 0.0365, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0438
529: Forward: 7 | Train Error: 0.0100, Loss: 0.0365, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
530: Forward: 7 | Train Error: 0.0100, Loss: 0.0364, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0437
531: Forward: 7 | Train Error: 0.0100, Loss: 0.0364, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
532: Forward: 7 | Train Error: 0.0100, Loss: 0.0364, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
533: Forward: 7 | Train Error: 0.0100, Loss: 0.0364, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
534: Forward: 7 | Train Error: 0.0100, Loss: 0.0364, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
535: Forward: 7 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0437
536: Forward: 7 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0436
537: Forward: 7 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0436
538: Forward: 7 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0436
539: Forward: 7 | Train Error: 0.0100, Loss: 0.0363, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0436
540: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0436
541: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0436
542: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
543: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
544: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
545: Forward: 7 | Train Error: 0.0100, Loss: 0.0362, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
546: Forward: 7 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0435
547: Forward: 7 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
548: Forward: 7 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0435
549: Forward: 7 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0434
550: Forward: 7 | Train Error: 0.0100, Loss: 0.0361, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0434
551: Forward: 7 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0434
552: Forward: 7 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0434
553: Forward: 7 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0434
554: Forward: 7 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0434
555: Forward: 7 | Train Error: 0.0100, Loss: 0.0360, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
556: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
557: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0433
558: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
559: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
560: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
561: Forward: 7 | Train Error: 0.0100, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0433
562: Forward: 7 | Train Error: 0.0100, Loss: 0.0358, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0432
563: Forward: 7 | Train Error: 0.0100, Loss: 0.0358, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0432
564: Forward: 7 | Train Error: 0.0100, Loss: 0.0358, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0432
565: Forward: 7 | Train Error: 0.0100, Loss: 0.0358, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0432
566: Forward: 7 | Train Error: 0.0100, Loss: 0.0358, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0432
567: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0432
568: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0432
569: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0431
570: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0431
571: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0431
572: Forward: 7 | Train Error: 0.0100, Loss: 0.0357, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0431
573: Forward: 7 | Train Error: 0.0100, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0431
574: Forward: 7 | Train Error: 0.0100, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0431
575: Forward: 7 | Train Error: 0.0100, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0430
576: Forward: 7 | Train Error: 0.0100, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0430
577: Forward: 7 | Train Error: 0.0090, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0430
578: Forward: 7 | Train Error: 0.0090, Loss: 0.0356, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0430
579: Forward: 7 | Train Error: 0.0090, Loss: 0.0355, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0430
580: Forward: 7 | Train Error: 0.0090, Loss: 0.0355, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0430
581: Forward: 7 | Train Error: 0.0090, Loss: 0.0355, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0430
582: Forward: 7 | Train Error: 0.0090, Loss: 0.0355, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0429
583: Forward: 7 | Train Error: 0.0090, Loss: 0.0355, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0429
584: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0429
585: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0429
586: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0429
587: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0429
588: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0429
589: Forward: 7 | Train Error: 0.0090, Loss: 0.0354, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
590: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
591: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
592: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
593: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
594: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
595: Forward: 7 | Train Error: 0.0090, Loss: 0.0353, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
596: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0428
597: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0427
598: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0427
599: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0427
600: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0427
601: Forward: 7 | Train Error: 0.0090, Loss: 0.0352, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0427
602: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0427
603: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0427
604: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
605: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
606: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
607: Forward: 7 | Train Error: 0.0090, Loss: 0.0351, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
608: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
609: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
610: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0426
611: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
612: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
613: Forward: 7 | Train Error: 0.0090, Loss: 0.0350, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
614: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
615: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
616: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
617: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
618: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0425
619: Forward: 7 | Train Error: 0.0090, Loss: 0.0349, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0424
620: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0424
621: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0424
622: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0424
623: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0424
624: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0424
625: Forward: 7 | Train Error: 0.0090, Loss: 0.0348, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0424
626: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
627: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
628: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
629: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
630: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
631: Forward: 7 | Train Error: 0.0090, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
632: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
633: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0423
634: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
635: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
636: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
637: Forward: 7 | Train Error: 0.0090, Loss: 0.0346, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
638: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
639: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
640: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
641: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0422
642: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
643: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0421
644: Forward: 7 | Train Error: 0.0090, Loss: 0.0345, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
645: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
646: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
647: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
648: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
649: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0421
650: Forward: 7 | Train Error: 0.0090, Loss: 0.0344, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
651: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
652: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
653: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
654: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
655: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
656: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
657: Forward: 7 | Train Error: 0.0090, Loss: 0.0343, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0420
658: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0419
659: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
660: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
661: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
662: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
663: Forward: 7 | Train Error: 0.0090, Loss: 0.0342, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
664: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0419
665: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0419
666: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
667: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
668: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
669: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
670: Forward: 7 | Train Error: 0.0090, Loss: 0.0341, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
671: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
672: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
673: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
674: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0418
675: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
676: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
677: Forward: 7 | Train Error: 0.0090, Loss: 0.0340, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
678: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0417
679: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
680: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
681: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
682: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0417
683: Forward: 7 | Train Error: 0.0090, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
684: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
685: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
686: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
687: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0416
688: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
689: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
690: Forward: 7 | Train Error: 0.0090, Loss: 0.0338, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
691: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0416
692: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
693: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
694: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
695: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
696: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
697: Forward: 7 | Train Error: 0.0090, Loss: 0.0337, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0415
698: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
699: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
700: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0415
701: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
702: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
703: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
704: Forward: 7 | Train Error: 0.0090, Loss: 0.0336, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
705: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
706: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0414
707: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
708: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
709: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0414
710: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0413
711: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0413
712: Forward: 7 | Train Error: 0.0090, Loss: 0.0335, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0413
713: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0413
714: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0413
715: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0413
716: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0413
717: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0413
718: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0413
719: Forward: 7 | Train Error: 0.0090, Loss: 0.0334, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0412
720: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
721: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
722: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0412
723: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
724: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
725: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
726: Forward: 7 | Train Error: 0.0090, Loss: 0.0333, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0412
727: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0412
728: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
729: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
730: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
731: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
732: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
733: Forward: 7 | Train Error: 0.0090, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
734: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
735: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
736: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
737: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0411
738: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
739: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
740: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
741: Forward: 7 | Train Error: 0.0090, Loss: 0.0331, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
742: Forward: 7 | Train Error: 0.0090, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
743: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
744: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
745: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
746: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0410
747: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
748: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
749: Forward: 7 | Train Error: 0.0080, Loss: 0.0330, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
750: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
751: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0409
752: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
753: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
754: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
755: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
756: Forward: 7 | Train Error: 0.0080, Loss: 0.0329, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0409
757: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
758: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
759: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
760: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
761: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
762: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
763: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0408
764: Forward: 7 | Train Error: 0.0080, Loss: 0.0328, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
765: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
766: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0408
767: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
768: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
769: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
770: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0407
771: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
772: Forward: 7 | Train Error: 0.0080, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
773: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
774: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0407
775: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0407
776: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0407
777: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0406
778: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
779: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0406
780: Forward: 7 | Train Error: 0.0080, Loss: 0.0326, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
781: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
782: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
783: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
784: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
785: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0406
786: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0406
787: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0405
788: Forward: 7 | Train Error: 0.0080, Loss: 0.0325, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
789: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
790: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
791: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
792: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
793: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
794: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
795: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
796: Forward: 7 | Train Error: 0.0080, Loss: 0.0324, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0405
797: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1992 | Test Error: 0.0170, Loss: 0.0405
798: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0404
799: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0404
800: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
801: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
802: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
803: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
804: Forward: 7 | Train Error: 0.0080, Loss: 0.0323, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0404
805: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0404
806: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
807: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
808: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0404
809: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
810: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
811: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
812: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
813: Forward: 7 | Train Error: 0.0080, Loss: 0.0322, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0403
814: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
815: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0403
816: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
817: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0403
818: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0403
819: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
820: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
821: Forward: 7 | Train Error: 0.0080, Loss: 0.0321, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
822: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
823: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
824: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
825: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
826: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
827: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
828: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
829: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
830: Forward: 7 | Train Error: 0.0080, Loss: 0.0320, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0402
831: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
832: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
833: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
834: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
835: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
836: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
837: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
838: Forward: 7 | Train Error: 0.0080, Loss: 0.0319, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0401
839: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0401
840: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0401
841: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0401
842: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
843: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0400
844: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
845: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0400
846: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0400
847: Forward: 7 | Train Error: 0.0080, Loss: 0.0318, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
848: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
849: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
850: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
851: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
852: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0400
853: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0160, Loss: 0.0399
854: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1992 | Test Error: 0.0160, Loss: 0.0399
855: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
856: Forward: 7 | Train Error: 0.0080, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
857: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
858: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
859: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
860: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
861: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
862: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
863: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0399
864: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0399
865: Forward: 7 | Train Error: 0.0080, Loss: 0.0316, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
866: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
867: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
868: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
869: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
870: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
871: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
872: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
873: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0398
874: Forward: 7 | Train Error: 0.0080, Loss: 0.0315, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
875: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0398
876: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0398
877: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
878: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
879: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
880: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
881: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
882: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
883: Forward: 7 | Train Error: 0.0080, Loss: 0.0314, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0397
884: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
885: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
886: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
887: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0397
888: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0397
889: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
890: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
891: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
892: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0396
893: Forward: 7 | Train Error: 0.0080, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
894: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
895: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0396
896: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
897: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
898: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
899: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0396
900: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
901: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0396
902: Forward: 7 | Train Error: 0.0080, Loss: 0.0312, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
903: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
904: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
905: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
906: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
907: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
908: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0395
909: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0395
910: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
911: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0395
912: Forward: 7 | Train Error: 0.0080, Loss: 0.0311, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
913: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
914: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0395
915: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
916: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
917: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
918: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
919: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
920: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
921: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
922: Forward: 7 | Train Error: 0.0080, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
923: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
924: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
925: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
926: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
927: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0394
928: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
929: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
930: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
931: Forward: 7 | Train Error: 0.0080, Loss: 0.0309, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
932: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
933: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
934: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0393
935: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
936: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
937: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
938: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0393
939: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0393
940: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0393
941: Forward: 7 | Train Error: 0.0080, Loss: 0.0308, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0392
942: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0392
943: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
944: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
945: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
946: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
947: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
948: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
949: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
950: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
951: Forward: 7 | Train Error: 0.0080, Loss: 0.0307, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
952: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
953: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0392
954: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0391
955: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
956: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
957: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
958: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
959: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
960: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
961: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
962: Forward: 7 | Train Error: 0.0080, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
963: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
964: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
965: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
966: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0391
967: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0391
968: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0390
969: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
970: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
971: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
972: Forward: 7 | Train Error: 0.0080, Loss: 0.0305, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
973: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
974: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1992 | Test Error: 0.0150, Loss: 0.0390
975: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
976: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
977: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
978: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
979: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
980: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
981: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0390
982: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
983: Forward: 7 | Train Error: 0.0080, Loss: 0.0304, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
984: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
985: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
986: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
987: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
988: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
989: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
990: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
991: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
992: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
993: Forward: 7 | Train Error: 0.0080, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
994: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
995: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
996: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0389
997: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0388
998: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0388
999: Forward: 7 | Train Error: 0.0080, Loss: 0.0302, Operator norm: 0.1993 | Test Error: 0.0150, Loss: 0.0388
grad at the end: grad_B=0.0305, grad_A=0.0000


==> FashionMNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.1982
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.5050, Loss: 0.5547, Operator norm: 0.1982 | Test Error: 0.5370, Loss: 0.5283
1: Forward: 5 | Train Error: 0.5030, Loss: 0.5195, Operator norm: 0.1982 | Test Error: 0.5360, Loss: 0.4962
2: Forward: 5 | Train Error: 0.5070, Loss: 0.4882, Operator norm: 0.1982 | Test Error: 0.5330, Loss: 0.4677
3: Forward: 5 | Train Error: 0.5100, Loss: 0.4604, Operator norm: 0.1982 | Test Error: 0.5340, Loss: 0.4424
4: Forward: 5 | Train Error: 0.5120, Loss: 0.4359, Operator norm: 0.1982 | Test Error: 0.5280, Loss: 0.4198
5: Forward: 5 | Train Error: 0.5110, Loss: 0.4140, Operator norm: 0.1982 | Test Error: 0.5250, Loss: 0.3997
6: Forward: 5 | Train Error: 0.5010, Loss: 0.3945, Operator norm: 0.1982 | Test Error: 0.5130, Loss: 0.3819
7: Forward: 5 | Train Error: 0.4910, Loss: 0.3771, Operator norm: 0.1982 | Test Error: 0.5010, Loss: 0.3658
8: Forward: 5 | Train Error: 0.4780, Loss: 0.3615, Operator norm: 0.1982 | Test Error: 0.4820, Loss: 0.3514
9: Forward: 5 | Train Error: 0.4610, Loss: 0.3476, Operator norm: 0.1982 | Test Error: 0.4620, Loss: 0.3385
10: Forward: 5 | Train Error: 0.4410, Loss: 0.3351, Operator norm: 0.1982 | Test Error: 0.4410, Loss: 0.3269
11: Forward: 5 | Train Error: 0.4280, Loss: 0.3239, Operator norm: 0.1982 | Test Error: 0.4210, Loss: 0.3165
12: Forward: 5 | Train Error: 0.4080, Loss: 0.3138, Operator norm: 0.1982 | Test Error: 0.3990, Loss: 0.3070
13: Forward: 5 | Train Error: 0.3880, Loss: 0.3047, Operator norm: 0.1982 | Test Error: 0.3860, Loss: 0.2984
14: Forward: 5 | Train Error: 0.3690, Loss: 0.2964, Operator norm: 0.1982 | Test Error: 0.3630, Loss: 0.2907
15: Forward: 5 | Train Error: 0.3500, Loss: 0.2889, Operator norm: 0.1982 | Test Error: 0.3370, Loss: 0.2836
16: Forward: 5 | Train Error: 0.3300, Loss: 0.2820, Operator norm: 0.1982 | Test Error: 0.3220, Loss: 0.2771
17: Forward: 5 | Train Error: 0.3040, Loss: 0.2758, Operator norm: 0.1982 | Test Error: 0.3100, Loss: 0.2712
18: Forward: 5 | Train Error: 0.2890, Loss: 0.2701, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.2657
19: Forward: 5 | Train Error: 0.2740, Loss: 0.2648, Operator norm: 0.1982 | Test Error: 0.2750, Loss: 0.2606
20: Forward: 5 | Train Error: 0.2620, Loss: 0.2600, Operator norm: 0.1982 | Test Error: 0.2570, Loss: 0.2560
21: Forward: 5 | Train Error: 0.2450, Loss: 0.2555, Operator norm: 0.1982 | Test Error: 0.2390, Loss: 0.2517
22: Forward: 5 | Train Error: 0.2270, Loss: 0.2514, Operator norm: 0.1982 | Test Error: 0.2200, Loss: 0.2476
23: Forward: 5 | Train Error: 0.2130, Loss: 0.2475, Operator norm: 0.1982 | Test Error: 0.2080, Loss: 0.2439
24: Forward: 5 | Train Error: 0.1960, Loss: 0.2439, Operator norm: 0.1982 | Test Error: 0.1920, Loss: 0.2403
25: Forward: 5 | Train Error: 0.1850, Loss: 0.2405, Operator norm: 0.1982 | Test Error: 0.1710, Loss: 0.2370
26: Forward: 5 | Train Error: 0.1770, Loss: 0.2373, Operator norm: 0.1982 | Test Error: 0.1580, Loss: 0.2339
27: Forward: 5 | Train Error: 0.1640, Loss: 0.2343, Operator norm: 0.1982 | Test Error: 0.1470, Loss: 0.2309
28: Forward: 5 | Train Error: 0.1520, Loss: 0.2314, Operator norm: 0.1982 | Test Error: 0.1370, Loss: 0.2281
29: Forward: 5 | Train Error: 0.1430, Loss: 0.2287, Operator norm: 0.1982 | Test Error: 0.1280, Loss: 0.2254
30: Forward: 5 | Train Error: 0.1340, Loss: 0.2261, Operator norm: 0.1982 | Test Error: 0.1220, Loss: 0.2228
31: Forward: 5 | Train Error: 0.1280, Loss: 0.2236, Operator norm: 0.1982 | Test Error: 0.1180, Loss: 0.2204
32: Forward: 5 | Train Error: 0.1220, Loss: 0.2213, Operator norm: 0.1982 | Test Error: 0.1150, Loss: 0.2180
33: Forward: 5 | Train Error: 0.1190, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.1120, Loss: 0.2157
34: Forward: 5 | Train Error: 0.1130, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.1080, Loss: 0.2135
35: Forward: 5 | Train Error: 0.1120, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.1050, Loss: 0.2114
36: Forward: 5 | Train Error: 0.1070, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.1020, Loss: 0.2094
37: Forward: 5 | Train Error: 0.1040, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.0980, Loss: 0.2074
38: Forward: 5 | Train Error: 0.0990, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.0920, Loss: 0.2054
39: Forward: 5 | Train Error: 0.0960, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.0890, Loss: 0.2035
40: Forward: 5 | Train Error: 0.0910, Loss: 0.2051, Operator norm: 0.1982 | Test Error: 0.0850, Loss: 0.2017
41: Forward: 5 | Train Error: 0.0910, Loss: 0.2033, Operator norm: 0.1982 | Test Error: 0.0820, Loss: 0.1999
42: Forward: 5 | Train Error: 0.0900, Loss: 0.2015, Operator norm: 0.1982 | Test Error: 0.0810, Loss: 0.1981
43: Forward: 5 | Train Error: 0.0870, Loss: 0.1998, Operator norm: 0.1982 | Test Error: 0.0820, Loss: 0.1964
44: Forward: 5 | Train Error: 0.0860, Loss: 0.1981, Operator norm: 0.1982 | Test Error: 0.0800, Loss: 0.1947
45: Forward: 5 | Train Error: 0.0850, Loss: 0.1965, Operator norm: 0.1982 | Test Error: 0.0760, Loss: 0.1931
46: Forward: 5 | Train Error: 0.0820, Loss: 0.1949, Operator norm: 0.1982 | Test Error: 0.0740, Loss: 0.1914
47: Forward: 5 | Train Error: 0.0800, Loss: 0.1933, Operator norm: 0.1982 | Test Error: 0.0720, Loss: 0.1899
48: Forward: 5 | Train Error: 0.0800, Loss: 0.1918, Operator norm: 0.1982 | Test Error: 0.0700, Loss: 0.1883
49: Forward: 5 | Train Error: 0.0790, Loss: 0.1903, Operator norm: 0.1982 | Test Error: 0.0690, Loss: 0.1868
50: Forward: 5 | Train Error: 0.0770, Loss: 0.1888, Operator norm: 0.1982 | Test Error: 0.0680, Loss: 0.1853
51: Forward: 5 | Train Error: 0.0750, Loss: 0.1874, Operator norm: 0.1982 | Test Error: 0.0650, Loss: 0.1838
52: Forward: 5 | Train Error: 0.0740, Loss: 0.1859, Operator norm: 0.1982 | Test Error: 0.0640, Loss: 0.1823
53: Forward: 5 | Train Error: 0.0720, Loss: 0.1845, Operator norm: 0.1982 | Test Error: 0.0620, Loss: 0.1809
54: Forward: 5 | Train Error: 0.0720, Loss: 0.1831, Operator norm: 0.1982 | Test Error: 0.0600, Loss: 0.1794
55: Forward: 5 | Train Error: 0.0700, Loss: 0.1817, Operator norm: 0.1982 | Test Error: 0.0580, Loss: 0.1781
56: Forward: 5 | Train Error: 0.0690, Loss: 0.1803, Operator norm: 0.1982 | Test Error: 0.0580, Loss: 0.1767
57: Forward: 5 | Train Error: 0.0680, Loss: 0.1790, Operator norm: 0.1982 | Test Error: 0.0580, Loss: 0.1753
58: Forward: 5 | Train Error: 0.0680, Loss: 0.1777, Operator norm: 0.1982 | Test Error: 0.0570, Loss: 0.1740
59: Forward: 5 | Train Error: 0.0680, Loss: 0.1764, Operator norm: 0.1982 | Test Error: 0.0560, Loss: 0.1727
60: Forward: 5 | Train Error: 0.0670, Loss: 0.1751, Operator norm: 0.1982 | Test Error: 0.0560, Loss: 0.1714
61: Forward: 5 | Train Error: 0.0670, Loss: 0.1738, Operator norm: 0.1982 | Test Error: 0.0560, Loss: 0.1701
62: Forward: 5 | Train Error: 0.0670, Loss: 0.1726, Operator norm: 0.1982 | Test Error: 0.0560, Loss: 0.1688
63: Forward: 5 | Train Error: 0.0660, Loss: 0.1714, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1676
64: Forward: 5 | Train Error: 0.0660, Loss: 0.1701, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1664
65: Forward: 5 | Train Error: 0.0650, Loss: 0.1689, Operator norm: 0.1982 | Test Error: 0.0550, Loss: 0.1652
66: Forward: 5 | Train Error: 0.0630, Loss: 0.1678, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1640
67: Forward: 5 | Train Error: 0.0630, Loss: 0.1666, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1628
68: Forward: 5 | Train Error: 0.0620, Loss: 0.1655, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1616
69: Forward: 5 | Train Error: 0.0620, Loss: 0.1643, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1605
70: Forward: 5 | Train Error: 0.0620, Loss: 0.1632, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1593
71: Forward: 5 | Train Error: 0.0610, Loss: 0.1621, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.1582
72: Forward: 5 | Train Error: 0.0610, Loss: 0.1610, Operator norm: 0.1982 | Test Error: 0.0540, Loss: 0.1571
73: Forward: 5 | Train Error: 0.0610, Loss: 0.1599, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.1560
74: Forward: 5 | Train Error: 0.0610, Loss: 0.1588, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.1549
75: Forward: 5 | Train Error: 0.0610, Loss: 0.1578, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.1539
76: Forward: 5 | Train Error: 0.0610, Loss: 0.1567, Operator norm: 0.1982 | Test Error: 0.0530, Loss: 0.1528
77: Forward: 5 | Train Error: 0.0610, Loss: 0.1557, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1518
78: Forward: 5 | Train Error: 0.0610, Loss: 0.1547, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1508
79: Forward: 5 | Train Error: 0.0610, Loss: 0.1537, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1498
80: Forward: 5 | Train Error: 0.0610, Loss: 0.1527, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1488
81: Forward: 5 | Train Error: 0.0600, Loss: 0.1517, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1478
82: Forward: 5 | Train Error: 0.0600, Loss: 0.1508, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1468
83: Forward: 5 | Train Error: 0.0570, Loss: 0.1498, Operator norm: 0.1982 | Test Error: 0.0520, Loss: 0.1458
84: Forward: 5 | Train Error: 0.0570, Loss: 0.1489, Operator norm: 0.1982 | Test Error: 0.0510, Loss: 0.1449
85: Forward: 5 | Train Error: 0.0570, Loss: 0.1480, Operator norm: 0.1982 | Test Error: 0.0510, Loss: 0.1440
86: Forward: 5 | Train Error: 0.0570, Loss: 0.1470, Operator norm: 0.1982 | Test Error: 0.0510, Loss: 0.1430
87: Forward: 5 | Train Error: 0.0570, Loss: 0.1461, Operator norm: 0.1982 | Test Error: 0.0510, Loss: 0.1421
88: Forward: 5 | Train Error: 0.0550, Loss: 0.1452, Operator norm: 0.1982 | Test Error: 0.0500, Loss: 0.1412
89: Forward: 5 | Train Error: 0.0550, Loss: 0.1443, Operator norm: 0.1982 | Test Error: 0.0500, Loss: 0.1403
90: Forward: 5 | Train Error: 0.0550, Loss: 0.1435, Operator norm: 0.1982 | Test Error: 0.0490, Loss: 0.1394
91: Forward: 5 | Train Error: 0.0550, Loss: 0.1426, Operator norm: 0.1982 | Test Error: 0.0490, Loss: 0.1386
92: Forward: 5 | Train Error: 0.0550, Loss: 0.1417, Operator norm: 0.1982 | Test Error: 0.0490, Loss: 0.1377
93: Forward: 5 | Train Error: 0.0550, Loss: 0.1409, Operator norm: 0.1982 | Test Error: 0.0480, Loss: 0.1369
94: Forward: 5 | Train Error: 0.0550, Loss: 0.1401, Operator norm: 0.1982 | Test Error: 0.0480, Loss: 0.1360
95: Forward: 5 | Train Error: 0.0550, Loss: 0.1393, Operator norm: 0.1982 | Test Error: 0.0480, Loss: 0.1352
96: Forward: 5 | Train Error: 0.0550, Loss: 0.1385, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1344
97: Forward: 5 | Train Error: 0.0550, Loss: 0.1377, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1336
98: Forward: 5 | Train Error: 0.0540, Loss: 0.1369, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1328
99: Forward: 5 | Train Error: 0.0540, Loss: 0.1361, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1320
100: Forward: 5 | Train Error: 0.0540, Loss: 0.1353, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1312
101: Forward: 5 | Train Error: 0.0540, Loss: 0.1346, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1305
102: Forward: 5 | Train Error: 0.0540, Loss: 0.1338, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1297
103: Forward: 5 | Train Error: 0.0540, Loss: 0.1331, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1289
104: Forward: 5 | Train Error: 0.0540, Loss: 0.1323, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1282
105: Forward: 5 | Train Error: 0.0540, Loss: 0.1316, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1275
106: Forward: 5 | Train Error: 0.0540, Loss: 0.1309, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1268
107: Forward: 5 | Train Error: 0.0540, Loss: 0.1302, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1261
108: Forward: 5 | Train Error: 0.0530, Loss: 0.1295, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1254
109: Forward: 5 | Train Error: 0.0530, Loss: 0.1288, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1247
110: Forward: 5 | Train Error: 0.0530, Loss: 0.1281, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1240
111: Forward: 5 | Train Error: 0.0520, Loss: 0.1275, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1233
112: Forward: 5 | Train Error: 0.0520, Loss: 0.1268, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1226
113: Forward: 5 | Train Error: 0.0520, Loss: 0.1261, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1220
114: Forward: 5 | Train Error: 0.0520, Loss: 0.1255, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1213
115: Forward: 5 | Train Error: 0.0520, Loss: 0.1248, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1207
116: Forward: 5 | Train Error: 0.0520, Loss: 0.1242, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1201
117: Forward: 5 | Train Error: 0.0520, Loss: 0.1236, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1194
118: Forward: 5 | Train Error: 0.0530, Loss: 0.1230, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1188
119: Forward: 5 | Train Error: 0.0530, Loss: 0.1224, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1182
120: Forward: 5 | Train Error: 0.0520, Loss: 0.1218, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1176
121: Forward: 5 | Train Error: 0.0520, Loss: 0.1212, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1170
122: Forward: 5 | Train Error: 0.0520, Loss: 0.1206, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1164
123: Forward: 5 | Train Error: 0.0520, Loss: 0.1200, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1158
124: Forward: 5 | Train Error: 0.0530, Loss: 0.1195, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1152
125: Forward: 5 | Train Error: 0.0520, Loss: 0.1189, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1147
126: Forward: 5 | Train Error: 0.0510, Loss: 0.1183, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1141
127: Forward: 5 | Train Error: 0.0510, Loss: 0.1178, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1136
128: Forward: 5 | Train Error: 0.0500, Loss: 0.1172, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1130
129: Forward: 5 | Train Error: 0.0500, Loss: 0.1167, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1125
130: Forward: 5 | Train Error: 0.0500, Loss: 0.1162, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1120
131: Forward: 5 | Train Error: 0.0500, Loss: 0.1157, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1114
132: Forward: 5 | Train Error: 0.0500, Loss: 0.1151, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1109
133: Forward: 5 | Train Error: 0.0500, Loss: 0.1146, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1104
134: Forward: 5 | Train Error: 0.0500, Loss: 0.1141, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1099
135: Forward: 5 | Train Error: 0.0500, Loss: 0.1136, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1094
136: Forward: 5 | Train Error: 0.0500, Loss: 0.1131, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1089
137: Forward: 5 | Train Error: 0.0500, Loss: 0.1126, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1084
138: Forward: 5 | Train Error: 0.0500, Loss: 0.1122, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1079
139: Forward: 5 | Train Error: 0.0500, Loss: 0.1117, Operator norm: 0.1982 | Test Error: 0.0470, Loss: 0.1075
140: Forward: 5 | Train Error: 0.0500, Loss: 0.1112, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1070
141: Forward: 5 | Train Error: 0.0500, Loss: 0.1108, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1065
142: Forward: 5 | Train Error: 0.0500, Loss: 0.1103, Operator norm: 0.1982 | Test Error: 0.0460, Loss: 0.1061
143: Forward: 5 | Train Error: 0.0500, Loss: 0.1099, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1056
144: Forward: 5 | Train Error: 0.0500, Loss: 0.1094, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1052
145: Forward: 5 | Train Error: 0.0500, Loss: 0.1090, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1047
146: Forward: 5 | Train Error: 0.0500, Loss: 0.1086, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1043
147: Forward: 5 | Train Error: 0.0500, Loss: 0.1081, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1039
148: Forward: 5 | Train Error: 0.0500, Loss: 0.1077, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1034
149: Forward: 5 | Train Error: 0.0500, Loss: 0.1073, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1030
150: Forward: 5 | Train Error: 0.0500, Loss: 0.1069, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1026
151: Forward: 5 | Train Error: 0.0490, Loss: 0.1065, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1022
152: Forward: 5 | Train Error: 0.0490, Loss: 0.1061, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1018
153: Forward: 5 | Train Error: 0.0490, Loss: 0.1057, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1014
154: Forward: 5 | Train Error: 0.0490, Loss: 0.1053, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1010
155: Forward: 5 | Train Error: 0.0490, Loss: 0.1049, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1006
156: Forward: 5 | Train Error: 0.0490, Loss: 0.1045, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.1002
157: Forward: 5 | Train Error: 0.0490, Loss: 0.1041, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0998
158: Forward: 5 | Train Error: 0.0490, Loss: 0.1037, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0995
159: Forward: 5 | Train Error: 0.0490, Loss: 0.1034, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0991
160: Forward: 5 | Train Error: 0.0490, Loss: 0.1030, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0987
161: Forward: 5 | Train Error: 0.0490, Loss: 0.1027, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0984
162: Forward: 5 | Train Error: 0.0490, Loss: 0.1023, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0980
163: Forward: 5 | Train Error: 0.0490, Loss: 0.1020, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0977
164: Forward: 5 | Train Error: 0.0490, Loss: 0.1016, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0973
165: Forward: 5 | Train Error: 0.0490, Loss: 0.1013, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0970
166: Forward: 5 | Train Error: 0.0490, Loss: 0.1009, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0967
167: Forward: 5 | Train Error: 0.0490, Loss: 0.1006, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0963
168: Forward: 5 | Train Error: 0.0490, Loss: 0.1003, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0960
169: Forward: 5 | Train Error: 0.0490, Loss: 0.0999, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0957
170: Forward: 5 | Train Error: 0.0490, Loss: 0.0996, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0953
171: Forward: 5 | Train Error: 0.0490, Loss: 0.0993, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0950
172: Forward: 5 | Train Error: 0.0490, Loss: 0.0990, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0947
173: Forward: 5 | Train Error: 0.0490, Loss: 0.0987, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0944
174: Forward: 5 | Train Error: 0.0490, Loss: 0.0984, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0941
175: Forward: 5 | Train Error: 0.0490, Loss: 0.0981, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0938
176: Forward: 5 | Train Error: 0.0490, Loss: 0.0978, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0935
177: Forward: 5 | Train Error: 0.0490, Loss: 0.0975, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0932
178: Forward: 5 | Train Error: 0.0490, Loss: 0.0972, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0929
179: Forward: 5 | Train Error: 0.0490, Loss: 0.0969, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0926
180: Forward: 5 | Train Error: 0.0490, Loss: 0.0966, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0923
181: Forward: 5 | Train Error: 0.0490, Loss: 0.0963, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0920
182: Forward: 5 | Train Error: 0.0490, Loss: 0.0961, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0918
183: Forward: 5 | Train Error: 0.0490, Loss: 0.0958, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0915
184: Forward: 5 | Train Error: 0.0490, Loss: 0.0955, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0912
185: Forward: 5 | Train Error: 0.0490, Loss: 0.0952, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0910
186: Forward: 5 | Train Error: 0.0490, Loss: 0.0950, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0907
187: Forward: 5 | Train Error: 0.0490, Loss: 0.0947, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0904
188: Forward: 5 | Train Error: 0.0490, Loss: 0.0945, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0902
189: Forward: 5 | Train Error: 0.0490, Loss: 0.0942, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0899
190: Forward: 5 | Train Error: 0.0490, Loss: 0.0940, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0897
191: Forward: 5 | Train Error: 0.0490, Loss: 0.0937, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0894
192: Forward: 5 | Train Error: 0.0490, Loss: 0.0935, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0892
193: Forward: 5 | Train Error: 0.0490, Loss: 0.0932, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0889
194: Forward: 5 | Train Error: 0.0490, Loss: 0.0930, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0887
195: Forward: 5 | Train Error: 0.0490, Loss: 0.0928, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0885
196: Forward: 5 | Train Error: 0.0490, Loss: 0.0925, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0882
197: Forward: 5 | Train Error: 0.0490, Loss: 0.0923, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0880
198: Forward: 5 | Train Error: 0.0490, Loss: 0.0921, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0878
199: Forward: 5 | Train Error: 0.0490, Loss: 0.0918, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0875
200: Forward: 5 | Train Error: 0.0490, Loss: 0.0916, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0873
201: Forward: 5 | Train Error: 0.0490, Loss: 0.0914, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0871
202: Forward: 5 | Train Error: 0.0490, Loss: 0.0912, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0869
203: Forward: 5 | Train Error: 0.0490, Loss: 0.0910, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0867
204: Forward: 5 | Train Error: 0.0490, Loss: 0.0907, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0865
205: Forward: 5 | Train Error: 0.0490, Loss: 0.0905, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0863
206: Forward: 5 | Train Error: 0.0490, Loss: 0.0903, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0861
207: Forward: 5 | Train Error: 0.0490, Loss: 0.0901, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0858
208: Forward: 5 | Train Error: 0.0490, Loss: 0.0899, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0856
209: Forward: 5 | Train Error: 0.0490, Loss: 0.0897, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0854
210: Forward: 5 | Train Error: 0.0490, Loss: 0.0895, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0852
211: Forward: 5 | Train Error: 0.0490, Loss: 0.0893, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0851
212: Forward: 5 | Train Error: 0.0490, Loss: 0.0891, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0849
213: Forward: 5 | Train Error: 0.0490, Loss: 0.0889, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0847
214: Forward: 5 | Train Error: 0.0490, Loss: 0.0888, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0845
215: Forward: 5 | Train Error: 0.0480, Loss: 0.0886, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0843
216: Forward: 5 | Train Error: 0.0480, Loss: 0.0884, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0841
217: Forward: 5 | Train Error: 0.0480, Loss: 0.0882, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0839
218: Forward: 5 | Train Error: 0.0480, Loss: 0.0880, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0838
219: Forward: 5 | Train Error: 0.0480, Loss: 0.0879, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0836
220: Forward: 5 | Train Error: 0.0480, Loss: 0.0877, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0834
221: Forward: 5 | Train Error: 0.0470, Loss: 0.0875, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0832
222: Forward: 5 | Train Error: 0.0470, Loss: 0.0873, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0831
223: Forward: 5 | Train Error: 0.0470, Loss: 0.0872, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0829
224: Forward: 5 | Train Error: 0.0470, Loss: 0.0870, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0827
225: Forward: 5 | Train Error: 0.0470, Loss: 0.0868, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0826
226: Forward: 5 | Train Error: 0.0470, Loss: 0.0867, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0824
227: Forward: 5 | Train Error: 0.0480, Loss: 0.0865, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0823
228: Forward: 5 | Train Error: 0.0470, Loss: 0.0863, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0821
229: Forward: 5 | Train Error: 0.0470, Loss: 0.0862, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0819
230: Forward: 5 | Train Error: 0.0470, Loss: 0.0860, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0818
231: Forward: 5 | Train Error: 0.0470, Loss: 0.0859, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0816
232: Forward: 5 | Train Error: 0.0470, Loss: 0.0857, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0815
233: Forward: 5 | Train Error: 0.0470, Loss: 0.0856, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0813
234: Forward: 5 | Train Error: 0.0470, Loss: 0.0854, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0812
235: Forward: 5 | Train Error: 0.0470, Loss: 0.0853, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0810
236: Forward: 5 | Train Error: 0.0470, Loss: 0.0851, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0809
237: Forward: 5 | Train Error: 0.0470, Loss: 0.0850, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0808
238: Forward: 5 | Train Error: 0.0470, Loss: 0.0848, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0806
239: Forward: 5 | Train Error: 0.0470, Loss: 0.0847, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0805
240: Forward: 5 | Train Error: 0.0470, Loss: 0.0846, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0803
241: Forward: 5 | Train Error: 0.0470, Loss: 0.0844, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0802
242: Forward: 5 | Train Error: 0.0470, Loss: 0.0843, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0801
243: Forward: 5 | Train Error: 0.0470, Loss: 0.0842, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0799
244: Forward: 5 | Train Error: 0.0470, Loss: 0.0840, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0798
245: Forward: 5 | Train Error: 0.0470, Loss: 0.0839, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0797
246: Forward: 5 | Train Error: 0.0470, Loss: 0.0838, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0796
247: Forward: 5 | Train Error: 0.0470, Loss: 0.0836, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0794
248: Forward: 5 | Train Error: 0.0470, Loss: 0.0835, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0793
249: Forward: 5 | Train Error: 0.0470, Loss: 0.0834, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0792
250: Forward: 5 | Train Error: 0.0470, Loss: 0.0833, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0791
251: Forward: 5 | Train Error: 0.0470, Loss: 0.0831, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0789
252: Forward: 5 | Train Error: 0.0470, Loss: 0.0830, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0788
253: Forward: 5 | Train Error: 0.0470, Loss: 0.0829, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0787
254: Forward: 5 | Train Error: 0.0470, Loss: 0.0828, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0786
255: Forward: 5 | Train Error: 0.0470, Loss: 0.0827, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0785
256: Forward: 5 | Train Error: 0.0470, Loss: 0.0825, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.0784
257: Forward: 5 | Train Error: 0.0470, Loss: 0.0824, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0782
258: Forward: 5 | Train Error: 0.0470, Loss: 0.0823, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0781
259: Forward: 5 | Train Error: 0.0470, Loss: 0.0822, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0780
260: Forward: 5 | Train Error: 0.0470, Loss: 0.0821, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0779
261: Forward: 5 | Train Error: 0.0470, Loss: 0.0820, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0778
262: Forward: 5 | Train Error: 0.0470, Loss: 0.0819, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0777
263: Forward: 5 | Train Error: 0.0470, Loss: 0.0818, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0776
264: Forward: 5 | Train Error: 0.0470, Loss: 0.0817, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0775
265: Forward: 5 | Train Error: 0.0470, Loss: 0.0815, Operator norm: 0.1982 | Test Error: 0.0440, Loss: 0.0774
266: Forward: 5 | Train Error: 0.0470, Loss: 0.0814, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0773
267: Forward: 5 | Train Error: 0.0470, Loss: 0.0813, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0772
268: Forward: 5 | Train Error: 0.0470, Loss: 0.0812, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0771
269: Forward: 5 | Train Error: 0.0470, Loss: 0.0811, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0770
270: Forward: 5 | Train Error: 0.0470, Loss: 0.0810, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0769
271: Forward: 5 | Train Error: 0.0470, Loss: 0.0809, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0768
272: Forward: 5 | Train Error: 0.0470, Loss: 0.0808, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0767
273: Forward: 5 | Train Error: 0.0470, Loss: 0.0807, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0766
274: Forward: 5 | Train Error: 0.0470, Loss: 0.0806, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0765
275: Forward: 5 | Train Error: 0.0470, Loss: 0.0805, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0764
276: Forward: 5 | Train Error: 0.0470, Loss: 0.0805, Operator norm: 0.1982 | Test Error: 0.0430, Loss: 0.0763
277: Forward: 5 | Train Error: 0.0470, Loss: 0.0804, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0762
278: Forward: 5 | Train Error: 0.0470, Loss: 0.0803, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0761
279: Forward: 5 | Train Error: 0.0470, Loss: 0.0802, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0761
280: Forward: 5 | Train Error: 0.0470, Loss: 0.0801, Operator norm: 0.1982 | Test Error: 0.0420, Loss: 0.0760
281: Forward: 5 | Train Error: 0.0470, Loss: 0.0800, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0759
282: Forward: 5 | Train Error: 0.0470, Loss: 0.0799, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0758
283: Forward: 5 | Train Error: 0.0470, Loss: 0.0798, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0757
284: Forward: 5 | Train Error: 0.0470, Loss: 0.0797, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0756
285: Forward: 5 | Train Error: 0.0470, Loss: 0.0796, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0755
286: Forward: 5 | Train Error: 0.0470, Loss: 0.0796, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0755
287: Forward: 5 | Train Error: 0.0470, Loss: 0.0795, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0754
288: Forward: 5 | Train Error: 0.0470, Loss: 0.0794, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0753
289: Forward: 5 | Train Error: 0.0470, Loss: 0.0793, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0752
290: Forward: 5 | Train Error: 0.0470, Loss: 0.0792, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0751
291: Forward: 5 | Train Error: 0.0470, Loss: 0.0791, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0751
292: Forward: 5 | Train Error: 0.0470, Loss: 0.0791, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0750
293: Forward: 5 | Train Error: 0.0470, Loss: 0.0790, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0749
294: Forward: 5 | Train Error: 0.0470, Loss: 0.0789, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0748
295: Forward: 5 | Train Error: 0.0470, Loss: 0.0788, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0748
296: Forward: 5 | Train Error: 0.0470, Loss: 0.0788, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0747
297: Forward: 5 | Train Error: 0.0470, Loss: 0.0787, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0746
298: Forward: 5 | Train Error: 0.0470, Loss: 0.0786, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0745
299: Forward: 5 | Train Error: 0.0470, Loss: 0.0785, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0745
300: Forward: 5 | Train Error: 0.0470, Loss: 0.0785, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0744
301: Forward: 5 | Train Error: 0.0470, Loss: 0.0784, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0743
302: Forward: 5 | Train Error: 0.0470, Loss: 0.0783, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0743
303: Forward: 5 | Train Error: 0.0470, Loss: 0.0782, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0742
304: Forward: 5 | Train Error: 0.0470, Loss: 0.0782, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0741
305: Forward: 5 | Train Error: 0.0470, Loss: 0.0781, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0741
306: Forward: 5 | Train Error: 0.0470, Loss: 0.0780, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0740
307: Forward: 5 | Train Error: 0.0470, Loss: 0.0780, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0739
308: Forward: 5 | Train Error: 0.0470, Loss: 0.0779, Operator norm: 0.1982 | Test Error: 0.0410, Loss: 0.0739
309: Forward: 5 | Train Error: 0.0470, Loss: 0.0778, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0738
310: Forward: 5 | Train Error: 0.0470, Loss: 0.0777, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0737
311: Forward: 5 | Train Error: 0.0470, Loss: 0.0777, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0737
312: Forward: 5 | Train Error: 0.0470, Loss: 0.0776, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0736
313: Forward: 5 | Train Error: 0.0470, Loss: 0.0775, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0735
314: Forward: 5 | Train Error: 0.0470, Loss: 0.0775, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0735
315: Forward: 5 | Train Error: 0.0470, Loss: 0.0774, Operator norm: 0.1982 | Test Error: 0.0400, Loss: 0.0734
316: Forward: 5 | Train Error: 0.0470, Loss: 0.0774, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0733
317: Forward: 5 | Train Error: 0.0470, Loss: 0.0773, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0733
318: Forward: 5 | Train Error: 0.0470, Loss: 0.0772, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0732
319: Forward: 5 | Train Error: 0.0470, Loss: 0.0772, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0732
320: Forward: 5 | Train Error: 0.0470, Loss: 0.0771, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0731
321: Forward: 5 | Train Error: 0.0470, Loss: 0.0770, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0730
322: Forward: 5 | Train Error: 0.0470, Loss: 0.0770, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0730
323: Forward: 5 | Train Error: 0.0470, Loss: 0.0769, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0729
324: Forward: 5 | Train Error: 0.0470, Loss: 0.0769, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0729
325: Forward: 5 | Train Error: 0.0470, Loss: 0.0768, Operator norm: 0.1982 | Test Error: 0.0390, Loss: 0.0728
326: Forward: 5 | Train Error: 0.0460, Loss: 0.0767, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0728
327: Forward: 5 | Train Error: 0.0460, Loss: 0.0767, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0727
328: Forward: 5 | Train Error: 0.0460, Loss: 0.0766, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0727
329: Forward: 5 | Train Error: 0.0460, Loss: 0.0766, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0726
330: Forward: 5 | Train Error: 0.0460, Loss: 0.0765, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0725
331: Forward: 5 | Train Error: 0.0460, Loss: 0.0764, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0725
332: Forward: 5 | Train Error: 0.0460, Loss: 0.0764, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0724
333: Forward: 5 | Train Error: 0.0460, Loss: 0.0763, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0724
334: Forward: 5 | Train Error: 0.0460, Loss: 0.0763, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0723
335: Forward: 5 | Train Error: 0.0460, Loss: 0.0762, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0723
336: Forward: 5 | Train Error: 0.0460, Loss: 0.0762, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0722
337: Forward: 5 | Train Error: 0.0460, Loss: 0.0761, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0722
338: Forward: 5 | Train Error: 0.0460, Loss: 0.0761, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0721
339: Forward: 5 | Train Error: 0.0460, Loss: 0.0760, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0721
340: Forward: 5 | Train Error: 0.0460, Loss: 0.0760, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0720
341: Forward: 5 | Train Error: 0.0460, Loss: 0.0759, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0720
342: Forward: 5 | Train Error: 0.0460, Loss: 0.0759, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0719
343: Forward: 5 | Train Error: 0.0460, Loss: 0.0758, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0719
344: Forward: 5 | Train Error: 0.0460, Loss: 0.0758, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0718
345: Forward: 5 | Train Error: 0.0460, Loss: 0.0757, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0718
346: Forward: 5 | Train Error: 0.0460, Loss: 0.0756, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0718
347: Forward: 5 | Train Error: 0.0460, Loss: 0.0756, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0717
348: Forward: 5 | Train Error: 0.0460, Loss: 0.0756, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0717
349: Forward: 5 | Train Error: 0.0460, Loss: 0.0755, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0716
350: Forward: 5 | Train Error: 0.0460, Loss: 0.0755, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0716
351: Forward: 5 | Train Error: 0.0460, Loss: 0.0754, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0715
352: Forward: 5 | Train Error: 0.0460, Loss: 0.0754, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0715
353: Forward: 5 | Train Error: 0.0460, Loss: 0.0753, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0714
354: Forward: 5 | Train Error: 0.0460, Loss: 0.0753, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0714
355: Forward: 5 | Train Error: 0.0460, Loss: 0.0752, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0713
356: Forward: 5 | Train Error: 0.0460, Loss: 0.0752, Operator norm: 0.1982 | Test Error: 0.0380, Loss: 0.0713
357: Forward: 5 | Train Error: 0.0460, Loss: 0.0751, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0713
358: Forward: 5 | Train Error: 0.0460, Loss: 0.0751, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0712
359: Forward: 5 | Train Error: 0.0460, Loss: 0.0750, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0712
360: Forward: 5 | Train Error: 0.0460, Loss: 0.0750, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0711
361: Forward: 5 | Train Error: 0.0460, Loss: 0.0749, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0711
362: Forward: 5 | Train Error: 0.0460, Loss: 0.0749, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0711
363: Forward: 5 | Train Error: 0.0460, Loss: 0.0748, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0710
364: Forward: 5 | Train Error: 0.0460, Loss: 0.0748, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0710
365: Forward: 5 | Train Error: 0.0450, Loss: 0.0748, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0709
366: Forward: 5 | Train Error: 0.0450, Loss: 0.0747, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0709
367: Forward: 5 | Train Error: 0.0450, Loss: 0.0747, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0708
368: Forward: 5 | Train Error: 0.0450, Loss: 0.0746, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0708
369: Forward: 5 | Train Error: 0.0450, Loss: 0.0746, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0708
370: Forward: 5 | Train Error: 0.0450, Loss: 0.0745, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0707
371: Forward: 5 | Train Error: 0.0450, Loss: 0.0745, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0707
372: Forward: 5 | Train Error: 0.0450, Loss: 0.0745, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0707
373: Forward: 5 | Train Error: 0.0450, Loss: 0.0744, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0706
374: Forward: 5 | Train Error: 0.0440, Loss: 0.0744, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0706
375: Forward: 5 | Train Error: 0.0440, Loss: 0.0743, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0705
376: Forward: 5 | Train Error: 0.0440, Loss: 0.0743, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0705
377: Forward: 5 | Train Error: 0.0440, Loss: 0.0742, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0705
378: Forward: 5 | Train Error: 0.0440, Loss: 0.0742, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0704
379: Forward: 5 | Train Error: 0.0440, Loss: 0.0742, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0704
380: Forward: 5 | Train Error: 0.0440, Loss: 0.0741, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0704
381: Forward: 5 | Train Error: 0.0440, Loss: 0.0741, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0703
382: Forward: 5 | Train Error: 0.0440, Loss: 0.0740, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0703
383: Forward: 5 | Train Error: 0.0440, Loss: 0.0740, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0703
384: Forward: 5 | Train Error: 0.0440, Loss: 0.0740, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0702
385: Forward: 5 | Train Error: 0.0440, Loss: 0.0739, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0702
386: Forward: 5 | Train Error: 0.0440, Loss: 0.0739, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0701
387: Forward: 5 | Train Error: 0.0440, Loss: 0.0739, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0701
388: Forward: 5 | Train Error: 0.0440, Loss: 0.0738, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0701
389: Forward: 5 | Train Error: 0.0430, Loss: 0.0738, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0700
390: Forward: 5 | Train Error: 0.0430, Loss: 0.0737, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0700
391: Forward: 5 | Train Error: 0.0430, Loss: 0.0737, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0700
392: Forward: 5 | Train Error: 0.0430, Loss: 0.0737, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0699
393: Forward: 5 | Train Error: 0.0430, Loss: 0.0736, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0699
394: Forward: 5 | Train Error: 0.0430, Loss: 0.0736, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0699
395: Forward: 5 | Train Error: 0.0430, Loss: 0.0736, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0698
396: Forward: 5 | Train Error: 0.0430, Loss: 0.0735, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0698
397: Forward: 5 | Train Error: 0.0430, Loss: 0.0735, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0698
398: Forward: 5 | Train Error: 0.0430, Loss: 0.0734, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0697
399: Forward: 5 | Train Error: 0.0430, Loss: 0.0734, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0697
400: Forward: 5 | Train Error: 0.0430, Loss: 0.0734, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0697
401: Forward: 5 | Train Error: 0.0430, Loss: 0.0733, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0696
402: Forward: 5 | Train Error: 0.0430, Loss: 0.0733, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0696
403: Forward: 5 | Train Error: 0.0430, Loss: 0.0733, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0696
404: Forward: 5 | Train Error: 0.0430, Loss: 0.0732, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0696
405: Forward: 5 | Train Error: 0.0430, Loss: 0.0732, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0695
406: Forward: 5 | Train Error: 0.0430, Loss: 0.0732, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0695
407: Forward: 5 | Train Error: 0.0430, Loss: 0.0731, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0695
408: Forward: 5 | Train Error: 0.0430, Loss: 0.0731, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0694
409: Forward: 5 | Train Error: 0.0430, Loss: 0.0731, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0694
410: Forward: 5 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0694
411: Forward: 5 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0693
412: Forward: 5 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0693
413: Forward: 5 | Train Error: 0.0430, Loss: 0.0729, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0693
414: Forward: 5 | Train Error: 0.0430, Loss: 0.0729, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0693
415: Forward: 5 | Train Error: 0.0430, Loss: 0.0729, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0692
416: Forward: 5 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0692
417: Forward: 5 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0692
418: Forward: 5 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0691
419: Forward: 5 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0691
420: Forward: 5 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0691
421: Forward: 5 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0690
422: Forward: 5 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0690
423: Forward: 5 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0690
424: Forward: 5 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0690
425: Forward: 5 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0689
426: Forward: 5 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0689
427: Forward: 5 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0689
428: Forward: 5 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0689
429: Forward: 5 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0688
430: Forward: 5 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0688
431: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0688
432: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0687
433: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0687
434: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0687
435: Forward: 5 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0687
436: Forward: 5 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0686
437: Forward: 5 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0686
438: Forward: 5 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0686
439: Forward: 5 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0686
440: Forward: 5 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0685
441: Forward: 5 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0685
442: Forward: 5 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0685
443: Forward: 5 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0685
444: Forward: 5 | Train Error: 0.0420, Loss: 0.0720, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0684
445: Forward: 5 | Train Error: 0.0420, Loss: 0.0719, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0684
446: Forward: 5 | Train Error: 0.0420, Loss: 0.0719, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0684
447: Forward: 5 | Train Error: 0.0420, Loss: 0.0719, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0684
448: Forward: 5 | Train Error: 0.0420, Loss: 0.0718, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0683
449: Forward: 5 | Train Error: 0.0420, Loss: 0.0718, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0683
450: Forward: 5 | Train Error: 0.0420, Loss: 0.0718, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0683
451: Forward: 5 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0683
452: Forward: 5 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0682
453: Forward: 5 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0682
454: Forward: 5 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0682
455: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0682
456: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0681
457: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0681
458: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0681
459: Forward: 5 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0681
460: Forward: 5 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0680
461: Forward: 5 | Train Error: 0.0410, Loss: 0.0715, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0680
462: Forward: 5 | Train Error: 0.0410, Loss: 0.0714, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0680
463: Forward: 5 | Train Error: 0.0410, Loss: 0.0714, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0680
464: Forward: 5 | Train Error: 0.0410, Loss: 0.0714, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0679
465: Forward: 5 | Train Error: 0.0410, Loss: 0.0714, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0679
466: Forward: 5 | Train Error: 0.0410, Loss: 0.0713, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0679
467: Forward: 5 | Train Error: 0.0410, Loss: 0.0713, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0679
468: Forward: 5 | Train Error: 0.0410, Loss: 0.0713, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0678
469: Forward: 5 | Train Error: 0.0410, Loss: 0.0713, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0678
470: Forward: 5 | Train Error: 0.0410, Loss: 0.0712, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0678
471: Forward: 5 | Train Error: 0.0410, Loss: 0.0712, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0678
472: Forward: 5 | Train Error: 0.0410, Loss: 0.0712, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0678
473: Forward: 5 | Train Error: 0.0410, Loss: 0.0711, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0677
474: Forward: 5 | Train Error: 0.0410, Loss: 0.0711, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0677
475: Forward: 5 | Train Error: 0.0410, Loss: 0.0711, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0677
476: Forward: 5 | Train Error: 0.0410, Loss: 0.0711, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0677
477: Forward: 5 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0676
478: Forward: 5 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0676
479: Forward: 5 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0676
480: Forward: 5 | Train Error: 0.0410, Loss: 0.0710, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0676
481: Forward: 5 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0676
482: Forward: 5 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0675
483: Forward: 5 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0675
484: Forward: 5 | Train Error: 0.0410, Loss: 0.0709, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0675
485: Forward: 5 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0675
486: Forward: 5 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0674
487: Forward: 5 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0674
488: Forward: 5 | Train Error: 0.0410, Loss: 0.0708, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0674
489: Forward: 5 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0674
490: Forward: 5 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0674
491: Forward: 5 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0673
492: Forward: 5 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0673
493: Forward: 5 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0673
494: Forward: 5 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0673
495: Forward: 5 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0673
496: Forward: 5 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0672
497: Forward: 5 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0672
498: Forward: 5 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0672
499: Forward: 5 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0672
500: Forward: 5 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0672
501: Forward: 5 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0671
502: Forward: 5 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0671
503: Forward: 5 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0671
504: Forward: 5 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0671
505: Forward: 5 | Train Error: 0.0400, Loss: 0.0703, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0671
506: Forward: 5 | Train Error: 0.0400, Loss: 0.0703, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0670
507: Forward: 5 | Train Error: 0.0400, Loss: 0.0703, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0670
508: Forward: 5 | Train Error: 0.0400, Loss: 0.0703, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0670
509: Forward: 5 | Train Error: 0.0400, Loss: 0.0702, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0670
510: Forward: 5 | Train Error: 0.0400, Loss: 0.0702, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0670
511: Forward: 5 | Train Error: 0.0400, Loss: 0.0702, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0669
512: Forward: 5 | Train Error: 0.0400, Loss: 0.0702, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0669
513: Forward: 5 | Train Error: 0.0400, Loss: 0.0701, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0669
514: Forward: 5 | Train Error: 0.0400, Loss: 0.0701, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0669
515: Forward: 5 | Train Error: 0.0400, Loss: 0.0701, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0669
516: Forward: 5 | Train Error: 0.0400, Loss: 0.0701, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0668
517: Forward: 5 | Train Error: 0.0400, Loss: 0.0700, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0668
518: Forward: 5 | Train Error: 0.0400, Loss: 0.0700, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0668
519: Forward: 5 | Train Error: 0.0400, Loss: 0.0700, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0668
520: Forward: 5 | Train Error: 0.0400, Loss: 0.0700, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0668
521: Forward: 5 | Train Error: 0.0400, Loss: 0.0700, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0667
522: Forward: 5 | Train Error: 0.0400, Loss: 0.0699, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0667
523: Forward: 5 | Train Error: 0.0400, Loss: 0.0699, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0667
524: Forward: 5 | Train Error: 0.0400, Loss: 0.0699, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0667
525: Forward: 5 | Train Error: 0.0400, Loss: 0.0699, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0667
526: Forward: 5 | Train Error: 0.0400, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0666
527: Forward: 5 | Train Error: 0.0400, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0666
528: Forward: 5 | Train Error: 0.0400, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0666
529: Forward: 5 | Train Error: 0.0400, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0666
530: Forward: 5 | Train Error: 0.0400, Loss: 0.0698, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0666
531: Forward: 5 | Train Error: 0.0400, Loss: 0.0697, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0665
532: Forward: 5 | Train Error: 0.0400, Loss: 0.0697, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0665
533: Forward: 5 | Train Error: 0.0400, Loss: 0.0697, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0665
534: Forward: 5 | Train Error: 0.0400, Loss: 0.0697, Operator norm: 0.1982 | Test Error: 0.0370, Loss: 0.0665
535: Forward: 5 | Train Error: 0.0400, Loss: 0.0696, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0665
536: Forward: 5 | Train Error: 0.0400, Loss: 0.0696, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
537: Forward: 5 | Train Error: 0.0400, Loss: 0.0696, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
538: Forward: 5 | Train Error: 0.0400, Loss: 0.0696, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
539: Forward: 5 | Train Error: 0.0400, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
540: Forward: 5 | Train Error: 0.0400, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
541: Forward: 5 | Train Error: 0.0400, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0664
542: Forward: 5 | Train Error: 0.0400, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0663
543: Forward: 5 | Train Error: 0.0400, Loss: 0.0695, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0663
544: Forward: 5 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0663
545: Forward: 5 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0663
546: Forward: 5 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0663
547: Forward: 5 | Train Error: 0.0400, Loss: 0.0694, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
548: Forward: 5 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
549: Forward: 5 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
550: Forward: 5 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
551: Forward: 5 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
552: Forward: 5 | Train Error: 0.0400, Loss: 0.0693, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0662
553: Forward: 5 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0661
554: Forward: 5 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0661
555: Forward: 5 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0360, Loss: 0.0661
556: Forward: 5 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0661
557: Forward: 5 | Train Error: 0.0400, Loss: 0.0692, Operator norm: 0.1982 | Test Error: 0.0350, Loss: 0.0661
558: Forward: 5 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
559: Forward: 5 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
560: Forward: 5 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
561: Forward: 5 | Train Error: 0.0400, Loss: 0.0691, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
562: Forward: 5 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
563: Forward: 5 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0660
564: Forward: 5 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
565: Forward: 5 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
566: Forward: 5 | Train Error: 0.0400, Loss: 0.0690, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
567: Forward: 5 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
568: Forward: 5 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
569: Forward: 5 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0659
570: Forward: 5 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
571: Forward: 5 | Train Error: 0.0400, Loss: 0.0689, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
572: Forward: 5 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
573: Forward: 5 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
574: Forward: 5 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
575: Forward: 5 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0658
576: Forward: 5 | Train Error: 0.0390, Loss: 0.0688, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
577: Forward: 5 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
578: Forward: 5 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
579: Forward: 5 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
580: Forward: 5 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
581: Forward: 5 | Train Error: 0.0390, Loss: 0.0687, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0657
582: Forward: 5 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0656
583: Forward: 5 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0656
584: Forward: 5 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0656
585: Forward: 5 | Train Error: 0.0390, Loss: 0.0686, Operator norm: 0.1982 | Test Error: 0.0340, Loss: 0.0656
586: Forward: 5 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0656
587: Forward: 5 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0656
588: Forward: 5 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
589: Forward: 5 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
590: Forward: 5 | Train Error: 0.0390, Loss: 0.0685, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
591: Forward: 5 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
592: Forward: 5 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
593: Forward: 5 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0655
594: Forward: 5 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
595: Forward: 5 | Train Error: 0.0390, Loss: 0.0684, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
596: Forward: 5 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
597: Forward: 5 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
598: Forward: 5 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
599: Forward: 5 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0654
600: Forward: 5 | Train Error: 0.0390, Loss: 0.0683, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
601: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
602: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
603: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
604: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
605: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0653
606: Forward: 5 | Train Error: 0.0390, Loss: 0.0682, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
607: Forward: 5 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
608: Forward: 5 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
609: Forward: 5 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
610: Forward: 5 | Train Error: 0.0390, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
611: Forward: 5 | Train Error: 0.0380, Loss: 0.0681, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0652
612: Forward: 5 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
613: Forward: 5 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
614: Forward: 5 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
615: Forward: 5 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
616: Forward: 5 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
617: Forward: 5 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
618: Forward: 5 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0651
619: Forward: 5 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
620: Forward: 5 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
621: Forward: 5 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
622: Forward: 5 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
623: Forward: 5 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
624: Forward: 5 | Train Error: 0.0370, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0650
625: Forward: 5 | Train Error: 0.0370, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
626: Forward: 5 | Train Error: 0.0370, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
627: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
628: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
629: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
630: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
631: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0649
632: Forward: 5 | Train Error: 0.0370, Loss: 0.0677, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
633: Forward: 5 | Train Error: 0.0370, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
634: Forward: 5 | Train Error: 0.0370, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
635: Forward: 5 | Train Error: 0.0370, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
636: Forward: 5 | Train Error: 0.0370, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
637: Forward: 5 | Train Error: 0.0370, Loss: 0.0676, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0648
638: Forward: 5 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
639: Forward: 5 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
640: Forward: 5 | Train Error: 0.0360, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
641: Forward: 5 | Train Error: 0.0360, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
642: Forward: 5 | Train Error: 0.0360, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
643: Forward: 5 | Train Error: 0.0360, Loss: 0.0675, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
644: Forward: 5 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0647
645: Forward: 5 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
646: Forward: 5 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
647: Forward: 5 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
648: Forward: 5 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
649: Forward: 5 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
650: Forward: 5 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0646
651: Forward: 5 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
652: Forward: 5 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
653: Forward: 5 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
654: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
655: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
656: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
657: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0645
658: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
659: Forward: 5 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
660: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
661: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
662: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
663: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
664: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0644
665: Forward: 5 | Train Error: 0.0360, Loss: 0.0671, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
666: Forward: 5 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
667: Forward: 5 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
668: Forward: 5 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
669: Forward: 5 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
670: Forward: 5 | Train Error: 0.0360, Loss: 0.0670, Operator norm: 0.1982 | Test Error: 0.0330, Loss: 0.0643
671: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0643
672: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
673: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
674: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
675: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
676: Forward: 5 | Train Error: 0.0360, Loss: 0.0669, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
677: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
678: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0642
679: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
680: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
681: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
682: Forward: 5 | Train Error: 0.0360, Loss: 0.0668, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
683: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
684: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
685: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0641
686: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
687: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
688: Forward: 5 | Train Error: 0.0360, Loss: 0.0667, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
689: Forward: 5 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
690: Forward: 5 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
691: Forward: 5 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
692: Forward: 5 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
693: Forward: 5 | Train Error: 0.0360, Loss: 0.0666, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0640
694: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
695: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
696: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
697: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
698: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
699: Forward: 5 | Train Error: 0.0360, Loss: 0.0665, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
700: Forward: 5 | Train Error: 0.0360, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0639
701: Forward: 5 | Train Error: 0.0370, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0638
702: Forward: 5 | Train Error: 0.0370, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0320, Loss: 0.0638
703: Forward: 5 | Train Error: 0.0370, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0638
704: Forward: 5 | Train Error: 0.0370, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0638
705: Forward: 5 | Train Error: 0.0370, Loss: 0.0664, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0638
706: Forward: 5 | Train Error: 0.0370, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0638
707: Forward: 5 | Train Error: 0.0370, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0638
708: Forward: 5 | Train Error: 0.0370, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
709: Forward: 5 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
710: Forward: 5 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
711: Forward: 5 | Train Error: 0.0360, Loss: 0.0663, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
712: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
713: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
714: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
715: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0637
716: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
717: Forward: 5 | Train Error: 0.0360, Loss: 0.0662, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
718: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
719: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
720: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
721: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
722: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0636
723: Forward: 5 | Train Error: 0.0360, Loss: 0.0661, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0635
724: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0635
725: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0635
726: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0310, Loss: 0.0635
727: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0635
728: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0635
729: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0635
730: Forward: 5 | Train Error: 0.0360, Loss: 0.0660, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0635
731: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
732: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
733: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
734: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
735: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
736: Forward: 5 | Train Error: 0.0360, Loss: 0.0659, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
737: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
738: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0634
739: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
740: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
741: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
742: Forward: 5 | Train Error: 0.0360, Loss: 0.0658, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
743: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
744: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0300, Loss: 0.0633
745: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0633
746: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0633
747: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0632
748: Forward: 5 | Train Error: 0.0360, Loss: 0.0657, Operator norm: 0.1982 | Test Error: 0.0290, Loss: 0.0632
749: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0632
750: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0632
751: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0632
752: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0632
753: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0632
754: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
755: Forward: 5 | Train Error: 0.0360, Loss: 0.0656, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
756: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
757: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
758: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
759: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
760: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
761: Forward: 5 | Train Error: 0.0360, Loss: 0.0655, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
762: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0631
763: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
764: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
765: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
766: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
767: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
768: Forward: 5 | Train Error: 0.0360, Loss: 0.0654, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
769: Forward: 5 | Train Error: 0.0360, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0280, Loss: 0.0630
770: Forward: 5 | Train Error: 0.0360, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0630
771: Forward: 5 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
772: Forward: 5 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
773: Forward: 5 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
774: Forward: 5 | Train Error: 0.0370, Loss: 0.0653, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
775: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
776: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
777: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
778: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0629
779: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
780: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
781: Forward: 5 | Train Error: 0.0370, Loss: 0.0652, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
782: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
783: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
784: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
785: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
786: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0628
787: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
788: Forward: 5 | Train Error: 0.0370, Loss: 0.0651, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
789: Forward: 5 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
790: Forward: 5 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
791: Forward: 5 | Train Error: 0.0370, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
792: Forward: 5 | Train Error: 0.0360, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
793: Forward: 5 | Train Error: 0.0360, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
794: Forward: 5 | Train Error: 0.0360, Loss: 0.0650, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
795: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0627
796: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
797: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
798: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
799: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
800: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
801: Forward: 5 | Train Error: 0.0360, Loss: 0.0649, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
802: Forward: 5 | Train Error: 0.0360, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
803: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0626
804: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
805: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
806: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
807: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
808: Forward: 5 | Train Error: 0.0350, Loss: 0.0648, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
809: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
810: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
811: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
812: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0625
813: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
814: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
815: Forward: 5 | Train Error: 0.0350, Loss: 0.0647, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
816: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
817: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
818: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
819: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
820: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
821: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0624
822: Forward: 5 | Train Error: 0.0350, Loss: 0.0646, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
823: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
824: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
825: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
826: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
827: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
828: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
829: Forward: 5 | Train Error: 0.0350, Loss: 0.0645, Operator norm: 0.1982 | Test Error: 0.0260, Loss: 0.0623
830: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
831: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
832: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
833: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
834: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
835: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
836: Forward: 5 | Train Error: 0.0350, Loss: 0.0644, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
837: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
838: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0622
839: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
840: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
841: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
842: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
843: Forward: 5 | Train Error: 0.0350, Loss: 0.0643, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
844: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
845: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
846: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
847: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0621
848: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
849: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
850: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
851: Forward: 5 | Train Error: 0.0350, Loss: 0.0642, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
852: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
853: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
854: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0250, Loss: 0.0620
855: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0620
856: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0620
857: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0620
858: Forward: 5 | Train Error: 0.0350, Loss: 0.0641, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
859: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
860: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
861: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
862: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
863: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
864: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
865: Forward: 5 | Train Error: 0.0350, Loss: 0.0640, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
866: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0619
867: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
868: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
869: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
870: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
871: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
872: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
873: Forward: 5 | Train Error: 0.0350, Loss: 0.0639, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
874: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
875: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0618
876: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
877: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
878: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
879: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
880: Forward: 5 | Train Error: 0.0350, Loss: 0.0638, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
881: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
882: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
883: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
884: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
885: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0617
886: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
887: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
888: Forward: 5 | Train Error: 0.0350, Loss: 0.0637, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
889: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
890: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
891: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
892: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
893: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
894: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
895: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0616
896: Forward: 5 | Train Error: 0.0350, Loss: 0.0636, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
897: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
898: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
899: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
900: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
901: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
902: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
903: Forward: 5 | Train Error: 0.0350, Loss: 0.0635, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
904: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0615
905: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
906: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
907: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
908: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
909: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
910: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.0614
911: Forward: 5 | Train Error: 0.0350, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0614
912: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0614
913: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0614
914: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0614
915: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
916: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
917: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
918: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
919: Forward: 5 | Train Error: 0.0350, Loss: 0.0633, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
920: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
921: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
922: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
923: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
924: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0613
925: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
926: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
927: Forward: 5 | Train Error: 0.0350, Loss: 0.0632, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
928: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
929: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
930: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
931: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
932: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
933: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
934: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0612
935: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
936: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
937: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
938: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
939: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
940: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
941: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
942: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
943: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
944: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
945: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0611
946: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
947: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
948: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
949: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
950: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
951: Forward: 5 | Train Error: 0.0350, Loss: 0.0629, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
952: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
953: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
954: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
955: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0610
956: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
957: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
958: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
959: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
960: Forward: 5 | Train Error: 0.0350, Loss: 0.0628, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
961: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
962: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
963: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
964: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
965: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
966: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0609
967: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
968: Forward: 5 | Train Error: 0.0350, Loss: 0.0627, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
969: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
970: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
971: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
972: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
973: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
974: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
975: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
976: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
977: Forward: 5 | Train Error: 0.0350, Loss: 0.0626, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0608
978: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
979: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
980: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
981: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
982: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
983: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
984: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
985: Forward: 5 | Train Error: 0.0350, Loss: 0.0625, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
986: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
987: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0607
988: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
989: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
990: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
991: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
992: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
993: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
994: Forward: 5 | Train Error: 0.0350, Loss: 0.0624, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
995: Forward: 5 | Train Error: 0.0350, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
996: Forward: 5 | Train Error: 0.0350, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
997: Forward: 5 | Train Error: 0.0350, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
998: Forward: 5 | Train Error: 0.0350, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0606
999: Forward: 5 | Train Error: 0.0350, Loss: 0.0623, Operator norm: 0.1982 | Test Error: 0.0240, Loss: 0.0605
grad at the end: grad_B=0.0646, grad_A=0.0002, grad_W=0.0853
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1980
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.4570, Loss: 0.5165, Operator norm: 0.1980 | Test Error: 0.4430, Loss: 0.4726
1: Forward: 5 | Train Error: 0.4140, Loss: 0.4735, Operator norm: 0.1980 | Test Error: 0.3860, Loss: 0.4361
2: Forward: 5 | Train Error: 0.3720, Loss: 0.4371, Operator norm: 0.1980 | Test Error: 0.3520, Loss: 0.4053
3: Forward: 5 | Train Error: 0.3300, Loss: 0.4064, Operator norm: 0.1980 | Test Error: 0.3010, Loss: 0.3790
4: Forward: 5 | Train Error: 0.2890, Loss: 0.3801, Operator norm: 0.1980 | Test Error: 0.2720, Loss: 0.3566
5: Forward: 5 | Train Error: 0.2440, Loss: 0.3577, Operator norm: 0.1980 | Test Error: 0.2420, Loss: 0.3374
6: Forward: 5 | Train Error: 0.2230, Loss: 0.3384, Operator norm: 0.1980 | Test Error: 0.2200, Loss: 0.3209
7: Forward: 5 | Train Error: 0.2000, Loss: 0.3220, Operator norm: 0.1980 | Test Error: 0.1950, Loss: 0.3067
8: Forward: 5 | Train Error: 0.1840, Loss: 0.3077, Operator norm: 0.1980 | Test Error: 0.1790, Loss: 0.2944
9: Forward: 5 | Train Error: 0.1690, Loss: 0.2953, Operator norm: 0.1980 | Test Error: 0.1580, Loss: 0.2836
10: Forward: 5 | Train Error: 0.1530, Loss: 0.2845, Operator norm: 0.1980 | Test Error: 0.1410, Loss: 0.2742
11: Forward: 5 | Train Error: 0.1420, Loss: 0.2750, Operator norm: 0.1980 | Test Error: 0.1280, Loss: 0.2659
12: Forward: 5 | Train Error: 0.1290, Loss: 0.2667, Operator norm: 0.1980 | Test Error: 0.1120, Loss: 0.2586
13: Forward: 5 | Train Error: 0.1180, Loss: 0.2593, Operator norm: 0.1980 | Test Error: 0.1070, Loss: 0.2520
14: Forward: 5 | Train Error: 0.1110, Loss: 0.2526, Operator norm: 0.1980 | Test Error: 0.1010, Loss: 0.2461
15: Forward: 5 | Train Error: 0.1040, Loss: 0.2467, Operator norm: 0.1980 | Test Error: 0.0860, Loss: 0.2407
16: Forward: 5 | Train Error: 0.1010, Loss: 0.2413, Operator norm: 0.1980 | Test Error: 0.0860, Loss: 0.2359
17: Forward: 5 | Train Error: 0.0930, Loss: 0.2364, Operator norm: 0.1980 | Test Error: 0.0810, Loss: 0.2314
18: Forward: 5 | Train Error: 0.0860, Loss: 0.2319, Operator norm: 0.1980 | Test Error: 0.0780, Loss: 0.2273
19: Forward: 5 | Train Error: 0.0810, Loss: 0.2277, Operator norm: 0.1980 | Test Error: 0.0760, Loss: 0.2234
20: Forward: 5 | Train Error: 0.0780, Loss: 0.2239, Operator norm: 0.1980 | Test Error: 0.0750, Loss: 0.2199
21: Forward: 5 | Train Error: 0.0770, Loss: 0.2203, Operator norm: 0.1980 | Test Error: 0.0710, Loss: 0.2165
22: Forward: 5 | Train Error: 0.0770, Loss: 0.2169, Operator norm: 0.1980 | Test Error: 0.0690, Loss: 0.2133
23: Forward: 5 | Train Error: 0.0750, Loss: 0.2137, Operator norm: 0.1980 | Test Error: 0.0670, Loss: 0.2103
24: Forward: 5 | Train Error: 0.0730, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.0660, Loss: 0.2074
25: Forward: 5 | Train Error: 0.0700, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.0660, Loss: 0.2046
26: Forward: 5 | Train Error: 0.0690, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.0650, Loss: 0.2020
27: Forward: 5 | Train Error: 0.0700, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.0650, Loss: 0.1994
28: Forward: 5 | Train Error: 0.0690, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.0610, Loss: 0.1969
29: Forward: 5 | Train Error: 0.0690, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.0610, Loss: 0.1946
30: Forward: 5 | Train Error: 0.0680, Loss: 0.1950, Operator norm: 0.1980 | Test Error: 0.0610, Loss: 0.1922
31: Forward: 5 | Train Error: 0.0690, Loss: 0.1927, Operator norm: 0.1980 | Test Error: 0.0600, Loss: 0.1900
32: Forward: 5 | Train Error: 0.0680, Loss: 0.1904, Operator norm: 0.1980 | Test Error: 0.0590, Loss: 0.1878
33: Forward: 5 | Train Error: 0.0680, Loss: 0.1883, Operator norm: 0.1980 | Test Error: 0.0570, Loss: 0.1856
34: Forward: 5 | Train Error: 0.0680, Loss: 0.1861, Operator norm: 0.1980 | Test Error: 0.0570, Loss: 0.1835
35: Forward: 5 | Train Error: 0.0670, Loss: 0.1840, Operator norm: 0.1980 | Test Error: 0.0550, Loss: 0.1815
36: Forward: 5 | Train Error: 0.0660, Loss: 0.1820, Operator norm: 0.1980 | Test Error: 0.0570, Loss: 0.1795
37: Forward: 5 | Train Error: 0.0650, Loss: 0.1800, Operator norm: 0.1980 | Test Error: 0.0570, Loss: 0.1775
38: Forward: 5 | Train Error: 0.0650, Loss: 0.1781, Operator norm: 0.1980 | Test Error: 0.0560, Loss: 0.1756
39: Forward: 5 | Train Error: 0.0650, Loss: 0.1762, Operator norm: 0.1980 | Test Error: 0.0550, Loss: 0.1737
40: Forward: 5 | Train Error: 0.0640, Loss: 0.1744, Operator norm: 0.1980 | Test Error: 0.0550, Loss: 0.1719
41: Forward: 5 | Train Error: 0.0640, Loss: 0.1725, Operator norm: 0.1980 | Test Error: 0.0550, Loss: 0.1700
42: Forward: 5 | Train Error: 0.0640, Loss: 0.1707, Operator norm: 0.1980 | Test Error: 0.0540, Loss: 0.1683
43: Forward: 5 | Train Error: 0.0640, Loss: 0.1690, Operator norm: 0.1980 | Test Error: 0.0540, Loss: 0.1665
44: Forward: 5 | Train Error: 0.0630, Loss: 0.1673, Operator norm: 0.1980 | Test Error: 0.0540, Loss: 0.1648
45: Forward: 5 | Train Error: 0.0640, Loss: 0.1656, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1631
46: Forward: 5 | Train Error: 0.0640, Loss: 0.1639, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1615
47: Forward: 5 | Train Error: 0.0630, Loss: 0.1623, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1599
48: Forward: 5 | Train Error: 0.0630, Loss: 0.1607, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1583
49: Forward: 5 | Train Error: 0.0630, Loss: 0.1592, Operator norm: 0.1980 | Test Error: 0.0540, Loss: 0.1567
50: Forward: 5 | Train Error: 0.0620, Loss: 0.1576, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1552
51: Forward: 5 | Train Error: 0.0610, Loss: 0.1561, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1537
52: Forward: 5 | Train Error: 0.0600, Loss: 0.1547, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1522
53: Forward: 5 | Train Error: 0.0600, Loss: 0.1532, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1508
54: Forward: 5 | Train Error: 0.0610, Loss: 0.1518, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1493
55: Forward: 5 | Train Error: 0.0600, Loss: 0.1504, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1480
56: Forward: 5 | Train Error: 0.0600, Loss: 0.1490, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1466
57: Forward: 5 | Train Error: 0.0590, Loss: 0.1477, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1452
58: Forward: 5 | Train Error: 0.0590, Loss: 0.1463, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1439
59: Forward: 5 | Train Error: 0.0590, Loss: 0.1450, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1426
60: Forward: 5 | Train Error: 0.0590, Loss: 0.1438, Operator norm: 0.1980 | Test Error: 0.0530, Loss: 0.1413
61: Forward: 5 | Train Error: 0.0590, Loss: 0.1425, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1401
62: Forward: 5 | Train Error: 0.0590, Loss: 0.1413, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1388
63: Forward: 5 | Train Error: 0.0590, Loss: 0.1401, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1376
64: Forward: 5 | Train Error: 0.0580, Loss: 0.1389, Operator norm: 0.1980 | Test Error: 0.0520, Loss: 0.1364
65: Forward: 5 | Train Error: 0.0550, Loss: 0.1377, Operator norm: 0.1980 | Test Error: 0.0510, Loss: 0.1352
66: Forward: 5 | Train Error: 0.0550, Loss: 0.1366, Operator norm: 0.1980 | Test Error: 0.0510, Loss: 0.1341
67: Forward: 5 | Train Error: 0.0550, Loss: 0.1354, Operator norm: 0.1980 | Test Error: 0.0510, Loss: 0.1329
68: Forward: 5 | Train Error: 0.0550, Loss: 0.1343, Operator norm: 0.1980 | Test Error: 0.0510, Loss: 0.1318
69: Forward: 5 | Train Error: 0.0550, Loss: 0.1332, Operator norm: 0.1980 | Test Error: 0.0500, Loss: 0.1307
70: Forward: 5 | Train Error: 0.0540, Loss: 0.1322, Operator norm: 0.1980 | Test Error: 0.0500, Loss: 0.1297
71: Forward: 5 | Train Error: 0.0520, Loss: 0.1311, Operator norm: 0.1980 | Test Error: 0.0490, Loss: 0.1286
72: Forward: 5 | Train Error: 0.0520, Loss: 0.1301, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.1276
73: Forward: 5 | Train Error: 0.0520, Loss: 0.1291, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.1266
74: Forward: 5 | Train Error: 0.0510, Loss: 0.1281, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.1256
75: Forward: 5 | Train Error: 0.0500, Loss: 0.1271, Operator norm: 0.1980 | Test Error: 0.0480, Loss: 0.1246
76: Forward: 5 | Train Error: 0.0500, Loss: 0.1261, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1236
77: Forward: 5 | Train Error: 0.0500, Loss: 0.1252, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1227
78: Forward: 5 | Train Error: 0.0500, Loss: 0.1242, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1217
79: Forward: 5 | Train Error: 0.0500, Loss: 0.1233, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1208
80: Forward: 5 | Train Error: 0.0500, Loss: 0.1224, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1199
81: Forward: 5 | Train Error: 0.0500, Loss: 0.1216, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1190
82: Forward: 5 | Train Error: 0.0500, Loss: 0.1207, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1182
83: Forward: 5 | Train Error: 0.0500, Loss: 0.1198, Operator norm: 0.1980 | Test Error: 0.0470, Loss: 0.1173
84: Forward: 5 | Train Error: 0.0500, Loss: 0.1190, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1165
85: Forward: 5 | Train Error: 0.0500, Loss: 0.1182, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1157
86: Forward: 5 | Train Error: 0.0500, Loss: 0.1174, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1148
87: Forward: 5 | Train Error: 0.0500, Loss: 0.1166, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1141
88: Forward: 5 | Train Error: 0.0500, Loss: 0.1158, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1133
89: Forward: 5 | Train Error: 0.0500, Loss: 0.1150, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1125
90: Forward: 5 | Train Error: 0.0500, Loss: 0.1143, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1118
91: Forward: 5 | Train Error: 0.0510, Loss: 0.1136, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1110
92: Forward: 5 | Train Error: 0.0510, Loss: 0.1128, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1103
93: Forward: 5 | Train Error: 0.0510, Loss: 0.1121, Operator norm: 0.1980 | Test Error: 0.0460, Loss: 0.1096
94: Forward: 5 | Train Error: 0.0500, Loss: 0.1114, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1089
95: Forward: 5 | Train Error: 0.0500, Loss: 0.1107, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1082
96: Forward: 5 | Train Error: 0.0500, Loss: 0.1101, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1075
97: Forward: 5 | Train Error: 0.0490, Loss: 0.1094, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1068
98: Forward: 5 | Train Error: 0.0490, Loss: 0.1087, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1062
99: Forward: 5 | Train Error: 0.0490, Loss: 0.1081, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1056
100: Forward: 5 | Train Error: 0.0490, Loss: 0.1075, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1049
101: Forward: 5 | Train Error: 0.0490, Loss: 0.1069, Operator norm: 0.1980 | Test Error: 0.0450, Loss: 0.1043
102: Forward: 5 | Train Error: 0.0490, Loss: 0.1063, Operator norm: 0.1980 | Test Error: 0.0440, Loss: 0.1037
103: Forward: 5 | Train Error: 0.0490, Loss: 0.1057, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1031
104: Forward: 5 | Train Error: 0.0490, Loss: 0.1051, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1025
105: Forward: 5 | Train Error: 0.0490, Loss: 0.1045, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1019
106: Forward: 5 | Train Error: 0.0500, Loss: 0.1039, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1014
107: Forward: 5 | Train Error: 0.0500, Loss: 0.1034, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1008
108: Forward: 5 | Train Error: 0.0500, Loss: 0.1028, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.1003
109: Forward: 5 | Train Error: 0.0500, Loss: 0.1023, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0997
110: Forward: 5 | Train Error: 0.0500, Loss: 0.1018, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0992
111: Forward: 5 | Train Error: 0.0500, Loss: 0.1012, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0987
112: Forward: 5 | Train Error: 0.0490, Loss: 0.1007, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0982
113: Forward: 5 | Train Error: 0.0480, Loss: 0.1002, Operator norm: 0.1980 | Test Error: 0.0430, Loss: 0.0977
114: Forward: 5 | Train Error: 0.0480, Loss: 0.0997, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0972
115: Forward: 5 | Train Error: 0.0480, Loss: 0.0993, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0967
116: Forward: 5 | Train Error: 0.0480, Loss: 0.0988, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0962
117: Forward: 5 | Train Error: 0.0480, Loss: 0.0983, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0957
118: Forward: 5 | Train Error: 0.0480, Loss: 0.0979, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0953
119: Forward: 5 | Train Error: 0.0480, Loss: 0.0974, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0948
120: Forward: 5 | Train Error: 0.0480, Loss: 0.0970, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0944
121: Forward: 5 | Train Error: 0.0480, Loss: 0.0965, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0939
122: Forward: 5 | Train Error: 0.0480, Loss: 0.0961, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0935
123: Forward: 5 | Train Error: 0.0480, Loss: 0.0957, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0931
124: Forward: 5 | Train Error: 0.0480, Loss: 0.0953, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.0927
125: Forward: 5 | Train Error: 0.0480, Loss: 0.0949, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0923
126: Forward: 5 | Train Error: 0.0480, Loss: 0.0945, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0919
127: Forward: 5 | Train Error: 0.0480, Loss: 0.0941, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0915
128: Forward: 5 | Train Error: 0.0480, Loss: 0.0937, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0911
129: Forward: 5 | Train Error: 0.0480, Loss: 0.0933, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0907
130: Forward: 5 | Train Error: 0.0480, Loss: 0.0929, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0903
131: Forward: 5 | Train Error: 0.0480, Loss: 0.0926, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0900
132: Forward: 5 | Train Error: 0.0480, Loss: 0.0922, Operator norm: 0.1980 | Test Error: 0.0410, Loss: 0.0896
133: Forward: 5 | Train Error: 0.0480, Loss: 0.0919, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0893
134: Forward: 5 | Train Error: 0.0480, Loss: 0.0915, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0889
135: Forward: 5 | Train Error: 0.0480, Loss: 0.0912, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0886
136: Forward: 5 | Train Error: 0.0480, Loss: 0.0908, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0882
137: Forward: 5 | Train Error: 0.0480, Loss: 0.0905, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0879
138: Forward: 5 | Train Error: 0.0480, Loss: 0.0902, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0876
139: Forward: 5 | Train Error: 0.0470, Loss: 0.0899, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0873
140: Forward: 5 | Train Error: 0.0470, Loss: 0.0895, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0870
141: Forward: 5 | Train Error: 0.0460, Loss: 0.0892, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0866
142: Forward: 5 | Train Error: 0.0450, Loss: 0.0889, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0863
143: Forward: 5 | Train Error: 0.0450, Loss: 0.0886, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0860
144: Forward: 5 | Train Error: 0.0450, Loss: 0.0883, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0858
145: Forward: 5 | Train Error: 0.0450, Loss: 0.0881, Operator norm: 0.1980 | Test Error: 0.0400, Loss: 0.0855
146: Forward: 5 | Train Error: 0.0450, Loss: 0.0878, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0852
147: Forward: 5 | Train Error: 0.0450, Loss: 0.0875, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0849
148: Forward: 5 | Train Error: 0.0450, Loss: 0.0872, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0846
149: Forward: 5 | Train Error: 0.0450, Loss: 0.0869, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0844
150: Forward: 5 | Train Error: 0.0450, Loss: 0.0867, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0841
151: Forward: 5 | Train Error: 0.0450, Loss: 0.0864, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0838
152: Forward: 5 | Train Error: 0.0440, Loss: 0.0862, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0836
153: Forward: 5 | Train Error: 0.0440, Loss: 0.0859, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0833
154: Forward: 5 | Train Error: 0.0440, Loss: 0.0857, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0831
155: Forward: 5 | Train Error: 0.0440, Loss: 0.0854, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0828
156: Forward: 5 | Train Error: 0.0440, Loss: 0.0852, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0826
157: Forward: 5 | Train Error: 0.0440, Loss: 0.0850, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0824
158: Forward: 5 | Train Error: 0.0440, Loss: 0.0847, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0821
159: Forward: 5 | Train Error: 0.0440, Loss: 0.0845, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0819
160: Forward: 5 | Train Error: 0.0440, Loss: 0.0843, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0817
161: Forward: 5 | Train Error: 0.0440, Loss: 0.0840, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0815
162: Forward: 5 | Train Error: 0.0440, Loss: 0.0838, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0812
163: Forward: 5 | Train Error: 0.0440, Loss: 0.0836, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0810
164: Forward: 5 | Train Error: 0.0440, Loss: 0.0834, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0808
165: Forward: 5 | Train Error: 0.0440, Loss: 0.0832, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0806
166: Forward: 5 | Train Error: 0.0440, Loss: 0.0830, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0804
167: Forward: 5 | Train Error: 0.0440, Loss: 0.0828, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0802
168: Forward: 5 | Train Error: 0.0440, Loss: 0.0826, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0800
169: Forward: 5 | Train Error: 0.0440, Loss: 0.0824, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0798
170: Forward: 5 | Train Error: 0.0440, Loss: 0.0822, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0796
171: Forward: 5 | Train Error: 0.0440, Loss: 0.0820, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0795
172: Forward: 5 | Train Error: 0.0440, Loss: 0.0818, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0793
173: Forward: 5 | Train Error: 0.0440, Loss: 0.0817, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0791
174: Forward: 5 | Train Error: 0.0440, Loss: 0.0815, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0789
175: Forward: 5 | Train Error: 0.0440, Loss: 0.0813, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0787
176: Forward: 5 | Train Error: 0.0440, Loss: 0.0811, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0786
177: Forward: 5 | Train Error: 0.0440, Loss: 0.0810, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0784
178: Forward: 5 | Train Error: 0.0440, Loss: 0.0808, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0782
179: Forward: 5 | Train Error: 0.0440, Loss: 0.0806, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0781
180: Forward: 5 | Train Error: 0.0440, Loss: 0.0805, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0779
181: Forward: 5 | Train Error: 0.0440, Loss: 0.0803, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0778
182: Forward: 5 | Train Error: 0.0440, Loss: 0.0802, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0776
183: Forward: 5 | Train Error: 0.0440, Loss: 0.0800, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0774
184: Forward: 5 | Train Error: 0.0440, Loss: 0.0798, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0773
185: Forward: 5 | Train Error: 0.0440, Loss: 0.0797, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0771
186: Forward: 5 | Train Error: 0.0440, Loss: 0.0795, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0770
187: Forward: 5 | Train Error: 0.0440, Loss: 0.0794, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0769
188: Forward: 5 | Train Error: 0.0440, Loss: 0.0793, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0767
189: Forward: 5 | Train Error: 0.0440, Loss: 0.0791, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0766
190: Forward: 5 | Train Error: 0.0440, Loss: 0.0790, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0764
191: Forward: 5 | Train Error: 0.0440, Loss: 0.0788, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0763
192: Forward: 5 | Train Error: 0.0440, Loss: 0.0787, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0762
193: Forward: 5 | Train Error: 0.0440, Loss: 0.0786, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0760
194: Forward: 5 | Train Error: 0.0440, Loss: 0.0784, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0759
195: Forward: 5 | Train Error: 0.0440, Loss: 0.0783, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0758
196: Forward: 5 | Train Error: 0.0440, Loss: 0.0782, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0757
197: Forward: 5 | Train Error: 0.0440, Loss: 0.0781, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0755
198: Forward: 5 | Train Error: 0.0440, Loss: 0.0779, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0754
199: Forward: 5 | Train Error: 0.0440, Loss: 0.0778, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0753
200: Forward: 5 | Train Error: 0.0440, Loss: 0.0777, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0752
201: Forward: 5 | Train Error: 0.0440, Loss: 0.0776, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0751
202: Forward: 5 | Train Error: 0.0430, Loss: 0.0775, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0749
203: Forward: 5 | Train Error: 0.0430, Loss: 0.0773, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0748
204: Forward: 5 | Train Error: 0.0430, Loss: 0.0772, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0747
205: Forward: 5 | Train Error: 0.0430, Loss: 0.0771, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0746
206: Forward: 5 | Train Error: 0.0430, Loss: 0.0770, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0745
207: Forward: 5 | Train Error: 0.0430, Loss: 0.0769, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0744
208: Forward: 5 | Train Error: 0.0430, Loss: 0.0768, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0743
209: Forward: 5 | Train Error: 0.0430, Loss: 0.0767, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0742
210: Forward: 5 | Train Error: 0.0430, Loss: 0.0766, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0741
211: Forward: 5 | Train Error: 0.0430, Loss: 0.0765, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0740
212: Forward: 5 | Train Error: 0.0430, Loss: 0.0764, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0739
213: Forward: 5 | Train Error: 0.0430, Loss: 0.0763, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0738
214: Forward: 5 | Train Error: 0.0430, Loss: 0.0762, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0737
215: Forward: 5 | Train Error: 0.0430, Loss: 0.0761, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0736
216: Forward: 5 | Train Error: 0.0430, Loss: 0.0760, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0735
217: Forward: 5 | Train Error: 0.0430, Loss: 0.0759, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0734
218: Forward: 5 | Train Error: 0.0430, Loss: 0.0758, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0733
219: Forward: 5 | Train Error: 0.0430, Loss: 0.0757, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0732
220: Forward: 5 | Train Error: 0.0430, Loss: 0.0756, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0731
221: Forward: 5 | Train Error: 0.0430, Loss: 0.0755, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0731
222: Forward: 5 | Train Error: 0.0430, Loss: 0.0754, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0730
223: Forward: 5 | Train Error: 0.0430, Loss: 0.0754, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0729
224: Forward: 5 | Train Error: 0.0420, Loss: 0.0753, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0728
225: Forward: 5 | Train Error: 0.0420, Loss: 0.0752, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0727
226: Forward: 5 | Train Error: 0.0420, Loss: 0.0751, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0726
227: Forward: 5 | Train Error: 0.0420, Loss: 0.0750, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0726
228: Forward: 5 | Train Error: 0.0420, Loss: 0.0749, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0725
229: Forward: 5 | Train Error: 0.0420, Loss: 0.0749, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0724
230: Forward: 5 | Train Error: 0.0420, Loss: 0.0748, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0723
231: Forward: 5 | Train Error: 0.0420, Loss: 0.0747, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0722
232: Forward: 5 | Train Error: 0.0420, Loss: 0.0746, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0722
233: Forward: 5 | Train Error: 0.0420, Loss: 0.0745, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0721
234: Forward: 5 | Train Error: 0.0430, Loss: 0.0745, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0720
235: Forward: 5 | Train Error: 0.0430, Loss: 0.0744, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0720
236: Forward: 5 | Train Error: 0.0430, Loss: 0.0743, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0719
237: Forward: 5 | Train Error: 0.0430, Loss: 0.0742, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0718
238: Forward: 5 | Train Error: 0.0430, Loss: 0.0742, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0717
239: Forward: 5 | Train Error: 0.0430, Loss: 0.0741, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0717
240: Forward: 5 | Train Error: 0.0430, Loss: 0.0740, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0716
241: Forward: 5 | Train Error: 0.0430, Loss: 0.0740, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0715
242: Forward: 5 | Train Error: 0.0430, Loss: 0.0739, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0715
243: Forward: 5 | Train Error: 0.0430, Loss: 0.0738, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0714
244: Forward: 5 | Train Error: 0.0430, Loss: 0.0738, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0713
245: Forward: 5 | Train Error: 0.0430, Loss: 0.0737, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0713
246: Forward: 5 | Train Error: 0.0430, Loss: 0.0736, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0712
247: Forward: 5 | Train Error: 0.0430, Loss: 0.0736, Operator norm: 0.1980 | Test Error: 0.0380, Loss: 0.0712
248: Forward: 5 | Train Error: 0.0430, Loss: 0.0735, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0711
249: Forward: 5 | Train Error: 0.0430, Loss: 0.0734, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0710
250: Forward: 5 | Train Error: 0.0430, Loss: 0.0734, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0710
251: Forward: 5 | Train Error: 0.0430, Loss: 0.0733, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0709
252: Forward: 5 | Train Error: 0.0430, Loss: 0.0733, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0709
253: Forward: 5 | Train Error: 0.0430, Loss: 0.0732, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0708
254: Forward: 5 | Train Error: 0.0430, Loss: 0.0731, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0707
255: Forward: 5 | Train Error: 0.0430, Loss: 0.0731, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0707
256: Forward: 5 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0706
257: Forward: 5 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0706
258: Forward: 5 | Train Error: 0.0430, Loss: 0.0729, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0705
259: Forward: 5 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0705
260: Forward: 5 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0704
261: Forward: 5 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0704
262: Forward: 5 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0703
263: Forward: 5 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0703
264: Forward: 5 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0702
265: Forward: 5 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0702
266: Forward: 5 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0701
267: Forward: 5 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0701
268: Forward: 5 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0700
269: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0700
270: Forward: 5 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0699
271: Forward: 5 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0699
272: Forward: 5 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0698
273: Forward: 5 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0698
274: Forward: 5 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0697
275: Forward: 5 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0697
276: Forward: 5 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0696
277: Forward: 5 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0696
278: Forward: 5 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0695
279: Forward: 5 | Train Error: 0.0430, Loss: 0.0718, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0695
280: Forward: 5 | Train Error: 0.0430, Loss: 0.0718, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0695
281: Forward: 5 | Train Error: 0.0430, Loss: 0.0717, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0694
282: Forward: 5 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0694
283: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0693
284: Forward: 5 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0693
285: Forward: 5 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0693
286: Forward: 5 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0692
287: Forward: 5 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0692
288: Forward: 5 | Train Error: 0.0420, Loss: 0.0714, Operator norm: 0.1980 | Test Error: 0.0370, Loss: 0.0691
289: Forward: 5 | Train Error: 0.0420, Loss: 0.0714, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0691
290: Forward: 5 | Train Error: 0.0420, Loss: 0.0713, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0691
291: Forward: 5 | Train Error: 0.0420, Loss: 0.0713, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0690
292: Forward: 5 | Train Error: 0.0420, Loss: 0.0712, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0690
293: Forward: 5 | Train Error: 0.0420, Loss: 0.0712, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0689
294: Forward: 5 | Train Error: 0.0420, Loss: 0.0712, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0689
295: Forward: 5 | Train Error: 0.0420, Loss: 0.0711, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0689
296: Forward: 5 | Train Error: 0.0420, Loss: 0.0711, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0688
297: Forward: 5 | Train Error: 0.0420, Loss: 0.0710, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0688
298: Forward: 5 | Train Error: 0.0420, Loss: 0.0710, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0687
299: Forward: 5 | Train Error: 0.0420, Loss: 0.0710, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0687
300: Forward: 5 | Train Error: 0.0420, Loss: 0.0709, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0687
301: Forward: 5 | Train Error: 0.0420, Loss: 0.0709, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0686
302: Forward: 5 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0686
303: Forward: 5 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0686
304: Forward: 5 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0685
305: Forward: 5 | Train Error: 0.0420, Loss: 0.0707, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0685
306: Forward: 5 | Train Error: 0.0420, Loss: 0.0707, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0685
307: Forward: 5 | Train Error: 0.0420, Loss: 0.0707, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0684
308: Forward: 5 | Train Error: 0.0420, Loss: 0.0706, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0684
309: Forward: 5 | Train Error: 0.0420, Loss: 0.0706, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0684
310: Forward: 5 | Train Error: 0.0420, Loss: 0.0705, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0683
311: Forward: 5 | Train Error: 0.0420, Loss: 0.0705, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0683
312: Forward: 5 | Train Error: 0.0420, Loss: 0.0705, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0683
313: Forward: 5 | Train Error: 0.0420, Loss: 0.0704, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0682
314: Forward: 5 | Train Error: 0.0420, Loss: 0.0704, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0682
315: Forward: 5 | Train Error: 0.0420, Loss: 0.0704, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0682
316: Forward: 5 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0681
317: Forward: 5 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0681
318: Forward: 5 | Train Error: 0.0420, Loss: 0.0703, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0681
319: Forward: 5 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0680
320: Forward: 5 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0680
321: Forward: 5 | Train Error: 0.0420, Loss: 0.0702, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0680
322: Forward: 5 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0679
323: Forward: 5 | Train Error: 0.0420, Loss: 0.0701, Operator norm: 0.1980 | Test Error: 0.0360, Loss: 0.0679
324: Forward: 5 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0679
325: Forward: 5 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0679
326: Forward: 5 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0678
327: Forward: 5 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0678
328: Forward: 5 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0678
329: Forward: 5 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0677
330: Forward: 5 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0677
331: Forward: 5 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0677
332: Forward: 5 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0676
333: Forward: 5 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0676
334: Forward: 5 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0676
335: Forward: 5 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0676
336: Forward: 5 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0675
337: Forward: 5 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0675
338: Forward: 5 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0675
339: Forward: 5 | Train Error: 0.0410, Loss: 0.0696, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0675
340: Forward: 5 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0674
341: Forward: 5 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0674
342: Forward: 5 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0674
343: Forward: 5 | Train Error: 0.0410, Loss: 0.0695, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0673
344: Forward: 5 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0673
345: Forward: 5 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0673
346: Forward: 5 | Train Error: 0.0410, Loss: 0.0694, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0673
347: Forward: 5 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0672
348: Forward: 5 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0672
349: Forward: 5 | Train Error: 0.0410, Loss: 0.0693, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0672
350: Forward: 5 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0672
351: Forward: 5 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0671
352: Forward: 5 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0671
353: Forward: 5 | Train Error: 0.0410, Loss: 0.0692, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0671
354: Forward: 5 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0671
355: Forward: 5 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0670
356: Forward: 5 | Train Error: 0.0410, Loss: 0.0691, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0670
357: Forward: 5 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0670
358: Forward: 5 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0670
359: Forward: 5 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0669
360: Forward: 5 | Train Error: 0.0410, Loss: 0.0690, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0669
361: Forward: 5 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0669
362: Forward: 5 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0669
363: Forward: 5 | Train Error: 0.0410, Loss: 0.0689, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0668
364: Forward: 5 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0668
365: Forward: 5 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0668
366: Forward: 5 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0668
367: Forward: 5 | Train Error: 0.0410, Loss: 0.0688, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0667
368: Forward: 5 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0667
369: Forward: 5 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0667
370: Forward: 5 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0667
371: Forward: 5 | Train Error: 0.0410, Loss: 0.0687, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0666
372: Forward: 5 | Train Error: 0.0410, Loss: 0.0686, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0666
373: Forward: 5 | Train Error: 0.0410, Loss: 0.0686, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0666
374: Forward: 5 | Train Error: 0.0410, Loss: 0.0686, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0666
375: Forward: 5 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0665
376: Forward: 5 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0665
377: Forward: 5 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0665
378: Forward: 5 | Train Error: 0.0410, Loss: 0.0685, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0665
379: Forward: 5 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0665
380: Forward: 5 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0664
381: Forward: 5 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0664
382: Forward: 5 | Train Error: 0.0410, Loss: 0.0684, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0664
383: Forward: 5 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0664
384: Forward: 5 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0663
385: Forward: 5 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0663
386: Forward: 5 | Train Error: 0.0410, Loss: 0.0683, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0663
387: Forward: 5 | Train Error: 0.0410, Loss: 0.0682, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0663
388: Forward: 5 | Train Error: 0.0410, Loss: 0.0682, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0663
389: Forward: 5 | Train Error: 0.0410, Loss: 0.0682, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0662
390: Forward: 5 | Train Error: 0.0410, Loss: 0.0682, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0662
391: Forward: 5 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0662
392: Forward: 5 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0662
393: Forward: 5 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0661
394: Forward: 5 | Train Error: 0.0400, Loss: 0.0681, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0661
395: Forward: 5 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0661
396: Forward: 5 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1980 | Test Error: 0.0350, Loss: 0.0661
397: Forward: 5 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0661
398: Forward: 5 | Train Error: 0.0400, Loss: 0.0680, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0660
399: Forward: 5 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0660
400: Forward: 5 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0660
401: Forward: 5 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0660
402: Forward: 5 | Train Error: 0.0400, Loss: 0.0679, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0660
403: Forward: 5 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0659
404: Forward: 5 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0659
405: Forward: 5 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0659
406: Forward: 5 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0659
407: Forward: 5 | Train Error: 0.0400, Loss: 0.0678, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0659
408: Forward: 5 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0658
409: Forward: 5 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0658
410: Forward: 5 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0658
411: Forward: 5 | Train Error: 0.0390, Loss: 0.0677, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0658
412: Forward: 5 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0658
413: Forward: 5 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0657
414: Forward: 5 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0657
415: Forward: 5 | Train Error: 0.0390, Loss: 0.0676, Operator norm: 0.1980 | Test Error: 0.0340, Loss: 0.0657
416: Forward: 5 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.1980 | Test Error: 0.0330, Loss: 0.0657
417: Forward: 5 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0657
418: Forward: 5 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0656
419: Forward: 5 | Train Error: 0.0390, Loss: 0.0675, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0656
420: Forward: 5 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0320, Loss: 0.0656
421: Forward: 5 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0656
422: Forward: 5 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0656
423: Forward: 5 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0655
424: Forward: 5 | Train Error: 0.0390, Loss: 0.0674, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0655
425: Forward: 5 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0655
426: Forward: 5 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0655
427: Forward: 5 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0655
428: Forward: 5 | Train Error: 0.0390, Loss: 0.0673, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0654
429: Forward: 5 | Train Error: 0.0390, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0654
430: Forward: 5 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0654
431: Forward: 5 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0654
432: Forward: 5 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0654
433: Forward: 5 | Train Error: 0.0400, Loss: 0.0672, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0653
434: Forward: 5 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0653
435: Forward: 5 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0653
436: Forward: 5 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0653
437: Forward: 5 | Train Error: 0.0400, Loss: 0.0671, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0653
438: Forward: 5 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
439: Forward: 5 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
440: Forward: 5 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
441: Forward: 5 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
442: Forward: 5 | Train Error: 0.0400, Loss: 0.0670, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
443: Forward: 5 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0652
444: Forward: 5 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0651
445: Forward: 5 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0651
446: Forward: 5 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0651
447: Forward: 5 | Train Error: 0.0400, Loss: 0.0669, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0651
448: Forward: 5 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0651
449: Forward: 5 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
450: Forward: 5 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
451: Forward: 5 | Train Error: 0.0400, Loss: 0.0668, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
452: Forward: 5 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
453: Forward: 5 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
454: Forward: 5 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0650
455: Forward: 5 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
456: Forward: 5 | Train Error: 0.0400, Loss: 0.0667, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
457: Forward: 5 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
458: Forward: 5 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
459: Forward: 5 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
460: Forward: 5 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0310, Loss: 0.0649
461: Forward: 5 | Train Error: 0.0400, Loss: 0.0666, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0648
462: Forward: 5 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0648
463: Forward: 5 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0648
464: Forward: 5 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0648
465: Forward: 5 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0648
466: Forward: 5 | Train Error: 0.0400, Loss: 0.0665, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
467: Forward: 5 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
468: Forward: 5 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
469: Forward: 5 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
470: Forward: 5 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
471: Forward: 5 | Train Error: 0.0400, Loss: 0.0664, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0647
472: Forward: 5 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
473: Forward: 5 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
474: Forward: 5 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
475: Forward: 5 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
476: Forward: 5 | Train Error: 0.0400, Loss: 0.0663, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
477: Forward: 5 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0646
478: Forward: 5 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
479: Forward: 5 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
480: Forward: 5 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
481: Forward: 5 | Train Error: 0.0400, Loss: 0.0662, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
482: Forward: 5 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
483: Forward: 5 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1980 | Test Error: 0.0300, Loss: 0.0645
484: Forward: 5 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
485: Forward: 5 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
486: Forward: 5 | Train Error: 0.0400, Loss: 0.0661, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
487: Forward: 5 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
488: Forward: 5 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
489: Forward: 5 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0644
490: Forward: 5 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
491: Forward: 5 | Train Error: 0.0400, Loss: 0.0660, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
492: Forward: 5 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
493: Forward: 5 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
494: Forward: 5 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
495: Forward: 5 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0643
496: Forward: 5 | Train Error: 0.0400, Loss: 0.0659, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
497: Forward: 5 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
498: Forward: 5 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
499: Forward: 5 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
500: Forward: 5 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
501: Forward: 5 | Train Error: 0.0400, Loss: 0.0658, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0642
502: Forward: 5 | Train Error: 0.0400, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
503: Forward: 5 | Train Error: 0.0400, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
504: Forward: 5 | Train Error: 0.0400, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
505: Forward: 5 | Train Error: 0.0400, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
506: Forward: 5 | Train Error: 0.0400, Loss: 0.0657, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
507: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0641
508: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0640
509: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0640
510: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0640
511: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0640
512: Forward: 5 | Train Error: 0.0400, Loss: 0.0656, Operator norm: 0.1980 | Test Error: 0.0290, Loss: 0.0640
513: Forward: 5 | Train Error: 0.0400, Loss: 0.0655, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0640
514: Forward: 5 | Train Error: 0.0400, Loss: 0.0655, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0640
515: Forward: 5 | Train Error: 0.0400, Loss: 0.0655, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
516: Forward: 5 | Train Error: 0.0400, Loss: 0.0655, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
517: Forward: 5 | Train Error: 0.0400, Loss: 0.0655, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
518: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
519: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
520: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0639
521: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
522: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
523: Forward: 5 | Train Error: 0.0400, Loss: 0.0654, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
524: Forward: 5 | Train Error: 0.0400, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
525: Forward: 5 | Train Error: 0.0400, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
526: Forward: 5 | Train Error: 0.0400, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0280, Loss: 0.0638
527: Forward: 5 | Train Error: 0.0400, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0638
528: Forward: 5 | Train Error: 0.0400, Loss: 0.0653, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0637
529: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0637
530: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0270, Loss: 0.0637
531: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0637
532: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0637
533: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0637
534: Forward: 5 | Train Error: 0.0400, Loss: 0.0652, Operator norm: 0.1980 | Test Error: 0.0260, Loss: 0.0636
535: Forward: 5 | Train Error: 0.0400, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
536: Forward: 5 | Train Error: 0.0400, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
537: Forward: 5 | Train Error: 0.0400, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
538: Forward: 5 | Train Error: 0.0400, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
539: Forward: 5 | Train Error: 0.0400, Loss: 0.0651, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
540: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0636
541: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0635
542: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0250, Loss: 0.0635
543: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0635
544: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0635
545: Forward: 5 | Train Error: 0.0400, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0635
546: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0635
547: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0635
548: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0634
549: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0634
550: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0634
551: Forward: 5 | Train Error: 0.0400, Loss: 0.0649, Operator norm: 0.1980 | Test Error: 0.0240, Loss: 0.0634
552: Forward: 5 | Train Error: 0.0400, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0634
553: Forward: 5 | Train Error: 0.0400, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0634
554: Forward: 5 | Train Error: 0.0400, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0634
555: Forward: 5 | Train Error: 0.0400, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
556: Forward: 5 | Train Error: 0.0400, Loss: 0.0648, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
557: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
558: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
559: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
560: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
561: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0633
562: Forward: 5 | Train Error: 0.0400, Loss: 0.0647, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
563: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
564: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
565: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
566: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
567: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
568: Forward: 5 | Train Error: 0.0400, Loss: 0.0646, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0632
569: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
570: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
571: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
572: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
573: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
574: Forward: 5 | Train Error: 0.0400, Loss: 0.0645, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
575: Forward: 5 | Train Error: 0.0400, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0631
576: Forward: 5 | Train Error: 0.0400, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
577: Forward: 5 | Train Error: 0.0400, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
578: Forward: 5 | Train Error: 0.0400, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
579: Forward: 5 | Train Error: 0.0400, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
580: Forward: 5 | Train Error: 0.0390, Loss: 0.0644, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
581: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
582: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0630
583: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
584: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
585: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
586: Forward: 5 | Train Error: 0.0390, Loss: 0.0643, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
587: Forward: 5 | Train Error: 0.0390, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
588: Forward: 5 | Train Error: 0.0390, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
589: Forward: 5 | Train Error: 0.0390, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0629
590: Forward: 5 | Train Error: 0.0390, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0628
591: Forward: 5 | Train Error: 0.0380, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
592: Forward: 5 | Train Error: 0.0380, Loss: 0.0642, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
593: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
594: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
595: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
596: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
597: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0628
598: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
599: Forward: 5 | Train Error: 0.0380, Loss: 0.0641, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
600: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
601: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
602: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
603: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
604: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0627
605: Forward: 5 | Train Error: 0.0380, Loss: 0.0640, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
606: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
607: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
608: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
609: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
610: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
611: Forward: 5 | Train Error: 0.0380, Loss: 0.0639, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
612: Forward: 5 | Train Error: 0.0380, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0626
613: Forward: 5 | Train Error: 0.0380, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
614: Forward: 5 | Train Error: 0.0370, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
615: Forward: 5 | Train Error: 0.0370, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
616: Forward: 5 | Train Error: 0.0370, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
617: Forward: 5 | Train Error: 0.0370, Loss: 0.0638, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
618: Forward: 5 | Train Error: 0.0370, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
619: Forward: 5 | Train Error: 0.0370, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0625
620: Forward: 5 | Train Error: 0.0370, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0624
621: Forward: 5 | Train Error: 0.0370, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0624
622: Forward: 5 | Train Error: 0.0380, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
623: Forward: 5 | Train Error: 0.0380, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
624: Forward: 5 | Train Error: 0.0380, Loss: 0.0637, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
625: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
626: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
627: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0624
628: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
629: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
630: Forward: 5 | Train Error: 0.0380, Loss: 0.0636, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
631: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
632: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
633: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
634: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
635: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0623
636: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
637: Forward: 5 | Train Error: 0.0380, Loss: 0.0635, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
638: Forward: 5 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
639: Forward: 5 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
640: Forward: 5 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
641: Forward: 5 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
642: Forward: 5 | Train Error: 0.0380, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
643: Forward: 5 | Train Error: 0.0370, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0622
644: Forward: 5 | Train Error: 0.0370, Loss: 0.0634, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
645: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
646: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
647: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
648: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
649: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
650: Forward: 5 | Train Error: 0.0370, Loss: 0.0633, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
651: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0621
652: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
653: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
654: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
655: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
656: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
657: Forward: 5 | Train Error: 0.0370, Loss: 0.0632, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
658: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
659: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0620
660: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
661: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
662: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
663: Forward: 5 | Train Error: 0.0360, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
664: Forward: 5 | Train Error: 0.0350, Loss: 0.0631, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
665: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
666: Forward: 5 | Train Error: 0.0350, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
667: Forward: 5 | Train Error: 0.0340, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
668: Forward: 5 | Train Error: 0.0330, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0619
669: Forward: 5 | Train Error: 0.0330, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
670: Forward: 5 | Train Error: 0.0330, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
671: Forward: 5 | Train Error: 0.0330, Loss: 0.0630, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
672: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
673: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
674: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
675: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
676: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0618
677: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
678: Forward: 5 | Train Error: 0.0330, Loss: 0.0629, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
679: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
680: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
681: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
682: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
683: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
684: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
685: Forward: 5 | Train Error: 0.0330, Loss: 0.0628, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0617
686: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
687: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
688: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
689: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
690: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
691: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
692: Forward: 5 | Train Error: 0.0330, Loss: 0.0627, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
693: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0616
694: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
695: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
696: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
697: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
698: Forward: 5 | Train Error: 0.0330, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
699: Forward: 5 | Train Error: 0.0320, Loss: 0.0626, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
700: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
701: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
702: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0615
703: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
704: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
705: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
706: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
707: Forward: 5 | Train Error: 0.0320, Loss: 0.0625, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
708: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
709: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
710: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
711: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0614
712: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
713: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
714: Forward: 5 | Train Error: 0.0320, Loss: 0.0624, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
715: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
716: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
717: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
718: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
719: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
720: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0613
721: Forward: 5 | Train Error: 0.0320, Loss: 0.0623, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
722: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
723: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
724: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
725: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
726: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
727: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
728: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
729: Forward: 5 | Train Error: 0.0320, Loss: 0.0622, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0612
730: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
731: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
732: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
733: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
734: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
735: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
736: Forward: 5 | Train Error: 0.0310, Loss: 0.0621, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
737: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
738: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0611
739: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0610
740: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0610
741: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0230, Loss: 0.0610
742: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
743: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
744: Forward: 5 | Train Error: 0.0310, Loss: 0.0620, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
745: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
746: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
747: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
748: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0610
749: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
750: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
751: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
752: Forward: 5 | Train Error: 0.0310, Loss: 0.0619, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
753: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
754: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
755: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
756: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
757: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0609
758: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
759: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
760: Forward: 5 | Train Error: 0.0310, Loss: 0.0618, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
761: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
762: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
763: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
764: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
765: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
766: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
767: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0608
768: Forward: 5 | Train Error: 0.0310, Loss: 0.0617, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0607
769: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0607
770: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0220, Loss: 0.0607
771: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
772: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
773: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
774: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
775: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
776: Forward: 5 | Train Error: 0.0310, Loss: 0.0616, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
777: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0607
778: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
779: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
780: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
781: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
782: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
783: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
784: Forward: 5 | Train Error: 0.0310, Loss: 0.0615, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
785: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
786: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
787: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0606
788: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
789: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
790: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
791: Forward: 5 | Train Error: 0.0310, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
792: Forward: 5 | Train Error: 0.0300, Loss: 0.0614, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
793: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
794: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
795: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
796: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
797: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0605
798: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0604
799: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0604
800: Forward: 5 | Train Error: 0.0300, Loss: 0.0613, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0604
801: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0210, Loss: 0.0604
802: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
803: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
804: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
805: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
806: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
807: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0604
808: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
809: Forward: 5 | Train Error: 0.0300, Loss: 0.0612, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
810: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
811: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
812: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
813: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
814: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
815: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
816: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
817: Forward: 5 | Train Error: 0.0300, Loss: 0.0611, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0603
818: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
819: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
820: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
821: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
822: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
823: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
824: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
825: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
826: Forward: 5 | Train Error: 0.0300, Loss: 0.0610, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
827: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
828: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0602
829: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
830: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
831: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
832: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
833: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
834: Forward: 5 | Train Error: 0.0300, Loss: 0.0609, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
835: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
836: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
837: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
838: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0601
839: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
840: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
841: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
842: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
843: Forward: 5 | Train Error: 0.0300, Loss: 0.0608, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
844: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
845: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
846: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
847: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
848: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
849: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0600
850: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
851: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
852: Forward: 5 | Train Error: 0.0310, Loss: 0.0607, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
853: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
854: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
855: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
856: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
857: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
858: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
859: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
860: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0599
861: Forward: 5 | Train Error: 0.0310, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
862: Forward: 5 | Train Error: 0.0310, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
863: Forward: 5 | Train Error: 0.0310, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
864: Forward: 5 | Train Error: 0.0310, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
865: Forward: 5 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
866: Forward: 5 | Train Error: 0.0300, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
867: Forward: 5 | Train Error: 0.0290, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
868: Forward: 5 | Train Error: 0.0290, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
869: Forward: 5 | Train Error: 0.0290, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
870: Forward: 5 | Train Error: 0.0290, Loss: 0.0605, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
871: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0598
872: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
873: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
874: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
875: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
876: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
877: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
878: Forward: 5 | Train Error: 0.0290, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
879: Forward: 5 | Train Error: 0.0280, Loss: 0.0604, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
880: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
881: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
882: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0597
883: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
884: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
885: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
886: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
887: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
888: Forward: 5 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
889: Forward: 5 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
890: Forward: 5 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
891: Forward: 5 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
892: Forward: 5 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
893: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
894: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0596
895: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
896: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
897: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
898: Forward: 5 | Train Error: 0.0290, Loss: 0.0602, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
899: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
900: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
901: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
902: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
903: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
904: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
905: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0595
906: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
907: Forward: 5 | Train Error: 0.0290, Loss: 0.0601, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
908: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
909: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
910: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
911: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
912: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
913: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
914: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
915: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
916: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
917: Forward: 5 | Train Error: 0.0290, Loss: 0.0600, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0594
918: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
919: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
920: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
921: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
922: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
923: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
924: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
925: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
926: Forward: 5 | Train Error: 0.0280, Loss: 0.0599, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
927: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
928: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
929: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0593
930: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
931: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
932: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
933: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
934: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
935: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
936: Forward: 5 | Train Error: 0.0280, Loss: 0.0598, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
937: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
938: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
939: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
940: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
941: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0592
942: Forward: 5 | Train Error: 0.0280, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
943: Forward: 5 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
944: Forward: 5 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
945: Forward: 5 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
946: Forward: 5 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
947: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
948: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
949: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
950: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
951: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
952: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
953: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0591
954: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
955: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
956: Forward: 5 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
957: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
958: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
959: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
960: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
961: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
962: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
963: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
964: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
965: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
966: Forward: 5 | Train Error: 0.0270, Loss: 0.0595, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0590
967: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
968: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
969: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
970: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
971: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
972: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
973: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0200, Loss: 0.0589
974: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
975: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
976: Forward: 5 | Train Error: 0.0270, Loss: 0.0594, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
977: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
978: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
979: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0589
980: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
981: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
982: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
983: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
984: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
985: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
986: Forward: 5 | Train Error: 0.0270, Loss: 0.0593, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
987: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
988: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
989: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
990: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
991: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0588
992: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
993: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
994: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
995: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
996: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
997: Forward: 5 | Train Error: 0.0270, Loss: 0.0592, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
998: Forward: 5 | Train Error: 0.0270, Loss: 0.0591, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
999: Forward: 5 | Train Error: 0.0270, Loss: 0.0591, Operator norm: 0.1980 | Test Error: 0.0190, Loss: 0.0587
grad at the end: grad_B=0.0721, grad_A=0.0001, grad_W=0.0659
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.1990
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.5130, Loss: 0.6024, Operator norm: 0.1990 | Test Error: 0.4960, Loss: 0.5070
1: Forward: 6 | Train Error: 0.5160, Loss: 0.5141, Operator norm: 0.1990 | Test Error: 0.4950, Loss: 0.4415
2: Forward: 6 | Train Error: 0.5140, Loss: 0.4478, Operator norm: 0.1990 | Test Error: 0.4970, Loss: 0.3920
3: Forward: 6 | Train Error: 0.5150, Loss: 0.3975, Operator norm: 0.1990 | Test Error: 0.4930, Loss: 0.3545
4: Forward: 6 | Train Error: 0.5140, Loss: 0.3593, Operator norm: 0.1990 | Test Error: 0.4800, Loss: 0.3257
5: Forward: 6 | Train Error: 0.5050, Loss: 0.3298, Operator norm: 0.1990 | Test Error: 0.4580, Loss: 0.3033
6: Forward: 6 | Train Error: 0.4840, Loss: 0.3068, Operator norm: 0.1990 | Test Error: 0.4380, Loss: 0.2857
7: Forward: 6 | Train Error: 0.4600, Loss: 0.2887, Operator norm: 0.1990 | Test Error: 0.4080, Loss: 0.2716
8: Forward: 6 | Train Error: 0.4310, Loss: 0.2741, Operator norm: 0.1990 | Test Error: 0.3740, Loss: 0.2601
9: Forward: 6 | Train Error: 0.3850, Loss: 0.2623, Operator norm: 0.1990 | Test Error: 0.3330, Loss: 0.2505
10: Forward: 6 | Train Error: 0.3470, Loss: 0.2524, Operator norm: 0.1990 | Test Error: 0.2880, Loss: 0.2424
11: Forward: 6 | Train Error: 0.3010, Loss: 0.2439, Operator norm: 0.1990 | Test Error: 0.2490, Loss: 0.2354
12: Forward: 6 | Train Error: 0.2600, Loss: 0.2367, Operator norm: 0.1990 | Test Error: 0.2140, Loss: 0.2292
13: Forward: 6 | Train Error: 0.2170, Loss: 0.2303, Operator norm: 0.1990 | Test Error: 0.1710, Loss: 0.2236
14: Forward: 6 | Train Error: 0.1810, Loss: 0.2245, Operator norm: 0.1990 | Test Error: 0.1420, Loss: 0.2185
15: Forward: 6 | Train Error: 0.1570, Loss: 0.2193, Operator norm: 0.1990 | Test Error: 0.1180, Loss: 0.2138
16: Forward: 6 | Train Error: 0.1390, Loss: 0.2145, Operator norm: 0.1990 | Test Error: 0.1040, Loss: 0.2094
17: Forward: 6 | Train Error: 0.1220, Loss: 0.2100, Operator norm: 0.1990 | Test Error: 0.0960, Loss: 0.2052
18: Forward: 6 | Train Error: 0.1110, Loss: 0.2058, Operator norm: 0.1990 | Test Error: 0.0920, Loss: 0.2013
19: Forward: 6 | Train Error: 0.1030, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.0910, Loss: 0.1975
20: Forward: 6 | Train Error: 0.0880, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.0860, Loss: 0.1938
21: Forward: 6 | Train Error: 0.0820, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.0840, Loss: 0.1903
22: Forward: 6 | Train Error: 0.0760, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.0800, Loss: 0.1870
23: Forward: 6 | Train Error: 0.0730, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.0760, Loss: 0.1837
24: Forward: 6 | Train Error: 0.0700, Loss: 0.1842, Operator norm: 0.1990 | Test Error: 0.0760, Loss: 0.1805
25: Forward: 6 | Train Error: 0.0690, Loss: 0.1811, Operator norm: 0.1990 | Test Error: 0.0730, Loss: 0.1775
26: Forward: 6 | Train Error: 0.0660, Loss: 0.1780, Operator norm: 0.1990 | Test Error: 0.0710, Loss: 0.1745
27: Forward: 6 | Train Error: 0.0640, Loss: 0.1751, Operator norm: 0.1990 | Test Error: 0.0700, Loss: 0.1716
28: Forward: 6 | Train Error: 0.0630, Loss: 0.1722, Operator norm: 0.1990 | Test Error: 0.0670, Loss: 0.1688
29: Forward: 6 | Train Error: 0.0630, Loss: 0.1694, Operator norm: 0.1990 | Test Error: 0.0670, Loss: 0.1660
30: Forward: 6 | Train Error: 0.0590, Loss: 0.1667, Operator norm: 0.1990 | Test Error: 0.0680, Loss: 0.1634
31: Forward: 6 | Train Error: 0.0590, Loss: 0.1641, Operator norm: 0.1990 | Test Error: 0.0660, Loss: 0.1608
32: Forward: 6 | Train Error: 0.0580, Loss: 0.1616, Operator norm: 0.1990 | Test Error: 0.0680, Loss: 0.1583
33: Forward: 6 | Train Error: 0.0560, Loss: 0.1591, Operator norm: 0.1990 | Test Error: 0.0670, Loss: 0.1559
34: Forward: 6 | Train Error: 0.0560, Loss: 0.1567, Operator norm: 0.1990 | Test Error: 0.0640, Loss: 0.1535
35: Forward: 6 | Train Error: 0.0540, Loss: 0.1544, Operator norm: 0.1990 | Test Error: 0.0630, Loss: 0.1512
36: Forward: 6 | Train Error: 0.0530, Loss: 0.1521, Operator norm: 0.1990 | Test Error: 0.0630, Loss: 0.1490
37: Forward: 6 | Train Error: 0.0530, Loss: 0.1499, Operator norm: 0.1990 | Test Error: 0.0630, Loss: 0.1468
38: Forward: 6 | Train Error: 0.0520, Loss: 0.1477, Operator norm: 0.1990 | Test Error: 0.0640, Loss: 0.1447
39: Forward: 6 | Train Error: 0.0510, Loss: 0.1457, Operator norm: 0.1990 | Test Error: 0.0630, Loss: 0.1426
40: Forward: 6 | Train Error: 0.0500, Loss: 0.1436, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1406
41: Forward: 6 | Train Error: 0.0490, Loss: 0.1417, Operator norm: 0.1990 | Test Error: 0.0620, Loss: 0.1387
42: Forward: 6 | Train Error: 0.0490, Loss: 0.1397, Operator norm: 0.1990 | Test Error: 0.0620, Loss: 0.1368
43: Forward: 6 | Train Error: 0.0490, Loss: 0.1379, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1350
44: Forward: 6 | Train Error: 0.0500, Loss: 0.1361, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1332
45: Forward: 6 | Train Error: 0.0490, Loss: 0.1343, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1314
46: Forward: 6 | Train Error: 0.0490, Loss: 0.1326, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1297
47: Forward: 6 | Train Error: 0.0480, Loss: 0.1309, Operator norm: 0.1990 | Test Error: 0.0600, Loss: 0.1281
48: Forward: 6 | Train Error: 0.0480, Loss: 0.1293, Operator norm: 0.1990 | Test Error: 0.0610, Loss: 0.1265
49: Forward: 6 | Train Error: 0.0480, Loss: 0.1278, Operator norm: 0.1990 | Test Error: 0.0580, Loss: 0.1249
50: Forward: 6 | Train Error: 0.0470, Loss: 0.1262, Operator norm: 0.1990 | Test Error: 0.0590, Loss: 0.1234
51: Forward: 6 | Train Error: 0.0470, Loss: 0.1247, Operator norm: 0.1990 | Test Error: 0.0590, Loss: 0.1220
52: Forward: 6 | Train Error: 0.0470, Loss: 0.1233, Operator norm: 0.1990 | Test Error: 0.0600, Loss: 0.1205
53: Forward: 6 | Train Error: 0.0470, Loss: 0.1219, Operator norm: 0.1990 | Test Error: 0.0580, Loss: 0.1191
54: Forward: 6 | Train Error: 0.0480, Loss: 0.1205, Operator norm: 0.1990 | Test Error: 0.0580, Loss: 0.1178
55: Forward: 6 | Train Error: 0.0480, Loss: 0.1192, Operator norm: 0.1990 | Test Error: 0.0580, Loss: 0.1165
56: Forward: 6 | Train Error: 0.0480, Loss: 0.1179, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1152
57: Forward: 6 | Train Error: 0.0480, Loss: 0.1166, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1140
58: Forward: 6 | Train Error: 0.0490, Loss: 0.1154, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1128
59: Forward: 6 | Train Error: 0.0490, Loss: 0.1142, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1116
60: Forward: 6 | Train Error: 0.0490, Loss: 0.1131, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1104
61: Forward: 6 | Train Error: 0.0480, Loss: 0.1120, Operator norm: 0.1990 | Test Error: 0.0570, Loss: 0.1093
62: Forward: 6 | Train Error: 0.0480, Loss: 0.1109, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1083
63: Forward: 6 | Train Error: 0.0470, Loss: 0.1098, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1072
64: Forward: 6 | Train Error: 0.0470, Loss: 0.1088, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1062
65: Forward: 6 | Train Error: 0.0470, Loss: 0.1078, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1052
66: Forward: 6 | Train Error: 0.0470, Loss: 0.1068, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1042
67: Forward: 6 | Train Error: 0.0470, Loss: 0.1058, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1033
68: Forward: 6 | Train Error: 0.0470, Loss: 0.1049, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1024
69: Forward: 6 | Train Error: 0.0460, Loss: 0.1040, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1015
70: Forward: 6 | Train Error: 0.0460, Loss: 0.1032, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.1006
71: Forward: 6 | Train Error: 0.0460, Loss: 0.1023, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0998
72: Forward: 6 | Train Error: 0.0460, Loss: 0.1015, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0990
73: Forward: 6 | Train Error: 0.0460, Loss: 0.1007, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0982
74: Forward: 6 | Train Error: 0.0460, Loss: 0.0999, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0974
75: Forward: 6 | Train Error: 0.0460, Loss: 0.0991, Operator norm: 0.1990 | Test Error: 0.0550, Loss: 0.0967
76: Forward: 6 | Train Error: 0.0460, Loss: 0.0984, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0959
77: Forward: 6 | Train Error: 0.0460, Loss: 0.0977, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0952
78: Forward: 6 | Train Error: 0.0460, Loss: 0.0970, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0945
79: Forward: 6 | Train Error: 0.0460, Loss: 0.0963, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0939
80: Forward: 6 | Train Error: 0.0460, Loss: 0.0956, Operator norm: 0.1990 | Test Error: 0.0560, Loss: 0.0932
81: Forward: 6 | Train Error: 0.0460, Loss: 0.0950, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0926
82: Forward: 6 | Train Error: 0.0460, Loss: 0.0944, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0920
83: Forward: 6 | Train Error: 0.0460, Loss: 0.0937, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0913
84: Forward: 6 | Train Error: 0.0450, Loss: 0.0932, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0908
85: Forward: 6 | Train Error: 0.0440, Loss: 0.0926, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0902
86: Forward: 6 | Train Error: 0.0440, Loss: 0.0920, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0896
87: Forward: 6 | Train Error: 0.0440, Loss: 0.0915, Operator norm: 0.1990 | Test Error: 0.0540, Loss: 0.0891
88: Forward: 6 | Train Error: 0.0440, Loss: 0.0909, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0886
89: Forward: 6 | Train Error: 0.0440, Loss: 0.0904, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.0881
90: Forward: 6 | Train Error: 0.0440, Loss: 0.0899, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.0876
91: Forward: 6 | Train Error: 0.0450, Loss: 0.0894, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0871
92: Forward: 6 | Train Error: 0.0450, Loss: 0.0889, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0866
93: Forward: 6 | Train Error: 0.0450, Loss: 0.0885, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0862
94: Forward: 6 | Train Error: 0.0460, Loss: 0.0880, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0857
95: Forward: 6 | Train Error: 0.0460, Loss: 0.0876, Operator norm: 0.1990 | Test Error: 0.0530, Loss: 0.0853
96: Forward: 6 | Train Error: 0.0460, Loss: 0.0872, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.0849
97: Forward: 6 | Train Error: 0.0450, Loss: 0.0867, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.0844
98: Forward: 6 | Train Error: 0.0450, Loss: 0.0863, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0840
99: Forward: 6 | Train Error: 0.0450, Loss: 0.0859, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0837
100: Forward: 6 | Train Error: 0.0450, Loss: 0.0856, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0833
101: Forward: 6 | Train Error: 0.0450, Loss: 0.0852, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0829
102: Forward: 6 | Train Error: 0.0450, Loss: 0.0848, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0826
103: Forward: 6 | Train Error: 0.0450, Loss: 0.0845, Operator norm: 0.1990 | Test Error: 0.0510, Loss: 0.0822
104: Forward: 6 | Train Error: 0.0450, Loss: 0.0841, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0819
105: Forward: 6 | Train Error: 0.0450, Loss: 0.0838, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0815
106: Forward: 6 | Train Error: 0.0450, Loss: 0.0834, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0812
107: Forward: 6 | Train Error: 0.0450, Loss: 0.0831, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0809
108: Forward: 6 | Train Error: 0.0450, Loss: 0.0828, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0806
109: Forward: 6 | Train Error: 0.0450, Loss: 0.0825, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0803
110: Forward: 6 | Train Error: 0.0450, Loss: 0.0822, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0800
111: Forward: 6 | Train Error: 0.0450, Loss: 0.0819, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0797
112: Forward: 6 | Train Error: 0.0460, Loss: 0.0816, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0794
113: Forward: 6 | Train Error: 0.0460, Loss: 0.0814, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0792
114: Forward: 6 | Train Error: 0.0460, Loss: 0.0811, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0789
115: Forward: 6 | Train Error: 0.0460, Loss: 0.0808, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0787
116: Forward: 6 | Train Error: 0.0460, Loss: 0.0806, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0784
117: Forward: 6 | Train Error: 0.0460, Loss: 0.0803, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0782
118: Forward: 6 | Train Error: 0.0460, Loss: 0.0801, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0779
119: Forward: 6 | Train Error: 0.0460, Loss: 0.0799, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0777
120: Forward: 6 | Train Error: 0.0460, Loss: 0.0796, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0775
121: Forward: 6 | Train Error: 0.0460, Loss: 0.0794, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0773
122: Forward: 6 | Train Error: 0.0460, Loss: 0.0792, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0770
123: Forward: 6 | Train Error: 0.0460, Loss: 0.0790, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0768
124: Forward: 6 | Train Error: 0.0460, Loss: 0.0788, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0766
125: Forward: 6 | Train Error: 0.0460, Loss: 0.0786, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0764
126: Forward: 6 | Train Error: 0.0460, Loss: 0.0784, Operator norm: 0.1990 | Test Error: 0.0500, Loss: 0.0762
127: Forward: 6 | Train Error: 0.0460, Loss: 0.0782, Operator norm: 0.1990 | Test Error: 0.0490, Loss: 0.0760
128: Forward: 6 | Train Error: 0.0460, Loss: 0.0780, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0759
129: Forward: 6 | Train Error: 0.0460, Loss: 0.0778, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0757
130: Forward: 6 | Train Error: 0.0460, Loss: 0.0776, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0755
131: Forward: 6 | Train Error: 0.0460, Loss: 0.0774, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0753
132: Forward: 6 | Train Error: 0.0460, Loss: 0.0773, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0752
133: Forward: 6 | Train Error: 0.0460, Loss: 0.0771, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0750
134: Forward: 6 | Train Error: 0.0460, Loss: 0.0769, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0749
135: Forward: 6 | Train Error: 0.0460, Loss: 0.0768, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0747
136: Forward: 6 | Train Error: 0.0460, Loss: 0.0766, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0745
137: Forward: 6 | Train Error: 0.0460, Loss: 0.0765, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0744
138: Forward: 6 | Train Error: 0.0460, Loss: 0.0763, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0743
139: Forward: 6 | Train Error: 0.0460, Loss: 0.0762, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0741
140: Forward: 6 | Train Error: 0.0460, Loss: 0.0760, Operator norm: 0.1990 | Test Error: 0.0480, Loss: 0.0740
141: Forward: 6 | Train Error: 0.0460, Loss: 0.0759, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0738
142: Forward: 6 | Train Error: 0.0460, Loss: 0.0757, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0737
143: Forward: 6 | Train Error: 0.0460, Loss: 0.0756, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0736
144: Forward: 6 | Train Error: 0.0460, Loss: 0.0755, Operator norm: 0.1990 | Test Error: 0.0470, Loss: 0.0735
145: Forward: 6 | Train Error: 0.0460, Loss: 0.0754, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0733
146: Forward: 6 | Train Error: 0.0460, Loss: 0.0752, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0732
147: Forward: 6 | Train Error: 0.0460, Loss: 0.0751, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0731
148: Forward: 6 | Train Error: 0.0460, Loss: 0.0750, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0730
149: Forward: 6 | Train Error: 0.0460, Loss: 0.0749, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0729
150: Forward: 6 | Train Error: 0.0460, Loss: 0.0748, Operator norm: 0.1990 | Test Error: 0.0460, Loss: 0.0728
151: Forward: 6 | Train Error: 0.0460, Loss: 0.0746, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0726
152: Forward: 6 | Train Error: 0.0460, Loss: 0.0745, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0725
153: Forward: 6 | Train Error: 0.0460, Loss: 0.0744, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0724
154: Forward: 6 | Train Error: 0.0460, Loss: 0.0743, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0723
155: Forward: 6 | Train Error: 0.0460, Loss: 0.0742, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0722
156: Forward: 6 | Train Error: 0.0460, Loss: 0.0741, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0721
157: Forward: 6 | Train Error: 0.0460, Loss: 0.0740, Operator norm: 0.1990 | Test Error: 0.0450, Loss: 0.0721
158: Forward: 6 | Train Error: 0.0450, Loss: 0.0739, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0720
159: Forward: 6 | Train Error: 0.0450, Loss: 0.0738, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0719
160: Forward: 6 | Train Error: 0.0450, Loss: 0.0737, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0718
161: Forward: 6 | Train Error: 0.0440, Loss: 0.0736, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0717
162: Forward: 6 | Train Error: 0.0440, Loss: 0.0735, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0716
163: Forward: 6 | Train Error: 0.0440, Loss: 0.0735, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0715
164: Forward: 6 | Train Error: 0.0440, Loss: 0.0734, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0714
165: Forward: 6 | Train Error: 0.0440, Loss: 0.0733, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0714
166: Forward: 6 | Train Error: 0.0440, Loss: 0.0732, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0713
167: Forward: 6 | Train Error: 0.0440, Loss: 0.0731, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0712
168: Forward: 6 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0711
169: Forward: 6 | Train Error: 0.0430, Loss: 0.0730, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0711
170: Forward: 6 | Train Error: 0.0430, Loss: 0.0729, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0710
171: Forward: 6 | Train Error: 0.0430, Loss: 0.0728, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0709
172: Forward: 6 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0708
173: Forward: 6 | Train Error: 0.0430, Loss: 0.0727, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0708
174: Forward: 6 | Train Error: 0.0430, Loss: 0.0726, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0707
175: Forward: 6 | Train Error: 0.0430, Loss: 0.0725, Operator norm: 0.1990 | Test Error: 0.0440, Loss: 0.0706
176: Forward: 6 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0706
177: Forward: 6 | Train Error: 0.0430, Loss: 0.0724, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0705
178: Forward: 6 | Train Error: 0.0430, Loss: 0.0723, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0704
179: Forward: 6 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0704
180: Forward: 6 | Train Error: 0.0430, Loss: 0.0722, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0703
181: Forward: 6 | Train Error: 0.0430, Loss: 0.0721, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0703
182: Forward: 6 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0702
183: Forward: 6 | Train Error: 0.0430, Loss: 0.0720, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0701
184: Forward: 6 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0701
185: Forward: 6 | Train Error: 0.0430, Loss: 0.0719, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0700
186: Forward: 6 | Train Error: 0.0420, Loss: 0.0718, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0700
187: Forward: 6 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0699
188: Forward: 6 | Train Error: 0.0420, Loss: 0.0717, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0699
189: Forward: 6 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0698
190: Forward: 6 | Train Error: 0.0420, Loss: 0.0716, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0698
191: Forward: 6 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0697
192: Forward: 6 | Train Error: 0.0420, Loss: 0.0715, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0697
193: Forward: 6 | Train Error: 0.0420, Loss: 0.0714, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0696
194: Forward: 6 | Train Error: 0.0420, Loss: 0.0713, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0696
195: Forward: 6 | Train Error: 0.0420, Loss: 0.0713, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0695
196: Forward: 6 | Train Error: 0.0420, Loss: 0.0712, Operator norm: 0.1990 | Test Error: 0.0430, Loss: 0.0695
197: Forward: 6 | Train Error: 0.0420, Loss: 0.0712, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0694
198: Forward: 6 | Train Error: 0.0420, Loss: 0.0711, Operator norm: 0.1990 | Test Error: 0.0420, Loss: 0.0694
199: Forward: 6 | Train Error: 0.0420, Loss: 0.0711, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0693
200: Forward: 6 | Train Error: 0.0420, Loss: 0.0710, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0693
201: Forward: 6 | Train Error: 0.0420, Loss: 0.0710, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0692
202: Forward: 6 | Train Error: 0.0420, Loss: 0.0709, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0692
203: Forward: 6 | Train Error: 0.0420, Loss: 0.0709, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0691
204: Forward: 6 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1990 | Test Error: 0.0410, Loss: 0.0691
205: Forward: 6 | Train Error: 0.0420, Loss: 0.0708, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0691
206: Forward: 6 | Train Error: 0.0420, Loss: 0.0707, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0690
207: Forward: 6 | Train Error: 0.0420, Loss: 0.0707, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0690
208: Forward: 6 | Train Error: 0.0410, Loss: 0.0707, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0689
209: Forward: 6 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1990 | Test Error: 0.0400, Loss: 0.0689
210: Forward: 6 | Train Error: 0.0410, Loss: 0.0706, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0688
211: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1990 | Test Error: 0.0390, Loss: 0.0688
212: Forward: 6 | Train Error: 0.0410, Loss: 0.0705, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0688
213: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0687
214: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0687
215: Forward: 6 | Train Error: 0.0410, Loss: 0.0704, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0687
216: Forward: 6 | Train Error: 0.0410, Loss: 0.0703, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0686
217: Forward: 6 | Train Error: 0.0410, Loss: 0.0703, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0686
218: Forward: 6 | Train Error: 0.0410, Loss: 0.0702, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0685
219: Forward: 6 | Train Error: 0.0410, Loss: 0.0702, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0685
220: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0685
221: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0684
222: Forward: 6 | Train Error: 0.0410, Loss: 0.0701, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0684
223: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0684
224: Forward: 6 | Train Error: 0.0410, Loss: 0.0700, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0683
225: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0683
226: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0683
227: Forward: 6 | Train Error: 0.0410, Loss: 0.0699, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0682
228: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0682
229: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0682
230: Forward: 6 | Train Error: 0.0410, Loss: 0.0698, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0681
231: Forward: 6 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0681
232: Forward: 6 | Train Error: 0.0410, Loss: 0.0697, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0681
233: Forward: 6 | Train Error: 0.0400, Loss: 0.0696, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0680
234: Forward: 6 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0680
235: Forward: 6 | Train Error: 0.0390, Loss: 0.0696, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0680
236: Forward: 6 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0679
237: Forward: 6 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0679
238: Forward: 6 | Train Error: 0.0390, Loss: 0.0695, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0679
239: Forward: 6 | Train Error: 0.0390, Loss: 0.0694, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0678
240: Forward: 6 | Train Error: 0.0390, Loss: 0.0694, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0678
241: Forward: 6 | Train Error: 0.0390, Loss: 0.0694, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0678
242: Forward: 6 | Train Error: 0.0390, Loss: 0.0693, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0677
243: Forward: 6 | Train Error: 0.0390, Loss: 0.0693, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0677
244: Forward: 6 | Train Error: 0.0390, Loss: 0.0693, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0677
245: Forward: 6 | Train Error: 0.0390, Loss: 0.0692, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0677
246: Forward: 6 | Train Error: 0.0390, Loss: 0.0692, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0676
247: Forward: 6 | Train Error: 0.0390, Loss: 0.0692, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0676
248: Forward: 6 | Train Error: 0.0390, Loss: 0.0691, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0676
249: Forward: 6 | Train Error: 0.0390, Loss: 0.0691, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0675
250: Forward: 6 | Train Error: 0.0390, Loss: 0.0691, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0675
251: Forward: 6 | Train Error: 0.0390, Loss: 0.0690, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0675
252: Forward: 6 | Train Error: 0.0390, Loss: 0.0690, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0675
253: Forward: 6 | Train Error: 0.0380, Loss: 0.0690, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0674
254: Forward: 6 | Train Error: 0.0380, Loss: 0.0689, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0674
255: Forward: 6 | Train Error: 0.0380, Loss: 0.0689, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0674
256: Forward: 6 | Train Error: 0.0380, Loss: 0.0689, Operator norm: 0.1990 | Test Error: 0.0380, Loss: 0.0673
257: Forward: 6 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0673
258: Forward: 6 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0673
259: Forward: 6 | Train Error: 0.0380, Loss: 0.0688, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0673
260: Forward: 6 | Train Error: 0.0380, Loss: 0.0687, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0672
261: Forward: 6 | Train Error: 0.0380, Loss: 0.0687, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0672
262: Forward: 6 | Train Error: 0.0380, Loss: 0.0687, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0672
263: Forward: 6 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0672
264: Forward: 6 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0671
265: Forward: 6 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0671
266: Forward: 6 | Train Error: 0.0380, Loss: 0.0686, Operator norm: 0.1990 | Test Error: 0.0370, Loss: 0.0671
267: Forward: 6 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0671
268: Forward: 6 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0670
269: Forward: 6 | Train Error: 0.0380, Loss: 0.0685, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0670
270: Forward: 6 | Train Error: 0.0380, Loss: 0.0684, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0670
271: Forward: 6 | Train Error: 0.0380, Loss: 0.0684, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0669
272: Forward: 6 | Train Error: 0.0380, Loss: 0.0684, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0669
273: Forward: 6 | Train Error: 0.0380, Loss: 0.0683, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0669
274: Forward: 6 | Train Error: 0.0380, Loss: 0.0683, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0669
275: Forward: 6 | Train Error: 0.0380, Loss: 0.0683, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0668
276: Forward: 6 | Train Error: 0.0380, Loss: 0.0683, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0668
277: Forward: 6 | Train Error: 0.0380, Loss: 0.0682, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0668
278: Forward: 6 | Train Error: 0.0380, Loss: 0.0682, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0668
279: Forward: 6 | Train Error: 0.0380, Loss: 0.0682, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0667
280: Forward: 6 | Train Error: 0.0380, Loss: 0.0681, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0667
281: Forward: 6 | Train Error: 0.0380, Loss: 0.0681, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0667
282: Forward: 6 | Train Error: 0.0380, Loss: 0.0681, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0667
283: Forward: 6 | Train Error: 0.0380, Loss: 0.0681, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0666
284: Forward: 6 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0666
285: Forward: 6 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0666
286: Forward: 6 | Train Error: 0.0380, Loss: 0.0680, Operator norm: 0.1990 | Test Error: 0.0360, Loss: 0.0666
287: Forward: 6 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0666
288: Forward: 6 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0665
289: Forward: 6 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1990 | Test Error: 0.0350, Loss: 0.0665
290: Forward: 6 | Train Error: 0.0380, Loss: 0.0679, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0665
291: Forward: 6 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1990 | Test Error: 0.0340, Loss: 0.0665
292: Forward: 6 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0664
293: Forward: 6 | Train Error: 0.0380, Loss: 0.0678, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0664
294: Forward: 6 | Train Error: 0.0380, Loss: 0.0677, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0664
295: Forward: 6 | Train Error: 0.0380, Loss: 0.0677, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0664
296: Forward: 6 | Train Error: 0.0380, Loss: 0.0677, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0663
297: Forward: 6 | Train Error: 0.0380, Loss: 0.0677, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0663
298: Forward: 6 | Train Error: 0.0380, Loss: 0.0676, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0663
299: Forward: 6 | Train Error: 0.0380, Loss: 0.0676, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0663
300: Forward: 6 | Train Error: 0.0380, Loss: 0.0676, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0662
301: Forward: 6 | Train Error: 0.0380, Loss: 0.0676, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0662
302: Forward: 6 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0662
303: Forward: 6 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0662
304: Forward: 6 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0662
305: Forward: 6 | Train Error: 0.0370, Loss: 0.0675, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0661
306: Forward: 6 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0661
307: Forward: 6 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0661
308: Forward: 6 | Train Error: 0.0360, Loss: 0.0674, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0661
309: Forward: 6 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0660
310: Forward: 6 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0660
311: Forward: 6 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0660
312: Forward: 6 | Train Error: 0.0360, Loss: 0.0673, Operator norm: 0.1990 | Test Error: 0.0330, Loss: 0.0660
313: Forward: 6 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0660
314: Forward: 6 | Train Error: 0.0360, Loss: 0.0672, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0659
315: Forward: 6 | Train Error: 0.0350, Loss: 0.0672, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0659
316: Forward: 6 | Train Error: 0.0350, Loss: 0.0672, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0659
317: Forward: 6 | Train Error: 0.0350, Loss: 0.0671, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0659
318: Forward: 6 | Train Error: 0.0350, Loss: 0.0671, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0658
319: Forward: 6 | Train Error: 0.0350, Loss: 0.0671, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0658
320: Forward: 6 | Train Error: 0.0350, Loss: 0.0671, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0658
321: Forward: 6 | Train Error: 0.0350, Loss: 0.0670, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0658
322: Forward: 6 | Train Error: 0.0350, Loss: 0.0670, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0658
323: Forward: 6 | Train Error: 0.0350, Loss: 0.0670, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0657
324: Forward: 6 | Train Error: 0.0350, Loss: 0.0670, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0657
325: Forward: 6 | Train Error: 0.0350, Loss: 0.0669, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0657
326: Forward: 6 | Train Error: 0.0350, Loss: 0.0669, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0657
327: Forward: 6 | Train Error: 0.0340, Loss: 0.0669, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0656
328: Forward: 6 | Train Error: 0.0340, Loss: 0.0669, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0656
329: Forward: 6 | Train Error: 0.0340, Loss: 0.0668, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0656
330: Forward: 6 | Train Error: 0.0340, Loss: 0.0668, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0656
331: Forward: 6 | Train Error: 0.0340, Loss: 0.0668, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0656
332: Forward: 6 | Train Error: 0.0340, Loss: 0.0668, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0655
333: Forward: 6 | Train Error: 0.0340, Loss: 0.0667, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0655
334: Forward: 6 | Train Error: 0.0340, Loss: 0.0667, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0655
335: Forward: 6 | Train Error: 0.0340, Loss: 0.0667, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0655
336: Forward: 6 | Train Error: 0.0340, Loss: 0.0667, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0655
337: Forward: 6 | Train Error: 0.0340, Loss: 0.0666, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0654
338: Forward: 6 | Train Error: 0.0340, Loss: 0.0666, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0654
339: Forward: 6 | Train Error: 0.0340, Loss: 0.0666, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0654
340: Forward: 6 | Train Error: 0.0340, Loss: 0.0666, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0654
341: Forward: 6 | Train Error: 0.0340, Loss: 0.0665, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0654
342: Forward: 6 | Train Error: 0.0340, Loss: 0.0665, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0653
343: Forward: 6 | Train Error: 0.0340, Loss: 0.0665, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0653
344: Forward: 6 | Train Error: 0.0340, Loss: 0.0665, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0653
345: Forward: 6 | Train Error: 0.0340, Loss: 0.0664, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0653
346: Forward: 6 | Train Error: 0.0340, Loss: 0.0664, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0653
347: Forward: 6 | Train Error: 0.0340, Loss: 0.0664, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0652
348: Forward: 6 | Train Error: 0.0340, Loss: 0.0664, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0652
349: Forward: 6 | Train Error: 0.0340, Loss: 0.0663, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0652
350: Forward: 6 | Train Error: 0.0340, Loss: 0.0663, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0652
351: Forward: 6 | Train Error: 0.0340, Loss: 0.0663, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0652
352: Forward: 6 | Train Error: 0.0340, Loss: 0.0663, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0651
353: Forward: 6 | Train Error: 0.0340, Loss: 0.0662, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0651
354: Forward: 6 | Train Error: 0.0340, Loss: 0.0662, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0651
355: Forward: 6 | Train Error: 0.0340, Loss: 0.0662, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0651
356: Forward: 6 | Train Error: 0.0340, Loss: 0.0662, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0651
357: Forward: 6 | Train Error: 0.0340, Loss: 0.0662, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0650
358: Forward: 6 | Train Error: 0.0340, Loss: 0.0661, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0650
359: Forward: 6 | Train Error: 0.0340, Loss: 0.0661, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0650
360: Forward: 6 | Train Error: 0.0340, Loss: 0.0661, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0650
361: Forward: 6 | Train Error: 0.0340, Loss: 0.0661, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0650
362: Forward: 6 | Train Error: 0.0340, Loss: 0.0660, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0649
363: Forward: 6 | Train Error: 0.0340, Loss: 0.0660, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0649
364: Forward: 6 | Train Error: 0.0340, Loss: 0.0660, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0649
365: Forward: 6 | Train Error: 0.0340, Loss: 0.0660, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0649
366: Forward: 6 | Train Error: 0.0340, Loss: 0.0659, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0649
367: Forward: 6 | Train Error: 0.0340, Loss: 0.0659, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0648
368: Forward: 6 | Train Error: 0.0340, Loss: 0.0659, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0648
369: Forward: 6 | Train Error: 0.0340, Loss: 0.0659, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0648
370: Forward: 6 | Train Error: 0.0340, Loss: 0.0659, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0648
371: Forward: 6 | Train Error: 0.0340, Loss: 0.0658, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0648
372: Forward: 6 | Train Error: 0.0340, Loss: 0.0658, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0647
373: Forward: 6 | Train Error: 0.0340, Loss: 0.0658, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0647
374: Forward: 6 | Train Error: 0.0340, Loss: 0.0658, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0647
375: Forward: 6 | Train Error: 0.0340, Loss: 0.0657, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0647
376: Forward: 6 | Train Error: 0.0340, Loss: 0.0657, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0647
377: Forward: 6 | Train Error: 0.0340, Loss: 0.0657, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
378: Forward: 6 | Train Error: 0.0340, Loss: 0.0657, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
379: Forward: 6 | Train Error: 0.0340, Loss: 0.0656, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
380: Forward: 6 | Train Error: 0.0340, Loss: 0.0656, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
381: Forward: 6 | Train Error: 0.0340, Loss: 0.0656, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
382: Forward: 6 | Train Error: 0.0340, Loss: 0.0656, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0646
383: Forward: 6 | Train Error: 0.0340, Loss: 0.0656, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0645
384: Forward: 6 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0645
385: Forward: 6 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0645
386: Forward: 6 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0645
387: Forward: 6 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0645
388: Forward: 6 | Train Error: 0.0340, Loss: 0.0655, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0644
389: Forward: 6 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0644
390: Forward: 6 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0644
391: Forward: 6 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0644
392: Forward: 6 | Train Error: 0.0340, Loss: 0.0654, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0644
393: Forward: 6 | Train Error: 0.0340, Loss: 0.0653, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
394: Forward: 6 | Train Error: 0.0340, Loss: 0.0653, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
395: Forward: 6 | Train Error: 0.0340, Loss: 0.0653, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
396: Forward: 6 | Train Error: 0.0330, Loss: 0.0653, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
397: Forward: 6 | Train Error: 0.0330, Loss: 0.0653, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
398: Forward: 6 | Train Error: 0.0330, Loss: 0.0652, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0643
399: Forward: 6 | Train Error: 0.0330, Loss: 0.0652, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0642
400: Forward: 6 | Train Error: 0.0330, Loss: 0.0652, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0642
401: Forward: 6 | Train Error: 0.0330, Loss: 0.0652, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0642
402: Forward: 6 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0642
403: Forward: 6 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0642
404: Forward: 6 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
405: Forward: 6 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
406: Forward: 6 | Train Error: 0.0330, Loss: 0.0651, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
407: Forward: 6 | Train Error: 0.0330, Loss: 0.0650, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
408: Forward: 6 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
409: Forward: 6 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0641
410: Forward: 6 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0640
411: Forward: 6 | Train Error: 0.0320, Loss: 0.0650, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0640
412: Forward: 6 | Train Error: 0.0320, Loss: 0.0649, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0640
413: Forward: 6 | Train Error: 0.0320, Loss: 0.0649, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0640
414: Forward: 6 | Train Error: 0.0320, Loss: 0.0649, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0640
415: Forward: 6 | Train Error: 0.0320, Loss: 0.0649, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
416: Forward: 6 | Train Error: 0.0320, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
417: Forward: 6 | Train Error: 0.0320, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
418: Forward: 6 | Train Error: 0.0320, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
419: Forward: 6 | Train Error: 0.0320, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
420: Forward: 6 | Train Error: 0.0320, Loss: 0.0648, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0639
421: Forward: 6 | Train Error: 0.0320, Loss: 0.0647, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
422: Forward: 6 | Train Error: 0.0320, Loss: 0.0647, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
423: Forward: 6 | Train Error: 0.0310, Loss: 0.0647, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
424: Forward: 6 | Train Error: 0.0310, Loss: 0.0647, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
425: Forward: 6 | Train Error: 0.0310, Loss: 0.0647, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
426: Forward: 6 | Train Error: 0.0310, Loss: 0.0646, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0638
427: Forward: 6 | Train Error: 0.0310, Loss: 0.0646, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
428: Forward: 6 | Train Error: 0.0310, Loss: 0.0646, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
429: Forward: 6 | Train Error: 0.0310, Loss: 0.0646, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
430: Forward: 6 | Train Error: 0.0310, Loss: 0.0646, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
431: Forward: 6 | Train Error: 0.0310, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
432: Forward: 6 | Train Error: 0.0310, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0637
433: Forward: 6 | Train Error: 0.0310, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0636
434: Forward: 6 | Train Error: 0.0310, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0636
435: Forward: 6 | Train Error: 0.0310, Loss: 0.0645, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0636
436: Forward: 6 | Train Error: 0.0310, Loss: 0.0644, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0636
437: Forward: 6 | Train Error: 0.0310, Loss: 0.0644, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0636
438: Forward: 6 | Train Error: 0.0310, Loss: 0.0644, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0635
439: Forward: 6 | Train Error: 0.0310, Loss: 0.0644, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0635
440: Forward: 6 | Train Error: 0.0310, Loss: 0.0644, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0635
441: Forward: 6 | Train Error: 0.0310, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0320, Loss: 0.0635
442: Forward: 6 | Train Error: 0.0310, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0310, Loss: 0.0635
443: Forward: 6 | Train Error: 0.0310, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0635
444: Forward: 6 | Train Error: 0.0310, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
445: Forward: 6 | Train Error: 0.0310, Loss: 0.0643, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
446: Forward: 6 | Train Error: 0.0310, Loss: 0.0642, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
447: Forward: 6 | Train Error: 0.0310, Loss: 0.0642, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
448: Forward: 6 | Train Error: 0.0310, Loss: 0.0642, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
449: Forward: 6 | Train Error: 0.0310, Loss: 0.0642, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0634
450: Forward: 6 | Train Error: 0.0310, Loss: 0.0642, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
451: Forward: 6 | Train Error: 0.0310, Loss: 0.0641, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
452: Forward: 6 | Train Error: 0.0310, Loss: 0.0641, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
453: Forward: 6 | Train Error: 0.0310, Loss: 0.0641, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
454: Forward: 6 | Train Error: 0.0300, Loss: 0.0641, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
455: Forward: 6 | Train Error: 0.0300, Loss: 0.0641, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0633
456: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
457: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
458: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
459: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
460: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
461: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0632
462: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
463: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
464: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
465: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
466: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
467: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
468: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0631
469: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
470: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
471: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
472: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
473: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
474: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0630
475: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
476: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
477: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
478: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
479: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
480: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0629
481: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
482: Forward: 6 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
483: Forward: 6 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
484: Forward: 6 | Train Error: 0.0300, Loss: 0.0635, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
485: Forward: 6 | Train Error: 0.0290, Loss: 0.0635, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
486: Forward: 6 | Train Error: 0.0290, Loss: 0.0635, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
487: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0628
488: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0300, Loss: 0.0627
489: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0627
490: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0627
491: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0627
492: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0627
493: Forward: 6 | Train Error: 0.0290, Loss: 0.0633, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0627
494: Forward: 6 | Train Error: 0.0290, Loss: 0.0633, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
495: Forward: 6 | Train Error: 0.0290, Loss: 0.0633, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
496: Forward: 6 | Train Error: 0.0290, Loss: 0.0633, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
497: Forward: 6 | Train Error: 0.0290, Loss: 0.0633, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
498: Forward: 6 | Train Error: 0.0290, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
499: Forward: 6 | Train Error: 0.0290, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
500: Forward: 6 | Train Error: 0.0290, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0626
501: Forward: 6 | Train Error: 0.0290, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
502: Forward: 6 | Train Error: 0.0290, Loss: 0.0632, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
503: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
504: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
505: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
506: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0625
507: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
508: Forward: 6 | Train Error: 0.0280, Loss: 0.0631, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
509: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
510: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
511: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
512: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
513: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0624
514: Forward: 6 | Train Error: 0.0290, Loss: 0.0630, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
515: Forward: 6 | Train Error: 0.0290, Loss: 0.0629, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
516: Forward: 6 | Train Error: 0.0290, Loss: 0.0629, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
517: Forward: 6 | Train Error: 0.0290, Loss: 0.0629, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
518: Forward: 6 | Train Error: 0.0290, Loss: 0.0629, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
519: Forward: 6 | Train Error: 0.0290, Loss: 0.0629, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0623
520: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
521: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
522: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
523: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
524: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
525: Forward: 6 | Train Error: 0.0290, Loss: 0.0628, Operator norm: 0.1990 | Test Error: 0.0290, Loss: 0.0622
526: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0622
527: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
528: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
529: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
530: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
531: Forward: 6 | Train Error: 0.0290, Loss: 0.0627, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
532: Forward: 6 | Train Error: 0.0290, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0270, Loss: 0.0621
533: Forward: 6 | Train Error: 0.0290, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0621
534: Forward: 6 | Train Error: 0.0290, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
535: Forward: 6 | Train Error: 0.0290, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
536: Forward: 6 | Train Error: 0.0290, Loss: 0.0626, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
537: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
538: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
539: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
540: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0620
541: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
542: Forward: 6 | Train Error: 0.0290, Loss: 0.0625, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
543: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
544: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
545: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
546: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
547: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0619
548: Forward: 6 | Train Error: 0.0290, Loss: 0.0624, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
549: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
550: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
551: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
552: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
553: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
554: Forward: 6 | Train Error: 0.0290, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0618
555: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0260, Loss: 0.0617
556: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
557: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
558: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
559: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
560: Forward: 6 | Train Error: 0.0290, Loss: 0.0622, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
561: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0617
562: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
563: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
564: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
565: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
566: Forward: 6 | Train Error: 0.0290, Loss: 0.0621, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
567: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
568: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0250, Loss: 0.0616
569: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0616
570: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
571: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
572: Forward: 6 | Train Error: 0.0290, Loss: 0.0620, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
573: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
574: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
575: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
576: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0615
577: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
578: Forward: 6 | Train Error: 0.0290, Loss: 0.0619, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
579: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
580: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
581: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
582: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
583: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0614
584: Forward: 6 | Train Error: 0.0290, Loss: 0.0618, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
585: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
586: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
587: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
588: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
589: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
590: Forward: 6 | Train Error: 0.0290, Loss: 0.0617, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
591: Forward: 6 | Train Error: 0.0290, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0613
592: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
593: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
594: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
595: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
596: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
597: Forward: 6 | Train Error: 0.0280, Loss: 0.0616, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
598: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0612
599: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
600: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
601: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
602: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
603: Forward: 6 | Train Error: 0.0280, Loss: 0.0615, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
604: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
605: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
606: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0611
607: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0610
608: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0610
609: Forward: 6 | Train Error: 0.0280, Loss: 0.0614, Operator norm: 0.1990 | Test Error: 0.0240, Loss: 0.0610
610: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0610
611: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0610
612: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0610
613: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0610
614: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0610
615: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
616: Forward: 6 | Train Error: 0.0280, Loss: 0.0613, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
617: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
618: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
619: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
620: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
621: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
622: Forward: 6 | Train Error: 0.0280, Loss: 0.0612, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0609
623: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
624: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
625: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
626: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
627: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
628: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
629: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0608
630: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
631: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
632: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
633: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
634: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
635: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
636: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
637: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0607
638: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0230, Loss: 0.0606
639: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
640: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
641: Forward: 6 | Train Error: 0.0270, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
642: Forward: 6 | Train Error: 0.0270, Loss: 0.0609, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
643: Forward: 6 | Train Error: 0.0270, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
644: Forward: 6 | Train Error: 0.0270, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
645: Forward: 6 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
646: Forward: 6 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0606
647: Forward: 6 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
648: Forward: 6 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
649: Forward: 6 | Train Error: 0.0260, Loss: 0.0608, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
650: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
651: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
652: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
653: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
654: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0605
655: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
656: Forward: 6 | Train Error: 0.0260, Loss: 0.0607, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
657: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
658: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
659: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
660: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
661: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
662: Forward: 6 | Train Error: 0.0260, Loss: 0.0606, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0604
663: Forward: 6 | Train Error: 0.0260, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0603
664: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0220, Loss: 0.0603
665: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
666: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
667: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
668: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
669: Forward: 6 | Train Error: 0.0250, Loss: 0.0605, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
670: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0603
671: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
672: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
673: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
674: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
675: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
676: Forward: 6 | Train Error: 0.0250, Loss: 0.0604, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
677: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
678: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
679: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0602
680: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
681: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
682: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
683: Forward: 6 | Train Error: 0.0250, Loss: 0.0603, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
684: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
685: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
686: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
687: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0601
688: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
689: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
690: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
691: Forward: 6 | Train Error: 0.0250, Loss: 0.0602, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
692: Forward: 6 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
693: Forward: 6 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
694: Forward: 6 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
695: Forward: 6 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
696: Forward: 6 | Train Error: 0.0250, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0600
697: Forward: 6 | Train Error: 0.0240, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
698: Forward: 6 | Train Error: 0.0240, Loss: 0.0601, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
699: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
700: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
701: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
702: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
703: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
704: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
705: Forward: 6 | Train Error: 0.0240, Loss: 0.0600, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0599
706: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
707: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
708: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
709: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
710: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
711: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
712: Forward: 6 | Train Error: 0.0240, Loss: 0.0599, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
713: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0598
714: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
715: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
716: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
717: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
718: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
719: Forward: 6 | Train Error: 0.0240, Loss: 0.0598, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
720: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
721: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
722: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0597
723: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
724: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
725: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
726: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
727: Forward: 6 | Train Error: 0.0240, Loss: 0.0597, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
728: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
729: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
730: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
731: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0596
732: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
733: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
734: Forward: 6 | Train Error: 0.0240, Loss: 0.0596, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
735: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
736: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
737: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
738: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
739: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
740: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0595
741: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
742: Forward: 6 | Train Error: 0.0240, Loss: 0.0595, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
743: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
744: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
745: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
746: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
747: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
748: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
749: Forward: 6 | Train Error: 0.0240, Loss: 0.0594, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
750: Forward: 6 | Train Error: 0.0240, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0594
751: Forward: 6 | Train Error: 0.0240, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
752: Forward: 6 | Train Error: 0.0240, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
753: Forward: 6 | Train Error: 0.0240, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
754: Forward: 6 | Train Error: 0.0240, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
755: Forward: 6 | Train Error: 0.0230, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
756: Forward: 6 | Train Error: 0.0230, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
757: Forward: 6 | Train Error: 0.0230, Loss: 0.0593, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
758: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
759: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0593
760: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
761: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
762: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
763: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
764: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
765: Forward: 6 | Train Error: 0.0230, Loss: 0.0592, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
766: Forward: 6 | Train Error: 0.0230, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
767: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
768: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0592
769: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
770: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
771: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
772: Forward: 6 | Train Error: 0.0220, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
773: Forward: 6 | Train Error: 0.0230, Loss: 0.0591, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
774: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
775: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
776: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
777: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
778: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0591
779: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
780: Forward: 6 | Train Error: 0.0230, Loss: 0.0590, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
781: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
782: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
783: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
784: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
785: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
786: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1991 | Test Error: 0.0210, Loss: 0.0590
787: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0590
788: Forward: 6 | Train Error: 0.0230, Loss: 0.0589, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
789: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
790: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
791: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
792: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
793: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
794: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
795: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
796: Forward: 6 | Train Error: 0.0230, Loss: 0.0588, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
797: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0589
798: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
799: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
800: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
801: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
802: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
803: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
804: Forward: 6 | Train Error: 0.0230, Loss: 0.0587, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
805: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
806: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
807: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0588
808: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
809: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
810: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
811: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
812: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
813: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
814: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
815: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
816: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
817: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0587
818: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
819: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
820: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
821: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
822: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
823: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
824: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
825: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
826: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
827: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0586
828: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
829: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
830: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
831: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
832: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
833: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
834: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
835: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
836: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
837: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0585
838: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
839: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
840: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
841: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
842: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
843: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
844: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
845: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
846: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
847: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
848: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0584
849: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
850: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
851: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
852: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
853: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
854: Forward: 6 | Train Error: 0.0230, Loss: 0.0581, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
855: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
856: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
857: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
858: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0583
859: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
860: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
861: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
862: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
863: Forward: 6 | Train Error: 0.0230, Loss: 0.0580, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
864: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
865: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
866: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
867: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0210, Loss: 0.0582
868: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0582
869: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0582
870: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
871: Forward: 6 | Train Error: 0.0230, Loss: 0.0579, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
872: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
873: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
874: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
875: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
876: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
877: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
878: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
879: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0581
880: Forward: 6 | Train Error: 0.0230, Loss: 0.0578, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
881: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
882: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
883: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
884: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
885: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
886: Forward: 6 | Train Error: 0.0230, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
887: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
888: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
889: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.0580
890: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0580
891: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
892: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
893: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
894: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
895: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
896: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
897: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
898: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
899: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
900: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
901: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0579
902: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
903: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
904: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
905: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
906: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
907: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
908: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
909: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
910: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
911: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
912: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0578
913: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
914: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
915: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
916: Forward: 6 | Train Error: 0.0220, Loss: 0.0574, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
917: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
918: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
919: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
920: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
921: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
922: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
923: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0577
924: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
925: Forward: 6 | Train Error: 0.0220, Loss: 0.0573, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
926: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
927: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
928: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
929: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
930: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
931: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
932: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
933: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
934: Forward: 6 | Train Error: 0.0220, Loss: 0.0572, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0576
935: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
936: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
937: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
938: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
939: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
940: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
941: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
942: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
943: Forward: 6 | Train Error: 0.0220, Loss: 0.0571, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
944: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
945: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
946: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0575
947: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
948: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
949: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
950: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
951: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
952: Forward: 6 | Train Error: 0.0220, Loss: 0.0570, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
953: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
954: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
955: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
956: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
957: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0574
958: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
959: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
960: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
961: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
962: Forward: 6 | Train Error: 0.0220, Loss: 0.0569, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
963: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
964: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
965: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
966: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
967: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
968: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
969: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0573
970: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
971: Forward: 6 | Train Error: 0.0220, Loss: 0.0568, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
972: Forward: 6 | Train Error: 0.0220, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
973: Forward: 6 | Train Error: 0.0220, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
974: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
975: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
976: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
977: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
978: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
979: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
980: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
981: Forward: 6 | Train Error: 0.0210, Loss: 0.0567, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0572
982: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
983: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
984: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
985: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
986: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
987: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
988: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
989: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
990: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
991: Forward: 6 | Train Error: 0.0210, Loss: 0.0566, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
992: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
993: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0571
994: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
995: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
996: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
997: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
998: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
999: Forward: 6 | Train Error: 0.0210, Loss: 0.0565, Operator norm: 0.1990 | Test Error: 0.0190, Loss: 0.0570
grad at the end: grad_B=0.0847, grad_A=0.0001, grad_W=0.0554
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1993
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4790, Loss: 0.4861, Operator norm: 0.1993 | Test Error: 0.3220, Loss: 0.3686
1: Forward: 6 | Train Error: 0.3610, Loss: 0.3762, Operator norm: 0.1993 | Test Error: 0.2110, Loss: 0.3030
2: Forward: 6 | Train Error: 0.2280, Loss: 0.3093, Operator norm: 0.1993 | Test Error: 0.1330, Loss: 0.2624
3: Forward: 6 | Train Error: 0.1530, Loss: 0.2677, Operator norm: 0.1993 | Test Error: 0.0950, Loss: 0.2364
4: Forward: 6 | Train Error: 0.1080, Loss: 0.2409, Operator norm: 0.1993 | Test Error: 0.0820, Loss: 0.2189
5: Forward: 6 | Train Error: 0.0910, Loss: 0.2227, Operator norm: 0.1993 | Test Error: 0.0740, Loss: 0.2064
6: Forward: 6 | Train Error: 0.0830, Loss: 0.2097, Operator norm: 0.1993 | Test Error: 0.0640, Loss: 0.1969
7: Forward: 6 | Train Error: 0.0780, Loss: 0.1998, Operator norm: 0.1993 | Test Error: 0.0610, Loss: 0.1892
8: Forward: 6 | Train Error: 0.0760, Loss: 0.1918, Operator norm: 0.1993 | Test Error: 0.0600, Loss: 0.1827
9: Forward: 6 | Train Error: 0.0700, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.0610, Loss: 0.1769
10: Forward: 6 | Train Error: 0.0660, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.0560, Loss: 0.1716
11: Forward: 6 | Train Error: 0.0610, Loss: 0.1738, Operator norm: 0.1993 | Test Error: 0.0540, Loss: 0.1667
12: Forward: 6 | Train Error: 0.0610, Loss: 0.1688, Operator norm: 0.1993 | Test Error: 0.0520, Loss: 0.1621
13: Forward: 6 | Train Error: 0.0590, Loss: 0.1642, Operator norm: 0.1993 | Test Error: 0.0510, Loss: 0.1578
14: Forward: 6 | Train Error: 0.0600, Loss: 0.1599, Operator norm: 0.1993 | Test Error: 0.0470, Loss: 0.1536
15: Forward: 6 | Train Error: 0.0580, Loss: 0.1558, Operator norm: 0.1993 | Test Error: 0.0480, Loss: 0.1497
16: Forward: 6 | Train Error: 0.0550, Loss: 0.1519, Operator norm: 0.1993 | Test Error: 0.0480, Loss: 0.1460
17: Forward: 6 | Train Error: 0.0550, Loss: 0.1482, Operator norm: 0.1993 | Test Error: 0.0460, Loss: 0.1424
18: Forward: 6 | Train Error: 0.0560, Loss: 0.1447, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1390
19: Forward: 6 | Train Error: 0.0550, Loss: 0.1413, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1358
20: Forward: 6 | Train Error: 0.0530, Loss: 0.1381, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1327
21: Forward: 6 | Train Error: 0.0520, Loss: 0.1351, Operator norm: 0.1992 | Test Error: 0.0430, Loss: 0.1298
22: Forward: 6 | Train Error: 0.0510, Loss: 0.1322, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1270
23: Forward: 6 | Train Error: 0.0510, Loss: 0.1295, Operator norm: 0.1992 | Test Error: 0.0430, Loss: 0.1244
24: Forward: 6 | Train Error: 0.0480, Loss: 0.1268, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1218
25: Forward: 6 | Train Error: 0.0470, Loss: 0.1243, Operator norm: 0.1993 | Test Error: 0.0420, Loss: 0.1194
26: Forward: 6 | Train Error: 0.0470, Loss: 0.1220, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1171
27: Forward: 6 | Train Error: 0.0450, Loss: 0.1197, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1149
28: Forward: 6 | Train Error: 0.0450, Loss: 0.1175, Operator norm: 0.1993 | Test Error: 0.0430, Loss: 0.1128
29: Forward: 6 | Train Error: 0.0460, Loss: 0.1154, Operator norm: 0.1993 | Test Error: 0.0420, Loss: 0.1108
30: Forward: 6 | Train Error: 0.0460, Loss: 0.1135, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.1089
31: Forward: 6 | Train Error: 0.0440, Loss: 0.1116, Operator norm: 0.1992 | Test Error: 0.0410, Loss: 0.1071
32: Forward: 6 | Train Error: 0.0430, Loss: 0.1098, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.1053
33: Forward: 6 | Train Error: 0.0410, Loss: 0.1081, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.1037
34: Forward: 6 | Train Error: 0.0400, Loss: 0.1065, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.1021
35: Forward: 6 | Train Error: 0.0400, Loss: 0.1049, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.1006
36: Forward: 6 | Train Error: 0.0400, Loss: 0.1034, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0992
37: Forward: 6 | Train Error: 0.0390, Loss: 0.1020, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0978
38: Forward: 6 | Train Error: 0.0390, Loss: 0.1007, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0965
39: Forward: 6 | Train Error: 0.0390, Loss: 0.0994, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0952
40: Forward: 6 | Train Error: 0.0390, Loss: 0.0982, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0941
41: Forward: 6 | Train Error: 0.0390, Loss: 0.0970, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0929
42: Forward: 6 | Train Error: 0.0380, Loss: 0.0959, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0918
43: Forward: 6 | Train Error: 0.0380, Loss: 0.0948, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0908
44: Forward: 6 | Train Error: 0.0380, Loss: 0.0938, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0898
45: Forward: 6 | Train Error: 0.0380, Loss: 0.0928, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0889
46: Forward: 6 | Train Error: 0.0380, Loss: 0.0918, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0880
47: Forward: 6 | Train Error: 0.0380, Loss: 0.0910, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0871
48: Forward: 6 | Train Error: 0.0380, Loss: 0.0901, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0863
49: Forward: 6 | Train Error: 0.0380, Loss: 0.0893, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0855
50: Forward: 6 | Train Error: 0.0380, Loss: 0.0885, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0847
51: Forward: 6 | Train Error: 0.0380, Loss: 0.0878, Operator norm: 0.1993 | Test Error: 0.0410, Loss: 0.0840
52: Forward: 6 | Train Error: 0.0380, Loss: 0.0870, Operator norm: 0.1992 | Test Error: 0.0410, Loss: 0.0833
53: Forward: 6 | Train Error: 0.0380, Loss: 0.0864, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0827
54: Forward: 6 | Train Error: 0.0380, Loss: 0.0857, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0820
55: Forward: 6 | Train Error: 0.0380, Loss: 0.0851, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0814
56: Forward: 6 | Train Error: 0.0380, Loss: 0.0845, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0809
57: Forward: 6 | Train Error: 0.0370, Loss: 0.0839, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0803
58: Forward: 6 | Train Error: 0.0370, Loss: 0.0834, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0798
59: Forward: 6 | Train Error: 0.0370, Loss: 0.0828, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0793
60: Forward: 6 | Train Error: 0.0370, Loss: 0.0823, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0788
61: Forward: 6 | Train Error: 0.0380, Loss: 0.0818, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0783
62: Forward: 6 | Train Error: 0.0380, Loss: 0.0814, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0779
63: Forward: 6 | Train Error: 0.0380, Loss: 0.0809, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0774
64: Forward: 6 | Train Error: 0.0380, Loss: 0.0805, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0770
65: Forward: 6 | Train Error: 0.0380, Loss: 0.0801, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0766
66: Forward: 6 | Train Error: 0.0380, Loss: 0.0797, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0763
67: Forward: 6 | Train Error: 0.0380, Loss: 0.0793, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0759
68: Forward: 6 | Train Error: 0.0380, Loss: 0.0790, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0756
69: Forward: 6 | Train Error: 0.0380, Loss: 0.0786, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0752
70: Forward: 6 | Train Error: 0.0380, Loss: 0.0783, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0749
71: Forward: 6 | Train Error: 0.0380, Loss: 0.0779, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0746
72: Forward: 6 | Train Error: 0.0380, Loss: 0.0776, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0743
73: Forward: 6 | Train Error: 0.0380, Loss: 0.0773, Operator norm: 0.1993 | Test Error: 0.0400, Loss: 0.0740
74: Forward: 6 | Train Error: 0.0380, Loss: 0.0770, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0737
75: Forward: 6 | Train Error: 0.0380, Loss: 0.0768, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0735
76: Forward: 6 | Train Error: 0.0380, Loss: 0.0765, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0732
77: Forward: 6 | Train Error: 0.0380, Loss: 0.0762, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0730
78: Forward: 6 | Train Error: 0.0380, Loss: 0.0760, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0727
79: Forward: 6 | Train Error: 0.0380, Loss: 0.0757, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0725
80: Forward: 6 | Train Error: 0.0380, Loss: 0.0755, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0723
81: Forward: 6 | Train Error: 0.0380, Loss: 0.0753, Operator norm: 0.1992 | Test Error: 0.0390, Loss: 0.0721
82: Forward: 6 | Train Error: 0.0380, Loss: 0.0751, Operator norm: 0.1993 | Test Error: 0.0390, Loss: 0.0719
83: Forward: 6 | Train Error: 0.0380, Loss: 0.0749, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0717
84: Forward: 6 | Train Error: 0.0380, Loss: 0.0747, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0715
85: Forward: 6 | Train Error: 0.0380, Loss: 0.0745, Operator norm: 0.1993 | Test Error: 0.0380, Loss: 0.0713
86: Forward: 6 | Train Error: 0.0380, Loss: 0.0743, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0711
87: Forward: 6 | Train Error: 0.0380, Loss: 0.0741, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0709
88: Forward: 6 | Train Error: 0.0380, Loss: 0.0739, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0708
89: Forward: 6 | Train Error: 0.0380, Loss: 0.0737, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0706
90: Forward: 6 | Train Error: 0.0380, Loss: 0.0736, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0705
91: Forward: 6 | Train Error: 0.0380, Loss: 0.0734, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0703
92: Forward: 6 | Train Error: 0.0370, Loss: 0.0732, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0702
93: Forward: 6 | Train Error: 0.0370, Loss: 0.0731, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0700
94: Forward: 6 | Train Error: 0.0370, Loss: 0.0729, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0699
95: Forward: 6 | Train Error: 0.0370, Loss: 0.0728, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0697
96: Forward: 6 | Train Error: 0.0370, Loss: 0.0726, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0696
97: Forward: 6 | Train Error: 0.0370, Loss: 0.0725, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0695
98: Forward: 6 | Train Error: 0.0370, Loss: 0.0724, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0693
99: Forward: 6 | Train Error: 0.0370, Loss: 0.0722, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0692
100: Forward: 6 | Train Error: 0.0360, Loss: 0.0721, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0691
101: Forward: 6 | Train Error: 0.0360, Loss: 0.0720, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0690
102: Forward: 6 | Train Error: 0.0360, Loss: 0.0718, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0689
103: Forward: 6 | Train Error: 0.0360, Loss: 0.0717, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0688
104: Forward: 6 | Train Error: 0.0360, Loss: 0.0716, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0687
105: Forward: 6 | Train Error: 0.0360, Loss: 0.0715, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0686
106: Forward: 6 | Train Error: 0.0360, Loss: 0.0714, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0685
107: Forward: 6 | Train Error: 0.0360, Loss: 0.0713, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0684
108: Forward: 6 | Train Error: 0.0360, Loss: 0.0712, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0683
109: Forward: 6 | Train Error: 0.0360, Loss: 0.0711, Operator norm: 0.1993 | Test Error: 0.0370, Loss: 0.0682
110: Forward: 6 | Train Error: 0.0360, Loss: 0.0710, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0681
111: Forward: 6 | Train Error: 0.0360, Loss: 0.0709, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0680
112: Forward: 6 | Train Error: 0.0360, Loss: 0.0708, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0679
113: Forward: 6 | Train Error: 0.0360, Loss: 0.0707, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0678
114: Forward: 6 | Train Error: 0.0360, Loss: 0.0706, Operator norm: 0.1992 | Test Error: 0.0360, Loss: 0.0677
115: Forward: 6 | Train Error: 0.0360, Loss: 0.0705, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0676
116: Forward: 6 | Train Error: 0.0360, Loss: 0.0704, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0675
117: Forward: 6 | Train Error: 0.0360, Loss: 0.0703, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0675
118: Forward: 6 | Train Error: 0.0360, Loss: 0.0702, Operator norm: 0.1993 | Test Error: 0.0360, Loss: 0.0674
119: Forward: 6 | Train Error: 0.0360, Loss: 0.0701, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0673
120: Forward: 6 | Train Error: 0.0360, Loss: 0.0700, Operator norm: 0.1993 | Test Error: 0.0350, Loss: 0.0672
121: Forward: 6 | Train Error: 0.0360, Loss: 0.0699, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0671
122: Forward: 6 | Train Error: 0.0360, Loss: 0.0698, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0671
123: Forward: 6 | Train Error: 0.0360, Loss: 0.0698, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0670
124: Forward: 6 | Train Error: 0.0350, Loss: 0.0697, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0669
125: Forward: 6 | Train Error: 0.0350, Loss: 0.0696, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0669
126: Forward: 6 | Train Error: 0.0350, Loss: 0.0695, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0668
127: Forward: 6 | Train Error: 0.0350, Loss: 0.0694, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0667
128: Forward: 6 | Train Error: 0.0340, Loss: 0.0694, Operator norm: 0.1993 | Test Error: 0.0340, Loss: 0.0666
129: Forward: 6 | Train Error: 0.0340, Loss: 0.0693, Operator norm: 0.1992 | Test Error: 0.0340, Loss: 0.0666
130: Forward: 6 | Train Error: 0.0340, Loss: 0.0692, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0665
131: Forward: 6 | Train Error: 0.0340, Loss: 0.0691, Operator norm: 0.1993 | Test Error: 0.0330, Loss: 0.0664
132: Forward: 6 | Train Error: 0.0340, Loss: 0.0691, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0664
133: Forward: 6 | Train Error: 0.0340, Loss: 0.0690, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0663
134: Forward: 6 | Train Error: 0.0340, Loss: 0.0689, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0662
135: Forward: 6 | Train Error: 0.0340, Loss: 0.0688, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0662
136: Forward: 6 | Train Error: 0.0340, Loss: 0.0688, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0661
137: Forward: 6 | Train Error: 0.0340, Loss: 0.0687, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0661
138: Forward: 6 | Train Error: 0.0340, Loss: 0.0686, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0660
139: Forward: 6 | Train Error: 0.0340, Loss: 0.0686, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0659
140: Forward: 6 | Train Error: 0.0330, Loss: 0.0685, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0659
141: Forward: 6 | Train Error: 0.0330, Loss: 0.0684, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0658
142: Forward: 6 | Train Error: 0.0330, Loss: 0.0684, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0658
143: Forward: 6 | Train Error: 0.0330, Loss: 0.0683, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0657
144: Forward: 6 | Train Error: 0.0330, Loss: 0.0682, Operator norm: 0.1993 | Test Error: 0.0320, Loss: 0.0657
145: Forward: 6 | Train Error: 0.0330, Loss: 0.0682, Operator norm: 0.1993 | Test Error: 0.0310, Loss: 0.0656
146: Forward: 6 | Train Error: 0.0330, Loss: 0.0681, Operator norm: 0.1993 | Test Error: 0.0310, Loss: 0.0655
147: Forward: 6 | Train Error: 0.0330, Loss: 0.0680, Operator norm: 0.1993 | Test Error: 0.0310, Loss: 0.0655
148: Forward: 6 | Train Error: 0.0330, Loss: 0.0680, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0654
149: Forward: 6 | Train Error: 0.0330, Loss: 0.0679, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0654
150: Forward: 6 | Train Error: 0.0330, Loss: 0.0678, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0653
151: Forward: 6 | Train Error: 0.0330, Loss: 0.0678, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0653
152: Forward: 6 | Train Error: 0.0330, Loss: 0.0677, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0652
153: Forward: 6 | Train Error: 0.0320, Loss: 0.0677, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0652
154: Forward: 6 | Train Error: 0.0320, Loss: 0.0676, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0651
155: Forward: 6 | Train Error: 0.0320, Loss: 0.0675, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0651
156: Forward: 6 | Train Error: 0.0320, Loss: 0.0675, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0650
157: Forward: 6 | Train Error: 0.0320, Loss: 0.0674, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0650
158: Forward: 6 | Train Error: 0.0320, Loss: 0.0674, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0649
159: Forward: 6 | Train Error: 0.0320, Loss: 0.0673, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0649
160: Forward: 6 | Train Error: 0.0320, Loss: 0.0672, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0648
161: Forward: 6 | Train Error: 0.0320, Loss: 0.0672, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0648
162: Forward: 6 | Train Error: 0.0310, Loss: 0.0671, Operator norm: 0.1993 | Test Error: 0.0300, Loss: 0.0647
163: Forward: 6 | Train Error: 0.0310, Loss: 0.0671, Operator norm: 0.1992 | Test Error: 0.0280, Loss: 0.0647
164: Forward: 6 | Train Error: 0.0310, Loss: 0.0670, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0646
165: Forward: 6 | Train Error: 0.0310, Loss: 0.0670, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0646
166: Forward: 6 | Train Error: 0.0310, Loss: 0.0669, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0645
167: Forward: 6 | Train Error: 0.0310, Loss: 0.0669, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0645
168: Forward: 6 | Train Error: 0.0310, Loss: 0.0668, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0644
169: Forward: 6 | Train Error: 0.0310, Loss: 0.0667, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0644
170: Forward: 6 | Train Error: 0.0310, Loss: 0.0667, Operator norm: 0.1993 | Test Error: 0.0280, Loss: 0.0643
171: Forward: 6 | Train Error: 0.0310, Loss: 0.0666, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0643
172: Forward: 6 | Train Error: 0.0310, Loss: 0.0666, Operator norm: 0.1993 | Test Error: 0.0260, Loss: 0.0642
173: Forward: 6 | Train Error: 0.0310, Loss: 0.0665, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0642
174: Forward: 6 | Train Error: 0.0310, Loss: 0.0665, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0641
175: Forward: 6 | Train Error: 0.0310, Loss: 0.0664, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0641
176: Forward: 6 | Train Error: 0.0310, Loss: 0.0664, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0641
177: Forward: 6 | Train Error: 0.0310, Loss: 0.0663, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0640
178: Forward: 6 | Train Error: 0.0310, Loss: 0.0663, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0640
179: Forward: 6 | Train Error: 0.0310, Loss: 0.0662, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0639
180: Forward: 6 | Train Error: 0.0310, Loss: 0.0662, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0639
181: Forward: 6 | Train Error: 0.0310, Loss: 0.0661, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0638
182: Forward: 6 | Train Error: 0.0310, Loss: 0.0661, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0638
183: Forward: 6 | Train Error: 0.0320, Loss: 0.0660, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0637
184: Forward: 6 | Train Error: 0.0320, Loss: 0.0660, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0637
185: Forward: 6 | Train Error: 0.0320, Loss: 0.0659, Operator norm: 0.1993 | Test Error: 0.0250, Loss: 0.0637
186: Forward: 6 | Train Error: 0.0320, Loss: 0.0659, Operator norm: 0.1992 | Test Error: 0.0250, Loss: 0.0636
187: Forward: 6 | Train Error: 0.0320, Loss: 0.0658, Operator norm: 0.1992 | Test Error: 0.0240, Loss: 0.0636
188: Forward: 6 | Train Error: 0.0310, Loss: 0.0658, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0635
189: Forward: 6 | Train Error: 0.0310, Loss: 0.0657, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0635
190: Forward: 6 | Train Error: 0.0310, Loss: 0.0657, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0635
191: Forward: 6 | Train Error: 0.0310, Loss: 0.0656, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0634
192: Forward: 6 | Train Error: 0.0310, Loss: 0.0656, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0634
193: Forward: 6 | Train Error: 0.0310, Loss: 0.0655, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0633
194: Forward: 6 | Train Error: 0.0310, Loss: 0.0655, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0633
195: Forward: 6 | Train Error: 0.0310, Loss: 0.0654, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0632
196: Forward: 6 | Train Error: 0.0310, Loss: 0.0654, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0632
197: Forward: 6 | Train Error: 0.0310, Loss: 0.0653, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0632
198: Forward: 6 | Train Error: 0.0310, Loss: 0.0653, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0631
199: Forward: 6 | Train Error: 0.0300, Loss: 0.0652, Operator norm: 0.1993 | Test Error: 0.0240, Loss: 0.0631
200: Forward: 6 | Train Error: 0.0300, Loss: 0.0652, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0630
201: Forward: 6 | Train Error: 0.0300, Loss: 0.0651, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0630
202: Forward: 6 | Train Error: 0.0300, Loss: 0.0651, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0630
203: Forward: 6 | Train Error: 0.0300, Loss: 0.0650, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0629
204: Forward: 6 | Train Error: 0.0300, Loss: 0.0650, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0629
205: Forward: 6 | Train Error: 0.0300, Loss: 0.0650, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0629
206: Forward: 6 | Train Error: 0.0300, Loss: 0.0649, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0628
207: Forward: 6 | Train Error: 0.0300, Loss: 0.0649, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0628
208: Forward: 6 | Train Error: 0.0300, Loss: 0.0648, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0627
209: Forward: 6 | Train Error: 0.0300, Loss: 0.0648, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0627
210: Forward: 6 | Train Error: 0.0300, Loss: 0.0647, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0627
211: Forward: 6 | Train Error: 0.0300, Loss: 0.0647, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0626
212: Forward: 6 | Train Error: 0.0300, Loss: 0.0646, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0626
213: Forward: 6 | Train Error: 0.0300, Loss: 0.0646, Operator norm: 0.1992 | Test Error: 0.0230, Loss: 0.0626
214: Forward: 6 | Train Error: 0.0300, Loss: 0.0646, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0625
215: Forward: 6 | Train Error: 0.0300, Loss: 0.0645, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0625
216: Forward: 6 | Train Error: 0.0300, Loss: 0.0645, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0624
217: Forward: 6 | Train Error: 0.0300, Loss: 0.0644, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0624
218: Forward: 6 | Train Error: 0.0300, Loss: 0.0644, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0624
219: Forward: 6 | Train Error: 0.0300, Loss: 0.0643, Operator norm: 0.1992 | Test Error: 0.0230, Loss: 0.0623
220: Forward: 6 | Train Error: 0.0300, Loss: 0.0643, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0623
221: Forward: 6 | Train Error: 0.0290, Loss: 0.0643, Operator norm: 0.1993 | Test Error: 0.0230, Loss: 0.0623
222: Forward: 6 | Train Error: 0.0290, Loss: 0.0642, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0622
223: Forward: 6 | Train Error: 0.0290, Loss: 0.0642, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0622
224: Forward: 6 | Train Error: 0.0290, Loss: 0.0641, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0622
225: Forward: 6 | Train Error: 0.0290, Loss: 0.0641, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0621
226: Forward: 6 | Train Error: 0.0290, Loss: 0.0640, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0621
227: Forward: 6 | Train Error: 0.0290, Loss: 0.0640, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0620
228: Forward: 6 | Train Error: 0.0300, Loss: 0.0640, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0620
229: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0620
230: Forward: 6 | Train Error: 0.0300, Loss: 0.0639, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0619
231: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0619
232: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0619
233: Forward: 6 | Train Error: 0.0300, Loss: 0.0638, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0618
234: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0618
235: Forward: 6 | Train Error: 0.0300, Loss: 0.0637, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0618
236: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0617
237: Forward: 6 | Train Error: 0.0300, Loss: 0.0636, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0617
238: Forward: 6 | Train Error: 0.0290, Loss: 0.0636, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0617
239: Forward: 6 | Train Error: 0.0290, Loss: 0.0635, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0616
240: Forward: 6 | Train Error: 0.0290, Loss: 0.0635, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0616
241: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1993 | Test Error: 0.0220, Loss: 0.0616
242: Forward: 6 | Train Error: 0.0290, Loss: 0.0634, Operator norm: 0.1992 | Test Error: 0.0220, Loss: 0.0615
243: Forward: 6 | Train Error: 0.0280, Loss: 0.0634, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0615
244: Forward: 6 | Train Error: 0.0280, Loss: 0.0633, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0615
245: Forward: 6 | Train Error: 0.0280, Loss: 0.0633, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0614
246: Forward: 6 | Train Error: 0.0280, Loss: 0.0633, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0614
247: Forward: 6 | Train Error: 0.0270, Loss: 0.0632, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0614
248: Forward: 6 | Train Error: 0.0270, Loss: 0.0632, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0614
249: Forward: 6 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0613
250: Forward: 6 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0613
251: Forward: 6 | Train Error: 0.0270, Loss: 0.0631, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0613
252: Forward: 6 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0612
253: Forward: 6 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0612
254: Forward: 6 | Train Error: 0.0270, Loss: 0.0630, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0612
255: Forward: 6 | Train Error: 0.0270, Loss: 0.0629, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0611
256: Forward: 6 | Train Error: 0.0270, Loss: 0.0629, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0611
257: Forward: 6 | Train Error: 0.0270, Loss: 0.0628, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0611
258: Forward: 6 | Train Error: 0.0270, Loss: 0.0628, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0610
259: Forward: 6 | Train Error: 0.0270, Loss: 0.0628, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0610
260: Forward: 6 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0610
261: Forward: 6 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0609
262: Forward: 6 | Train Error: 0.0270, Loss: 0.0627, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0609
263: Forward: 6 | Train Error: 0.0270, Loss: 0.0626, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0609
264: Forward: 6 | Train Error: 0.0270, Loss: 0.0626, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0609
265: Forward: 6 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0608
266: Forward: 6 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0608
267: Forward: 6 | Train Error: 0.0270, Loss: 0.0625, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0608
268: Forward: 6 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0607
269: Forward: 6 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0607
270: Forward: 6 | Train Error: 0.0270, Loss: 0.0624, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0607
271: Forward: 6 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0607
272: Forward: 6 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0606
273: Forward: 6 | Train Error: 0.0270, Loss: 0.0623, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0606
274: Forward: 6 | Train Error: 0.0270, Loss: 0.0622, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0606
275: Forward: 6 | Train Error: 0.0270, Loss: 0.0622, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0605
276: Forward: 6 | Train Error: 0.0260, Loss: 0.0622, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0605
277: Forward: 6 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0605
278: Forward: 6 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0605
279: Forward: 6 | Train Error: 0.0260, Loss: 0.0621, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0604
280: Forward: 6 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0604
281: Forward: 6 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0604
282: Forward: 6 | Train Error: 0.0260, Loss: 0.0620, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0603
283: Forward: 6 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0603
284: Forward: 6 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0603
285: Forward: 6 | Train Error: 0.0260, Loss: 0.0619, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0603
286: Forward: 6 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0602
287: Forward: 6 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0602
288: Forward: 6 | Train Error: 0.0260, Loss: 0.0618, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0602
289: Forward: 6 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0601
290: Forward: 6 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0601
291: Forward: 6 | Train Error: 0.0260, Loss: 0.0617, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0601
292: Forward: 6 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0601
293: Forward: 6 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0600
294: Forward: 6 | Train Error: 0.0260, Loss: 0.0616, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0600
295: Forward: 6 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0600
296: Forward: 6 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0600
297: Forward: 6 | Train Error: 0.0260, Loss: 0.0615, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0599
298: Forward: 6 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0599
299: Forward: 6 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0599
300: Forward: 6 | Train Error: 0.0260, Loss: 0.0614, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0599
301: Forward: 6 | Train Error: 0.0260, Loss: 0.0613, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0598
302: Forward: 6 | Train Error: 0.0270, Loss: 0.0613, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0598
303: Forward: 6 | Train Error: 0.0270, Loss: 0.0613, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0598
304: Forward: 6 | Train Error: 0.0270, Loss: 0.0613, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0597
305: Forward: 6 | Train Error: 0.0270, Loss: 0.0612, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0597
306: Forward: 6 | Train Error: 0.0270, Loss: 0.0612, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0597
307: Forward: 6 | Train Error: 0.0270, Loss: 0.0612, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0597
308: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0596
309: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0596
310: Forward: 6 | Train Error: 0.0280, Loss: 0.0611, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0596
311: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0596
312: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0595
313: Forward: 6 | Train Error: 0.0280, Loss: 0.0610, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0595
314: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0595
315: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1992 | Test Error: 0.0210, Loss: 0.0595
316: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0594
317: Forward: 6 | Train Error: 0.0280, Loss: 0.0609, Operator norm: 0.1993 | Test Error: 0.0210, Loss: 0.0594
318: Forward: 6 | Train Error: 0.0280, Loss: 0.0608, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0594
319: Forward: 6 | Train Error: 0.0280, Loss: 0.0608, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0594
320: Forward: 6 | Train Error: 0.0280, Loss: 0.0608, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0593
321: Forward: 6 | Train Error: 0.0280, Loss: 0.0607, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0593
322: Forward: 6 | Train Error: 0.0280, Loss: 0.0607, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0593
323: Forward: 6 | Train Error: 0.0280, Loss: 0.0607, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0593
324: Forward: 6 | Train Error: 0.0280, Loss: 0.0607, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0592
325: Forward: 6 | Train Error: 0.0280, Loss: 0.0606, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0592
326: Forward: 6 | Train Error: 0.0280, Loss: 0.0606, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0592
327: Forward: 6 | Train Error: 0.0280, Loss: 0.0606, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0592
328: Forward: 6 | Train Error: 0.0280, Loss: 0.0605, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0592
329: Forward: 6 | Train Error: 0.0280, Loss: 0.0605, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0591
330: Forward: 6 | Train Error: 0.0280, Loss: 0.0605, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0591
331: Forward: 6 | Train Error: 0.0280, Loss: 0.0605, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0591
332: Forward: 6 | Train Error: 0.0280, Loss: 0.0604, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0591
333: Forward: 6 | Train Error: 0.0280, Loss: 0.0604, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0590
334: Forward: 6 | Train Error: 0.0280, Loss: 0.0604, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0590
335: Forward: 6 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0590
336: Forward: 6 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0590
337: Forward: 6 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0589
338: Forward: 6 | Train Error: 0.0280, Loss: 0.0603, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0589
339: Forward: 6 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0589
340: Forward: 6 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0589
341: Forward: 6 | Train Error: 0.0280, Loss: 0.0602, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0589
342: Forward: 6 | Train Error: 0.0280, Loss: 0.0601, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0588
343: Forward: 6 | Train Error: 0.0280, Loss: 0.0601, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0588
344: Forward: 6 | Train Error: 0.0280, Loss: 0.0601, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0588
345: Forward: 6 | Train Error: 0.0270, Loss: 0.0601, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0588
346: Forward: 6 | Train Error: 0.0270, Loss: 0.0600, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0587
347: Forward: 6 | Train Error: 0.0270, Loss: 0.0600, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0587
348: Forward: 6 | Train Error: 0.0270, Loss: 0.0600, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0587
349: Forward: 6 | Train Error: 0.0270, Loss: 0.0600, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0587
350: Forward: 6 | Train Error: 0.0270, Loss: 0.0599, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0586
351: Forward: 6 | Train Error: 0.0270, Loss: 0.0599, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0586
352: Forward: 6 | Train Error: 0.0270, Loss: 0.0599, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0586
353: Forward: 6 | Train Error: 0.0270, Loss: 0.0598, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0586
354: Forward: 6 | Train Error: 0.0270, Loss: 0.0598, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0586
355: Forward: 6 | Train Error: 0.0270, Loss: 0.0598, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0585
356: Forward: 6 | Train Error: 0.0270, Loss: 0.0598, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0585
357: Forward: 6 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0585
358: Forward: 6 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0585
359: Forward: 6 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0585
360: Forward: 6 | Train Error: 0.0270, Loss: 0.0597, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0584
361: Forward: 6 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0584
362: Forward: 6 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0584
363: Forward: 6 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0584
364: Forward: 6 | Train Error: 0.0270, Loss: 0.0596, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0583
365: Forward: 6 | Train Error: 0.0260, Loss: 0.0595, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0583
366: Forward: 6 | Train Error: 0.0260, Loss: 0.0595, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0583
367: Forward: 6 | Train Error: 0.0260, Loss: 0.0595, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0583
368: Forward: 6 | Train Error: 0.0260, Loss: 0.0595, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0583
369: Forward: 6 | Train Error: 0.0260, Loss: 0.0594, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0582
370: Forward: 6 | Train Error: 0.0260, Loss: 0.0594, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0582
371: Forward: 6 | Train Error: 0.0260, Loss: 0.0594, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0582
372: Forward: 6 | Train Error: 0.0260, Loss: 0.0594, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0582
373: Forward: 6 | Train Error: 0.0260, Loss: 0.0593, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0582
374: Forward: 6 | Train Error: 0.0250, Loss: 0.0593, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0581
375: Forward: 6 | Train Error: 0.0250, Loss: 0.0593, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0581
376: Forward: 6 | Train Error: 0.0250, Loss: 0.0592, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0581
377: Forward: 6 | Train Error: 0.0240, Loss: 0.0592, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0581
378: Forward: 6 | Train Error: 0.0240, Loss: 0.0592, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0581
379: Forward: 6 | Train Error: 0.0240, Loss: 0.0592, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0580
380: Forward: 6 | Train Error: 0.0240, Loss: 0.0591, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0580
381: Forward: 6 | Train Error: 0.0240, Loss: 0.0591, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0580
382: Forward: 6 | Train Error: 0.0240, Loss: 0.0591, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0580
383: Forward: 6 | Train Error: 0.0240, Loss: 0.0591, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0580
384: Forward: 6 | Train Error: 0.0240, Loss: 0.0591, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0579
385: Forward: 6 | Train Error: 0.0240, Loss: 0.0590, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0579
386: Forward: 6 | Train Error: 0.0240, Loss: 0.0590, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0579
387: Forward: 6 | Train Error: 0.0240, Loss: 0.0590, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0579
388: Forward: 6 | Train Error: 0.0240, Loss: 0.0590, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0579
389: Forward: 6 | Train Error: 0.0240, Loss: 0.0589, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0578
390: Forward: 6 | Train Error: 0.0240, Loss: 0.0589, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0578
391: Forward: 6 | Train Error: 0.0240, Loss: 0.0589, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0578
392: Forward: 6 | Train Error: 0.0240, Loss: 0.0589, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0578
393: Forward: 6 | Train Error: 0.0240, Loss: 0.0588, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0578
394: Forward: 6 | Train Error: 0.0240, Loss: 0.0588, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0577
395: Forward: 6 | Train Error: 0.0240, Loss: 0.0588, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0577
396: Forward: 6 | Train Error: 0.0240, Loss: 0.0588, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0577
397: Forward: 6 | Train Error: 0.0240, Loss: 0.0587, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0577
398: Forward: 6 | Train Error: 0.0240, Loss: 0.0587, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0577
399: Forward: 6 | Train Error: 0.0240, Loss: 0.0587, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0576
400: Forward: 6 | Train Error: 0.0240, Loss: 0.0587, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0576
401: Forward: 6 | Train Error: 0.0240, Loss: 0.0586, Operator norm: 0.1992 | Test Error: 0.0200, Loss: 0.0576
402: Forward: 6 | Train Error: 0.0240, Loss: 0.0586, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0576
403: Forward: 6 | Train Error: 0.0240, Loss: 0.0586, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0576
404: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0575
405: Forward: 6 | Train Error: 0.0230, Loss: 0.0586, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0575
406: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1993 | Test Error: 0.0200, Loss: 0.0575
407: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0575
408: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0575
409: Forward: 6 | Train Error: 0.0230, Loss: 0.0585, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0575
410: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0574
411: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0574
412: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0574
413: Forward: 6 | Train Error: 0.0230, Loss: 0.0584, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0574
414: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0574
415: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0573
416: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0573
417: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0573
418: Forward: 6 | Train Error: 0.0230, Loss: 0.0583, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0573
419: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0573
420: Forward: 6 | Train Error: 0.0230, Loss: 0.0582, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0573
421: Forward: 6 | Train Error: 0.0220, Loss: 0.0582, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0572
422: Forward: 6 | Train Error: 0.0220, Loss: 0.0582, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0572
423: Forward: 6 | Train Error: 0.0220, Loss: 0.0581, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0572
424: Forward: 6 | Train Error: 0.0220, Loss: 0.0581, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0572
425: Forward: 6 | Train Error: 0.0220, Loss: 0.0581, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0572
426: Forward: 6 | Train Error: 0.0220, Loss: 0.0581, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0571
427: Forward: 6 | Train Error: 0.0220, Loss: 0.0581, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0571
428: Forward: 6 | Train Error: 0.0220, Loss: 0.0580, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0571
429: Forward: 6 | Train Error: 0.0220, Loss: 0.0580, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0571
430: Forward: 6 | Train Error: 0.0220, Loss: 0.0580, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0571
431: Forward: 6 | Train Error: 0.0220, Loss: 0.0580, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0571
432: Forward: 6 | Train Error: 0.0220, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
433: Forward: 6 | Train Error: 0.0220, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
434: Forward: 6 | Train Error: 0.0220, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
435: Forward: 6 | Train Error: 0.0220, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
436: Forward: 6 | Train Error: 0.0220, Loss: 0.0579, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
437: Forward: 6 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0570
438: Forward: 6 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0569
439: Forward: 6 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0569
440: Forward: 6 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0569
441: Forward: 6 | Train Error: 0.0220, Loss: 0.0578, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0569
442: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0569
443: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0568
444: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0568
445: Forward: 6 | Train Error: 0.0220, Loss: 0.0577, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0568
446: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0568
447: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0568
448: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0568
449: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0567
450: Forward: 6 | Train Error: 0.0220, Loss: 0.0576, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0567
451: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0567
452: Forward: 6 | Train Error: 0.0220, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0567
453: Forward: 6 | Train Error: 0.0210, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0567
454: Forward: 6 | Train Error: 0.0210, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0567
455: Forward: 6 | Train Error: 0.0210, Loss: 0.0575, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0566
456: Forward: 6 | Train Error: 0.0210, Loss: 0.0574, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0566
457: Forward: 6 | Train Error: 0.0210, Loss: 0.0574, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0566
458: Forward: 6 | Train Error: 0.0210, Loss: 0.0574, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0566
459: Forward: 6 | Train Error: 0.0210, Loss: 0.0574, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0566
460: Forward: 6 | Train Error: 0.0210, Loss: 0.0574, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0566
461: Forward: 6 | Train Error: 0.0210, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
462: Forward: 6 | Train Error: 0.0210, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
463: Forward: 6 | Train Error: 0.0210, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
464: Forward: 6 | Train Error: 0.0210, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
465: Forward: 6 | Train Error: 0.0210, Loss: 0.0573, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
466: Forward: 6 | Train Error: 0.0210, Loss: 0.0572, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0565
467: Forward: 6 | Train Error: 0.0200, Loss: 0.0572, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0565
468: Forward: 6 | Train Error: 0.0200, Loss: 0.0572, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0564
469: Forward: 6 | Train Error: 0.0200, Loss: 0.0572, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0564
470: Forward: 6 | Train Error: 0.0200, Loss: 0.0572, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0564
471: Forward: 6 | Train Error: 0.0200, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0564
472: Forward: 6 | Train Error: 0.0200, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0564
473: Forward: 6 | Train Error: 0.0200, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0564
474: Forward: 6 | Train Error: 0.0200, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
475: Forward: 6 | Train Error: 0.0190, Loss: 0.0571, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
476: Forward: 6 | Train Error: 0.0190, Loss: 0.0570, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
477: Forward: 6 | Train Error: 0.0190, Loss: 0.0570, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
478: Forward: 6 | Train Error: 0.0190, Loss: 0.0570, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
479: Forward: 6 | Train Error: 0.0190, Loss: 0.0570, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0563
480: Forward: 6 | Train Error: 0.0190, Loss: 0.0570, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
481: Forward: 6 | Train Error: 0.0190, Loss: 0.0569, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
482: Forward: 6 | Train Error: 0.0190, Loss: 0.0569, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
483: Forward: 6 | Train Error: 0.0190, Loss: 0.0569, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
484: Forward: 6 | Train Error: 0.0190, Loss: 0.0569, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
485: Forward: 6 | Train Error: 0.0190, Loss: 0.0569, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
486: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0562
487: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
488: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
489: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
490: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
491: Forward: 6 | Train Error: 0.0190, Loss: 0.0568, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
492: Forward: 6 | Train Error: 0.0190, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0561
493: Forward: 6 | Train Error: 0.0190, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0560
494: Forward: 6 | Train Error: 0.0190, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
495: Forward: 6 | Train Error: 0.0190, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
496: Forward: 6 | Train Error: 0.0190, Loss: 0.0567, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
497: Forward: 6 | Train Error: 0.0190, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
498: Forward: 6 | Train Error: 0.0190, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
499: Forward: 6 | Train Error: 0.0190, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0560
500: Forward: 6 | Train Error: 0.0190, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0170, Loss: 0.0559
501: Forward: 6 | Train Error: 0.0190, Loss: 0.0566, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
502: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
503: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
504: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
505: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
506: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0559
507: Forward: 6 | Train Error: 0.0190, Loss: 0.0565, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0558
508: Forward: 6 | Train Error: 0.0180, Loss: 0.0564, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0558
509: Forward: 6 | Train Error: 0.0180, Loss: 0.0564, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0558
510: Forward: 6 | Train Error: 0.0180, Loss: 0.0564, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0558
511: Forward: 6 | Train Error: 0.0180, Loss: 0.0564, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0558
512: Forward: 6 | Train Error: 0.0180, Loss: 0.0564, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0558
513: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
514: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
515: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
516: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
517: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
518: Forward: 6 | Train Error: 0.0180, Loss: 0.0563, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
519: Forward: 6 | Train Error: 0.0180, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0557
520: Forward: 6 | Train Error: 0.0180, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0556
521: Forward: 6 | Train Error: 0.0180, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0556
522: Forward: 6 | Train Error: 0.0180, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0556
523: Forward: 6 | Train Error: 0.0180, Loss: 0.0562, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0556
524: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0556
525: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0556
526: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0556
527: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
528: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
529: Forward: 6 | Train Error: 0.0180, Loss: 0.0561, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0555
530: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
531: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
532: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
533: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
534: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0555
535: Forward: 6 | Train Error: 0.0180, Loss: 0.0560, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
536: Forward: 6 | Train Error: 0.0180, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
537: Forward: 6 | Train Error: 0.0180, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
538: Forward: 6 | Train Error: 0.0180, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
539: Forward: 6 | Train Error: 0.0180, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
540: Forward: 6 | Train Error: 0.0180, Loss: 0.0559, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
541: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0554
542: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
543: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
544: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
545: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
546: Forward: 6 | Train Error: 0.0180, Loss: 0.0558, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
547: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
548: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0553
549: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
550: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
551: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
552: Forward: 6 | Train Error: 0.0180, Loss: 0.0557, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
553: Forward: 6 | Train Error: 0.0180, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
554: Forward: 6 | Train Error: 0.0180, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
555: Forward: 6 | Train Error: 0.0180, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
556: Forward: 6 | Train Error: 0.0180, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0552
557: Forward: 6 | Train Error: 0.0170, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
558: Forward: 6 | Train Error: 0.0170, Loss: 0.0556, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
559: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
560: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
561: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0551
562: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
563: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0551
564: Forward: 6 | Train Error: 0.0170, Loss: 0.0555, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
565: Forward: 6 | Train Error: 0.0170, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
566: Forward: 6 | Train Error: 0.0170, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
567: Forward: 6 | Train Error: 0.0160, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
568: Forward: 6 | Train Error: 0.0160, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
569: Forward: 6 | Train Error: 0.0160, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
570: Forward: 6 | Train Error: 0.0160, Loss: 0.0554, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
571: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0550
572: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
573: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
574: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
575: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
576: Forward: 6 | Train Error: 0.0160, Loss: 0.0553, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
577: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
578: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
579: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0549
580: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
581: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
582: Forward: 6 | Train Error: 0.0160, Loss: 0.0552, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
583: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
584: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
585: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
586: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
587: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0548
588: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0547
589: Forward: 6 | Train Error: 0.0160, Loss: 0.0551, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0547
590: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0547
591: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0547
592: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0547
593: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0547
594: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0547
595: Forward: 6 | Train Error: 0.0160, Loss: 0.0550, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0547
596: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
597: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0546
598: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
599: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
600: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
601: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
602: Forward: 6 | Train Error: 0.0160, Loss: 0.0549, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0546
603: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0546
604: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
605: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
606: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
607: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
608: Forward: 6 | Train Error: 0.0160, Loss: 0.0548, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
609: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
610: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
611: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0545
612: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0545
613: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
614: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
615: Forward: 6 | Train Error: 0.0160, Loss: 0.0547, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
616: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
617: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
618: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
619: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
620: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0544
621: Forward: 6 | Train Error: 0.0160, Loss: 0.0546, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
622: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
623: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
624: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
625: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
626: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
627: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
628: Forward: 6 | Train Error: 0.0160, Loss: 0.0545, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0543
629: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0543
630: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
631: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
632: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
633: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
634: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
635: Forward: 6 | Train Error: 0.0160, Loss: 0.0544, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
636: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
637: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0542
638: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0541
639: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0541
640: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
641: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
642: Forward: 6 | Train Error: 0.0160, Loss: 0.0543, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
643: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
644: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
645: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
646: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0541
647: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
648: Forward: 6 | Train Error: 0.0160, Loss: 0.0542, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0540
649: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
650: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
651: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
652: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0540
653: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
654: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
655: Forward: 6 | Train Error: 0.0160, Loss: 0.0541, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0540
656: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
657: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
658: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
659: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
660: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
661: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0539
662: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
663: Forward: 6 | Train Error: 0.0160, Loss: 0.0540, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
664: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0539
665: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
666: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
667: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
668: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
669: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
670: Forward: 6 | Train Error: 0.0160, Loss: 0.0539, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
671: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
672: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
673: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0538
674: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
675: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
676: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0537
677: Forward: 6 | Train Error: 0.0160, Loss: 0.0538, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
678: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
679: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
680: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0537
681: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
682: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
683: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0537
684: Forward: 6 | Train Error: 0.0160, Loss: 0.0537, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
685: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
686: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
687: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
688: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
689: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
690: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
691: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
692: Forward: 6 | Train Error: 0.0160, Loss: 0.0536, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0536
693: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
694: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
695: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
696: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
697: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
698: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
699: Forward: 6 | Train Error: 0.0160, Loss: 0.0535, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
700: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0535
701: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
702: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0535
703: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0534
704: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
705: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
706: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
707: Forward: 6 | Train Error: 0.0160, Loss: 0.0534, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
708: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
709: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
710: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
711: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
712: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0534
713: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
714: Forward: 6 | Train Error: 0.0160, Loss: 0.0533, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
715: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
716: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
717: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
718: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
719: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
720: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
721: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
722: Forward: 6 | Train Error: 0.0160, Loss: 0.0532, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0533
723: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
724: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
725: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
726: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
727: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
728: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0532
729: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
730: Forward: 6 | Train Error: 0.0160, Loss: 0.0531, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
731: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
732: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0532
733: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
734: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
735: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
736: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
737: Forward: 6 | Train Error: 0.0160, Loss: 0.0530, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
738: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
739: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
740: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
741: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
742: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0531
743: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0530
744: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
745: Forward: 6 | Train Error: 0.0160, Loss: 0.0529, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0530
746: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
747: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
748: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
749: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
750: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
751: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
752: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
753: Forward: 6 | Train Error: 0.0160, Loss: 0.0528, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0530
754: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
755: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
756: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
757: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0529
758: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
759: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
760: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
761: Forward: 6 | Train Error: 0.0160, Loss: 0.0527, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
762: Forward: 6 | Train Error: 0.0160, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
763: Forward: 6 | Train Error: 0.0160, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0529
764: Forward: 6 | Train Error: 0.0160, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
765: Forward: 6 | Train Error: 0.0160, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
766: Forward: 6 | Train Error: 0.0160, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
767: Forward: 6 | Train Error: 0.0150, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
768: Forward: 6 | Train Error: 0.0150, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
769: Forward: 6 | Train Error: 0.0150, Loss: 0.0526, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
770: Forward: 6 | Train Error: 0.0150, Loss: 0.0526, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0528
771: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
772: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
773: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0528
774: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0528
775: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
776: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
777: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
778: Forward: 6 | Train Error: 0.0150, Loss: 0.0525, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
779: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
780: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
781: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
782: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
783: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
784: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
785: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0527
786: Forward: 6 | Train Error: 0.0150, Loss: 0.0524, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
787: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
788: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
789: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
790: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
791: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
792: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
793: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
794: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
795: Forward: 6 | Train Error: 0.0150, Loss: 0.0523, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
796: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0526
797: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0525
798: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
799: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
800: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
801: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
802: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0525
803: Forward: 6 | Train Error: 0.0150, Loss: 0.0522, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
804: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
805: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
806: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0525
807: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0525
808: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
809: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
810: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
811: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
812: Forward: 6 | Train Error: 0.0150, Loss: 0.0521, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
813: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
814: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
815: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
816: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
817: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
818: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0524
819: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
820: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
821: Forward: 6 | Train Error: 0.0150, Loss: 0.0520, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
822: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0523
823: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
824: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
825: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0523
826: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
827: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
828: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
829: Forward: 6 | Train Error: 0.0150, Loss: 0.0519, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
830: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0523
831: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
832: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
833: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
834: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
835: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0522
836: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
837: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
838: Forward: 6 | Train Error: 0.0150, Loss: 0.0518, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
839: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
840: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
841: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
842: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0522
843: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
844: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
845: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
846: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
847: Forward: 6 | Train Error: 0.0150, Loss: 0.0517, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0521
848: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
849: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
850: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
851: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
852: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
853: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
854: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0521
855: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
856: Forward: 6 | Train Error: 0.0150, Loss: 0.0516, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
857: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
858: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
859: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
860: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
861: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
862: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
863: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0520
864: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
865: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
866: Forward: 6 | Train Error: 0.0150, Loss: 0.0515, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0520
867: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
868: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
869: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
870: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
871: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
872: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
873: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
874: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
875: Forward: 6 | Train Error: 0.0150, Loss: 0.0514, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0519
876: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0519
877: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0519
878: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0519
879: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0518
880: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
881: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
882: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
883: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
884: Forward: 6 | Train Error: 0.0150, Loss: 0.0513, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
885: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
886: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
887: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0518
888: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
889: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
890: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
891: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0518
892: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
893: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0517
894: Forward: 6 | Train Error: 0.0150, Loss: 0.0512, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0517
895: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
896: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0517
897: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
898: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
899: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
900: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
901: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
902: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
903: Forward: 6 | Train Error: 0.0150, Loss: 0.0511, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0517
904: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0517
905: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
906: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
907: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
908: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
909: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
910: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
911: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
912: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
913: Forward: 6 | Train Error: 0.0150, Loss: 0.0510, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0516
914: Forward: 6 | Train Error: 0.0150, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
915: Forward: 6 | Train Error: 0.0150, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
916: Forward: 6 | Train Error: 0.0150, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
917: Forward: 6 | Train Error: 0.0150, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0516
918: Forward: 6 | Train Error: 0.0150, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
919: Forward: 6 | Train Error: 0.0140, Loss: 0.0509, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0515
920: Forward: 6 | Train Error: 0.0140, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
921: Forward: 6 | Train Error: 0.0140, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
922: Forward: 6 | Train Error: 0.0140, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
923: Forward: 6 | Train Error: 0.0140, Loss: 0.0509, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
924: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
925: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0515
926: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0515
927: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0515
928: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
929: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0515
930: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0515
931: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
932: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
933: Forward: 6 | Train Error: 0.0140, Loss: 0.0508, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
934: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
935: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1992 | Test Error: 0.0180, Loss: 0.0514
936: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
937: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
938: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
939: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
940: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
941: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
942: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
943: Forward: 6 | Train Error: 0.0140, Loss: 0.0507, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0514
944: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
945: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
946: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
947: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
948: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
949: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
950: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
951: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
952: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
953: Forward: 6 | Train Error: 0.0140, Loss: 0.0506, Operator norm: 0.1993 | Test Error: 0.0180, Loss: 0.0513
954: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0513
955: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0513
956: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0513
957: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0513
958: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
959: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
960: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0512
961: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
962: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
963: Forward: 6 | Train Error: 0.0140, Loss: 0.0505, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
964: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0512
965: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
966: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
967: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
968: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
969: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
970: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
971: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0512
972: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
973: Forward: 6 | Train Error: 0.0140, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
974: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
975: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
976: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
977: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
978: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
979: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
980: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
981: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
982: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
983: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
984: Forward: 6 | Train Error: 0.0140, Loss: 0.0503, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
985: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0511
986: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
987: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
988: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
989: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
990: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1992 | Test Error: 0.0190, Loss: 0.0510
991: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
992: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
993: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
994: Forward: 6 | Train Error: 0.0140, Loss: 0.0502, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
995: Forward: 6 | Train Error: 0.0140, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
996: Forward: 6 | Train Error: 0.0140, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
997: Forward: 6 | Train Error: 0.0140, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
998: Forward: 6 | Train Error: 0.0140, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
999: Forward: 6 | Train Error: 0.0140, Loss: 0.0501, Operator norm: 0.1993 | Test Error: 0.0190, Loss: 0.0510
grad at the end: grad_B=0.0879, grad_A=0.0001, grad_W=0.0407


==> MNIST/out.txt <==
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.01 | opn=0.1982
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.3720, Loss: 0.4677, Operator norm: 0.1982 | Test Error: 0.1500, Loss: 0.3622
1: Forward: 5 | Train Error: 0.1430, Loss: 0.3608, Operator norm: 0.1982 | Test Error: 0.0450, Loss: 0.2888
2: Forward: 5 | Train Error: 0.0460, Loss: 0.2867, Operator norm: 0.1982 | Test Error: 0.0230, Loss: 0.2364
3: Forward: 5 | Train Error: 0.0140, Loss: 0.2341, Operator norm: 0.1982 | Test Error: 0.0110, Loss: 0.1981
4: Forward: 5 | Train Error: 0.0070, Loss: 0.1958, Operator norm: 0.1982 | Test Error: 0.0080, Loss: 0.1694
5: Forward: 5 | Train Error: 0.0040, Loss: 0.1672, Operator norm: 0.1982 | Test Error: 0.0070, Loss: 0.1474
6: Forward: 5 | Train Error: 0.0040, Loss: 0.1453, Operator norm: 0.1982 | Test Error: 0.0060, Loss: 0.1300
7: Forward: 5 | Train Error: 0.0040, Loss: 0.1281, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.1160
8: Forward: 5 | Train Error: 0.0040, Loss: 0.1143, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.1045
9: Forward: 5 | Train Error: 0.0040, Loss: 0.1030, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0949
10: Forward: 5 | Train Error: 0.0030, Loss: 0.0935, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0867
11: Forward: 5 | Train Error: 0.0020, Loss: 0.0855, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0798
12: Forward: 5 | Train Error: 0.0020, Loss: 0.0787, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0738
13: Forward: 5 | Train Error: 0.0030, Loss: 0.0728, Operator norm: 0.1982 | Test Error: 0.0060, Loss: 0.0687
14: Forward: 5 | Train Error: 0.0030, Loss: 0.0678, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0642
15: Forward: 5 | Train Error: 0.0030, Loss: 0.0634, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0604
16: Forward: 5 | Train Error: 0.0030, Loss: 0.0595, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0570
17: Forward: 5 | Train Error: 0.0030, Loss: 0.0562, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0541
18: Forward: 5 | Train Error: 0.0030, Loss: 0.0533, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0515
19: Forward: 5 | Train Error: 0.0030, Loss: 0.0508, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0493
20: Forward: 5 | Train Error: 0.0030, Loss: 0.0486, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0473
21: Forward: 5 | Train Error: 0.0030, Loss: 0.0466, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0456
22: Forward: 5 | Train Error: 0.0030, Loss: 0.0449, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0442
23: Forward: 5 | Train Error: 0.0030, Loss: 0.0434, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0428
24: Forward: 5 | Train Error: 0.0030, Loss: 0.0421, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0417
25: Forward: 5 | Train Error: 0.0030, Loss: 0.0410, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0407
26: Forward: 5 | Train Error: 0.0030, Loss: 0.0400, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0398
27: Forward: 5 | Train Error: 0.0030, Loss: 0.0391, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0390
28: Forward: 5 | Train Error: 0.0030, Loss: 0.0383, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0383
29: Forward: 5 | Train Error: 0.0020, Loss: 0.0376, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0377
30: Forward: 5 | Train Error: 0.0020, Loss: 0.0369, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0372
31: Forward: 5 | Train Error: 0.0020, Loss: 0.0364, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0367
32: Forward: 5 | Train Error: 0.0020, Loss: 0.0359, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0362
33: Forward: 5 | Train Error: 0.0020, Loss: 0.0354, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0358
34: Forward: 5 | Train Error: 0.0020, Loss: 0.0350, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0355
35: Forward: 5 | Train Error: 0.0020, Loss: 0.0346, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0351
36: Forward: 5 | Train Error: 0.0010, Loss: 0.0343, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0348
37: Forward: 5 | Train Error: 0.0010, Loss: 0.0340, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0345
38: Forward: 5 | Train Error: 0.0010, Loss: 0.0337, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0343
39: Forward: 5 | Train Error: 0.0010, Loss: 0.0334, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0340
40: Forward: 5 | Train Error: 0.0010, Loss: 0.0332, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0338
41: Forward: 5 | Train Error: 0.0010, Loss: 0.0330, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0336
42: Forward: 5 | Train Error: 0.0010, Loss: 0.0328, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0334
43: Forward: 5 | Train Error: 0.0010, Loss: 0.0326, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0332
44: Forward: 5 | Train Error: 0.0010, Loss: 0.0324, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0331
45: Forward: 5 | Train Error: 0.0010, Loss: 0.0322, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0329
46: Forward: 5 | Train Error: 0.0020, Loss: 0.0320, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0327
47: Forward: 5 | Train Error: 0.0020, Loss: 0.0319, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0326
48: Forward: 5 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0324
49: Forward: 5 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0323
50: Forward: 5 | Train Error: 0.0020, Loss: 0.0314, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0322
51: Forward: 5 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0320
52: Forward: 5 | Train Error: 0.0020, Loss: 0.0311, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0319
53: Forward: 5 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0318
54: Forward: 5 | Train Error: 0.0020, Loss: 0.0309, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0317
55: Forward: 5 | Train Error: 0.0020, Loss: 0.0308, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0315
56: Forward: 5 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0314
57: Forward: 5 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0313
58: Forward: 5 | Train Error: 0.0020, Loss: 0.0304, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0312
59: Forward: 5 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0311
60: Forward: 5 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.1982 | Test Error: 0.0050, Loss: 0.0310
61: Forward: 5 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0309
62: Forward: 5 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0308
63: Forward: 5 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0307
64: Forward: 5 | Train Error: 0.0020, Loss: 0.0298, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0306
65: Forward: 5 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0305
66: Forward: 5 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0304
67: Forward: 5 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0303
68: Forward: 5 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0303
69: Forward: 5 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0302
70: Forward: 5 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0301
71: Forward: 5 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0300
72: Forward: 5 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0299
73: Forward: 5 | Train Error: 0.0030, Loss: 0.0290, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0298
74: Forward: 5 | Train Error: 0.0030, Loss: 0.0289, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0298
75: Forward: 5 | Train Error: 0.0030, Loss: 0.0288, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0297
76: Forward: 5 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0296
77: Forward: 5 | Train Error: 0.0030, Loss: 0.0287, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0295
78: Forward: 5 | Train Error: 0.0030, Loss: 0.0286, Operator norm: 0.1982 | Test Error: 0.0040, Loss: 0.0295
79: Forward: 5 | Train Error: 0.0030, Loss: 0.0285, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0294
80: Forward: 5 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0293
81: Forward: 5 | Train Error: 0.0030, Loss: 0.0284, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0292
82: Forward: 5 | Train Error: 0.0030, Loss: 0.0283, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0292
83: Forward: 5 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0291
84: Forward: 5 | Train Error: 0.0030, Loss: 0.0282, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0290
85: Forward: 5 | Train Error: 0.0030, Loss: 0.0281, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0290
86: Forward: 5 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0289
87: Forward: 5 | Train Error: 0.0030, Loss: 0.0280, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0288
88: Forward: 5 | Train Error: 0.0030, Loss: 0.0279, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0288
89: Forward: 5 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0287
90: Forward: 5 | Train Error: 0.0030, Loss: 0.0278, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0287
91: Forward: 5 | Train Error: 0.0030, Loss: 0.0277, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0286
92: Forward: 5 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0285
93: Forward: 5 | Train Error: 0.0030, Loss: 0.0276, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0285
94: Forward: 5 | Train Error: 0.0030, Loss: 0.0275, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0284
95: Forward: 5 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0284
96: Forward: 5 | Train Error: 0.0030, Loss: 0.0274, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0283
97: Forward: 5 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0282
98: Forward: 5 | Train Error: 0.0030, Loss: 0.0273, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0282
99: Forward: 5 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0281
100: Forward: 5 | Train Error: 0.0030, Loss: 0.0272, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0281
101: Forward: 5 | Train Error: 0.0030, Loss: 0.0271, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0280
102: Forward: 5 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0280
103: Forward: 5 | Train Error: 0.0030, Loss: 0.0270, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0279
104: Forward: 5 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0279
105: Forward: 5 | Train Error: 0.0030, Loss: 0.0269, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0278
106: Forward: 5 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0278
107: Forward: 5 | Train Error: 0.0030, Loss: 0.0268, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0277
108: Forward: 5 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0277
109: Forward: 5 | Train Error: 0.0030, Loss: 0.0267, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0276
110: Forward: 5 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0276
111: Forward: 5 | Train Error: 0.0030, Loss: 0.0266, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0275
112: Forward: 5 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0275
113: Forward: 5 | Train Error: 0.0030, Loss: 0.0265, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0274
114: Forward: 5 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0274
115: Forward: 5 | Train Error: 0.0030, Loss: 0.0264, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0274
116: Forward: 5 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0273
117: Forward: 5 | Train Error: 0.0030, Loss: 0.0263, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0273
118: Forward: 5 | Train Error: 0.0030, Loss: 0.0262, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0272
119: Forward: 5 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0272
120: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0271
121: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0271
122: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0271
123: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0270
124: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0270
125: Forward: 5 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0269
126: Forward: 5 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0269
127: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0269
128: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0268
129: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0268
130: Forward: 5 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0268
131: Forward: 5 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0267
132: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0267
133: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0266
134: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0266
135: Forward: 5 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0266
136: Forward: 5 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0265
137: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0265
138: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0265
139: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0264
140: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0264
141: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0264
142: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0263
143: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0263
144: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0263
145: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0262
146: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0262
147: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0262
148: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0261
149: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0261
150: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0261
151: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0260
152: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0260
153: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0260
154: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0260
155: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0259
156: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0259
157: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0259
158: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0258
159: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0258
160: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0258
161: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0258
162: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0257
163: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0257
164: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0257
165: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0257
166: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0256
167: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0256
168: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0256
169: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0255
170: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0255
171: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0255
172: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0255
173: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0254
174: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0254
175: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0254
176: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0254
177: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0253
178: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0253
179: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0253
180: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0253
181: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0253
182: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0252
183: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0252
184: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0252
185: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0252
186: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0251
187: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0251
188: Forward: 5 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0251
189: Forward: 5 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0251
190: Forward: 5 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0251
191: Forward: 5 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0250
192: Forward: 5 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0250
193: Forward: 5 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0250
194: Forward: 5 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0250
195: Forward: 5 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0249
196: Forward: 5 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0249
197: Forward: 5 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0249
198: Forward: 5 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0249
199: Forward: 5 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0249
200: Forward: 5 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0248
201: Forward: 5 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0248
202: Forward: 5 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0248
203: Forward: 5 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0248
204: Forward: 5 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0248
205: Forward: 5 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1982 | Test Error: 0.0030, Loss: 0.0247
206: Forward: 5 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0247
207: Forward: 5 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0247
208: Forward: 5 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0247
209: Forward: 5 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0247
210: Forward: 5 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
211: Forward: 5 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
212: Forward: 5 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
213: Forward: 5 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
214: Forward: 5 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
215: Forward: 5 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0246
216: Forward: 5 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0245
217: Forward: 5 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0245
218: Forward: 5 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0245
219: Forward: 5 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0245
220: Forward: 5 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0245
221: Forward: 5 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
222: Forward: 5 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
223: Forward: 5 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
224: Forward: 5 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
225: Forward: 5 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
226: Forward: 5 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0244
227: Forward: 5 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
228: Forward: 5 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
229: Forward: 5 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
230: Forward: 5 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
231: Forward: 5 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
232: Forward: 5 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0243
233: Forward: 5 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
234: Forward: 5 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
235: Forward: 5 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
236: Forward: 5 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
237: Forward: 5 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
238: Forward: 5 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0242
239: Forward: 5 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
240: Forward: 5 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
241: Forward: 5 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
242: Forward: 5 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
243: Forward: 5 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
244: Forward: 5 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
245: Forward: 5 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0241
246: Forward: 5 | Train Error: 0.0020, Loss: 0.0226, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
247: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
248: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
249: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
250: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
251: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
252: Forward: 5 | Train Error: 0.0020, Loss: 0.0225, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0240
253: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
254: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
255: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
256: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
257: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
258: Forward: 5 | Train Error: 0.0020, Loss: 0.0224, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
259: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0239
260: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
261: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
262: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
263: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
264: Forward: 5 | Train Error: 0.0020, Loss: 0.0223, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
265: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
266: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0238
267: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
268: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
269: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
270: Forward: 5 | Train Error: 0.0020, Loss: 0.0222, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
271: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
272: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
273: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
274: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0237
275: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
276: Forward: 5 | Train Error: 0.0020, Loss: 0.0221, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
277: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
278: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
279: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
280: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
281: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
282: Forward: 5 | Train Error: 0.0020, Loss: 0.0220, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0236
283: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
284: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
285: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
286: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
287: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
288: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
289: Forward: 5 | Train Error: 0.0020, Loss: 0.0219, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
290: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0235
291: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
292: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
293: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
294: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
295: Forward: 5 | Train Error: 0.0020, Loss: 0.0218, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
296: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
297: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
298: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
299: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0234
300: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
301: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
302: Forward: 5 | Train Error: 0.0020, Loss: 0.0217, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
303: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
304: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
305: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
306: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
307: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
308: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0233
309: Forward: 5 | Train Error: 0.0020, Loss: 0.0216, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
310: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
311: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
312: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
313: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
314: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
315: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
316: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
317: Forward: 5 | Train Error: 0.0020, Loss: 0.0215, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
318: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0232
319: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
320: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
321: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
322: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
323: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
324: Forward: 5 | Train Error: 0.0020, Loss: 0.0214, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
325: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
326: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
327: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
328: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0231
329: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
330: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
331: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
332: Forward: 5 | Train Error: 0.0020, Loss: 0.0213, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
333: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
334: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
335: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
336: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
337: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
338: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0230
339: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
340: Forward: 5 | Train Error: 0.0020, Loss: 0.0212, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
341: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
342: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
343: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
344: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
345: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
346: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
347: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
348: Forward: 5 | Train Error: 0.0020, Loss: 0.0211, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
349: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0229
350: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
351: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
352: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
353: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
354: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
355: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
356: Forward: 5 | Train Error: 0.0020, Loss: 0.0210, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
357: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
358: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
359: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
360: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
361: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0228
362: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
363: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
364: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
365: Forward: 5 | Train Error: 0.0020, Loss: 0.0209, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
366: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
367: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
368: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
369: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
370: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
371: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
372: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
373: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0227
374: Forward: 5 | Train Error: 0.0020, Loss: 0.0208, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
375: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
376: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
377: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
378: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
379: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
380: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
381: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
382: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
383: Forward: 5 | Train Error: 0.0020, Loss: 0.0207, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
384: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
385: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
386: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0226
387: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
388: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
389: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
390: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
391: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
392: Forward: 5 | Train Error: 0.0020, Loss: 0.0206, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
393: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
394: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
395: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
396: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
397: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
398: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
399: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0225
400: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
401: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
402: Forward: 5 | Train Error: 0.0020, Loss: 0.0205, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
403: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
404: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
405: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
406: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
407: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
408: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
409: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
410: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
411: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
412: Forward: 5 | Train Error: 0.0020, Loss: 0.0204, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
413: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0224
414: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
415: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
416: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
417: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
418: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
419: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
420: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
421: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
422: Forward: 5 | Train Error: 0.0020, Loss: 0.0203, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
423: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
424: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
425: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
426: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
427: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
428: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0223
429: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
430: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
431: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
432: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
433: Forward: 5 | Train Error: 0.0020, Loss: 0.0202, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
434: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
435: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
436: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
437: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
438: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
439: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
440: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
441: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
442: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
443: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
444: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0222
445: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
446: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
447: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
448: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
449: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
450: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
451: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
452: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
453: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
454: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
455: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
456: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0020, Loss: 0.0221
457: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0221
458: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0221
459: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0221
460: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0221
461: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0221
462: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
463: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
464: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
465: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
466: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
467: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
468: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
469: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
470: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
471: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
472: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
473: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
474: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
475: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
476: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
477: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
478: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0220
479: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
480: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
481: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
482: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
483: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
484: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
485: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
486: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
487: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
488: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
489: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
490: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
491: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
492: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
493: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
494: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
495: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
496: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
497: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0219
498: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
499: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
500: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
501: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
502: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
503: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
504: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
505: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
506: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
507: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
508: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
509: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
510: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
511: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
512: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
513: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
514: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
515: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
516: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
517: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0218
518: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
519: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
520: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
521: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
522: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
523: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
524: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
525: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
526: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
527: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
528: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
529: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
530: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
531: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
532: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
533: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
534: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
535: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
536: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
537: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
538: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
539: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0217
540: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
541: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
542: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
543: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
544: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
545: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
546: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
547: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
548: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
549: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
550: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
551: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
552: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
553: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
554: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
555: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
556: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
557: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
558: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
559: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
560: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
561: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0216
562: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
563: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
564: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
565: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
566: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
567: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
568: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
569: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
570: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
571: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
572: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
573: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
574: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
575: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
576: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
577: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
578: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
579: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
580: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
581: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
582: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
583: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
584: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
585: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
586: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0215
587: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
588: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
589: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
590: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
591: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
592: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
593: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
594: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
595: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
596: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
597: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
598: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
599: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
600: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
601: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
602: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
603: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
604: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
605: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
606: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
607: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
608: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
609: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
610: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
611: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
612: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
613: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0214
614: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
615: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
616: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
617: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
618: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
619: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
620: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
621: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
622: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
623: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
624: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
625: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
626: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
627: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
628: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
629: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
630: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
631: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
632: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
633: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
634: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
635: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
636: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
637: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
638: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
639: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
640: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
641: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0213
642: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
643: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
644: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
645: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
646: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
647: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
648: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
649: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
650: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
651: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
652: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
653: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
654: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
655: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
656: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
657: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
658: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
659: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
660: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
661: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
662: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
663: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
664: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
665: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
666: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
667: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
668: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
669: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
670: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
671: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
672: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0212
673: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
674: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
675: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
676: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
677: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
678: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
679: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
680: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
681: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
682: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
683: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
684: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
685: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
686: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
687: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
688: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
689: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
690: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
691: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
692: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
693: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
694: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
695: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
696: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
697: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
698: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
699: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
700: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
701: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
702: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
703: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
704: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
705: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
706: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0211
707: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
708: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
709: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
710: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
711: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
712: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
713: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
714: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
715: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
716: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
717: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
718: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
719: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
720: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
721: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
722: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
723: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
724: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
725: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
726: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
727: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
728: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
729: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
730: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
731: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
732: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
733: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
734: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
735: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
736: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
737: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
738: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
739: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
740: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
741: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
742: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
743: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0210
744: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
745: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
746: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
747: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
748: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
749: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
750: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
751: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
752: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
753: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
754: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
755: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
756: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
757: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
758: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
759: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
760: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
761: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
762: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
763: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
764: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
765: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
766: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
767: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
768: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
769: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
770: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
771: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
772: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
773: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
774: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
775: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
776: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
777: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
778: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
779: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
780: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
781: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
782: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
783: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
784: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0209
785: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
786: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
787: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
788: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
789: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
790: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
791: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
792: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
793: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
794: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
795: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
796: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
797: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
798: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
799: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
800: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
801: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
802: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
803: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
804: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
805: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
806: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
807: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
808: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
809: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
810: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
811: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
812: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
813: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
814: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
815: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
816: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
817: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
818: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
819: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
820: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
821: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
822: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
823: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
824: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
825: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
826: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
827: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
828: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
829: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
830: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0208
831: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
832: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
833: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
834: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
835: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
836: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
837: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
838: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
839: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
840: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
841: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
842: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
843: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
844: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
845: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
846: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
847: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
848: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
849: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
850: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
851: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
852: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
853: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
854: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
855: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
856: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
857: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
858: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
859: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
860: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
861: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
862: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
863: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
864: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
865: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
866: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
867: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
868: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
869: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
870: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
871: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
872: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
873: Forward: 5 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
874: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
875: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
876: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
877: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
878: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
879: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
880: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
881: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0207
882: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
883: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
884: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
885: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
886: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
887: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
888: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
889: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
890: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
891: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
892: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
893: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
894: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
895: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
896: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
897: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
898: Forward: 5 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
899: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
900: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
901: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
902: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
903: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
904: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
905: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
906: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
907: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
908: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
909: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
910: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
911: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
912: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
913: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
914: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
915: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
916: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
917: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
918: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
919: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
920: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
921: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
922: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
923: Forward: 5 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
924: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
925: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
926: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
927: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
928: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
929: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
930: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
931: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
932: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
933: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
934: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
935: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
936: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
937: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
938: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0206
939: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
940: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
941: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
942: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
943: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
944: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
945: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
946: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
947: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
948: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
949: Forward: 5 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
950: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
951: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
952: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
953: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
954: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
955: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
956: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
957: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
958: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
959: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
960: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
961: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
962: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
963: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
964: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
965: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
966: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
967: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
968: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
969: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
970: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
971: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
972: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
973: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
974: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
975: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
976: Forward: 5 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
977: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
978: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
979: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
980: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
981: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
982: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
983: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
984: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
985: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
986: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
987: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
988: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
989: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
990: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
991: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
992: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
993: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
994: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
995: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
996: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
997: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
998: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
999: Forward: 5 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1982 | Test Error: 0.0010, Loss: 0.0205
grad at the end: grad_B=0.0109, grad_A=0.0001, grad_W=0.0155
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.01 | opn=0.1980
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.6130, Loss: 0.5312, Operator norm: 0.1980 | Test Error: 0.3210, Loss: 0.3818
1: Forward: 5 | Train Error: 0.3340, Loss: 0.3800, Operator norm: 0.1980 | Test Error: 0.1420, Loss: 0.2894
2: Forward: 5 | Train Error: 0.1750, Loss: 0.2880, Operator norm: 0.1980 | Test Error: 0.0420, Loss: 0.2295
3: Forward: 5 | Train Error: 0.0520, Loss: 0.2287, Operator norm: 0.1980 | Test Error: 0.0160, Loss: 0.1884
4: Forward: 5 | Train Error: 0.0190, Loss: 0.1880, Operator norm: 0.1980 | Test Error: 0.0110, Loss: 0.1586
5: Forward: 5 | Train Error: 0.0130, Loss: 0.1587, Operator norm: 0.1980 | Test Error: 0.0090, Loss: 0.1360
6: Forward: 5 | Train Error: 0.0100, Loss: 0.1365, Operator norm: 0.1980 | Test Error: 0.0090, Loss: 0.1184
7: Forward: 5 | Train Error: 0.0090, Loss: 0.1191, Operator norm: 0.1980 | Test Error: 0.0090, Loss: 0.1043
8: Forward: 5 | Train Error: 0.0080, Loss: 0.1052, Operator norm: 0.1980 | Test Error: 0.0090, Loss: 0.0928
9: Forward: 5 | Train Error: 0.0080, Loss: 0.0939, Operator norm: 0.1980 | Test Error: 0.0100, Loss: 0.0835
10: Forward: 5 | Train Error: 0.0080, Loss: 0.0845, Operator norm: 0.1980 | Test Error: 0.0090, Loss: 0.0757
11: Forward: 5 | Train Error: 0.0080, Loss: 0.0768, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0693
12: Forward: 5 | Train Error: 0.0080, Loss: 0.0704, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0640
13: Forward: 5 | Train Error: 0.0080, Loss: 0.0650, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0596
14: Forward: 5 | Train Error: 0.0080, Loss: 0.0606, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0560
15: Forward: 5 | Train Error: 0.0080, Loss: 0.0568, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0529
16: Forward: 5 | Train Error: 0.0080, Loss: 0.0537, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0503
17: Forward: 5 | Train Error: 0.0070, Loss: 0.0511, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0482
18: Forward: 5 | Train Error: 0.0070, Loss: 0.0488, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0464
19: Forward: 5 | Train Error: 0.0060, Loss: 0.0469, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0449
20: Forward: 5 | Train Error: 0.0060, Loss: 0.0453, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0436
21: Forward: 5 | Train Error: 0.0050, Loss: 0.0440, Operator norm: 0.1980 | Test Error: 0.0080, Loss: 0.0425
22: Forward: 5 | Train Error: 0.0050, Loss: 0.0428, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0416
23: Forward: 5 | Train Error: 0.0050, Loss: 0.0418, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0408
24: Forward: 5 | Train Error: 0.0050, Loss: 0.0409, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0401
25: Forward: 5 | Train Error: 0.0040, Loss: 0.0402, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0395
26: Forward: 5 | Train Error: 0.0040, Loss: 0.0395, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0390
27: Forward: 5 | Train Error: 0.0040, Loss: 0.0389, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0385
28: Forward: 5 | Train Error: 0.0040, Loss: 0.0384, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0381
29: Forward: 5 | Train Error: 0.0040, Loss: 0.0379, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0377
30: Forward: 5 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0374
31: Forward: 5 | Train Error: 0.0030, Loss: 0.0371, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0371
32: Forward: 5 | Train Error: 0.0030, Loss: 0.0367, Operator norm: 0.1980 | Test Error: 0.0070, Loss: 0.0368
33: Forward: 5 | Train Error: 0.0030, Loss: 0.0364, Operator norm: 0.1980 | Test Error: 0.0060, Loss: 0.0365
34: Forward: 5 | Train Error: 0.0030, Loss: 0.0361, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0363
35: Forward: 5 | Train Error: 0.0030, Loss: 0.0358, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0361
36: Forward: 5 | Train Error: 0.0030, Loss: 0.0355, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0358
37: Forward: 5 | Train Error: 0.0030, Loss: 0.0353, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0356
38: Forward: 5 | Train Error: 0.0030, Loss: 0.0350, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0354
39: Forward: 5 | Train Error: 0.0030, Loss: 0.0348, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0352
40: Forward: 5 | Train Error: 0.0030, Loss: 0.0346, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0351
41: Forward: 5 | Train Error: 0.0030, Loss: 0.0344, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0349
42: Forward: 5 | Train Error: 0.0030, Loss: 0.0342, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0347
43: Forward: 5 | Train Error: 0.0030, Loss: 0.0340, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0345
44: Forward: 5 | Train Error: 0.0030, Loss: 0.0338, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0344
45: Forward: 5 | Train Error: 0.0030, Loss: 0.0336, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0342
46: Forward: 5 | Train Error: 0.0030, Loss: 0.0334, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0341
47: Forward: 5 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0339
48: Forward: 5 | Train Error: 0.0030, Loss: 0.0331, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0338
49: Forward: 5 | Train Error: 0.0030, Loss: 0.0329, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0336
50: Forward: 5 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0335
51: Forward: 5 | Train Error: 0.0030, Loss: 0.0326, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0333
52: Forward: 5 | Train Error: 0.0030, Loss: 0.0324, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0332
53: Forward: 5 | Train Error: 0.0030, Loss: 0.0323, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0331
54: Forward: 5 | Train Error: 0.0030, Loss: 0.0321, Operator norm: 0.1980 | Test Error: 0.0050, Loss: 0.0329
55: Forward: 5 | Train Error: 0.0030, Loss: 0.0320, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0328
56: Forward: 5 | Train Error: 0.0030, Loss: 0.0318, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0327
57: Forward: 5 | Train Error: 0.0030, Loss: 0.0317, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0326
58: Forward: 5 | Train Error: 0.0030, Loss: 0.0316, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0325
59: Forward: 5 | Train Error: 0.0030, Loss: 0.0314, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0323
60: Forward: 5 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0322
61: Forward: 5 | Train Error: 0.0020, Loss: 0.0312, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0321
62: Forward: 5 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0320
63: Forward: 5 | Train Error: 0.0020, Loss: 0.0309, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0319
64: Forward: 5 | Train Error: 0.0020, Loss: 0.0308, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0318
65: Forward: 5 | Train Error: 0.0020, Loss: 0.0307, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0317
66: Forward: 5 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0316
67: Forward: 5 | Train Error: 0.0020, Loss: 0.0304, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0315
68: Forward: 5 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0314
69: Forward: 5 | Train Error: 0.0020, Loss: 0.0302, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0313
70: Forward: 5 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0312
71: Forward: 5 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0311
72: Forward: 5 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0310
73: Forward: 5 | Train Error: 0.0020, Loss: 0.0298, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0309
74: Forward: 5 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0308
75: Forward: 5 | Train Error: 0.0020, Loss: 0.0296, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0307
76: Forward: 5 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.1980 | Test Error: 0.0040, Loss: 0.0307
77: Forward: 5 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0306
78: Forward: 5 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0305
79: Forward: 5 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0304
80: Forward: 5 | Train Error: 0.0020, Loss: 0.0291, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0303
81: Forward: 5 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0302
82: Forward: 5 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0302
83: Forward: 5 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0301
84: Forward: 5 | Train Error: 0.0020, Loss: 0.0288, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0300
85: Forward: 5 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0299
86: Forward: 5 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0299
87: Forward: 5 | Train Error: 0.0020, Loss: 0.0285, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0298
88: Forward: 5 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0297
89: Forward: 5 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0296
90: Forward: 5 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0296
91: Forward: 5 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0295
92: Forward: 5 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0294
93: Forward: 5 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0294
94: Forward: 5 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0293
95: Forward: 5 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0292
96: Forward: 5 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0292
97: Forward: 5 | Train Error: 0.0020, Loss: 0.0277, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0291
98: Forward: 5 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0290
99: Forward: 5 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0290
100: Forward: 5 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0289
101: Forward: 5 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0288
102: Forward: 5 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0288
103: Forward: 5 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0287
104: Forward: 5 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0287
105: Forward: 5 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0286
106: Forward: 5 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0286
107: Forward: 5 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0285
108: Forward: 5 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0284
109: Forward: 5 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0284
110: Forward: 5 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.1980 | Test Error: 0.0030, Loss: 0.0283
111: Forward: 5 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0283
112: Forward: 5 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0282
113: Forward: 5 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0282
114: Forward: 5 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0281
115: Forward: 5 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0281
116: Forward: 5 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0280
117: Forward: 5 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0280
118: Forward: 5 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0279
119: Forward: 5 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0279
120: Forward: 5 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0278
121: Forward: 5 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0278
122: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0277
123: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0277
124: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0276
125: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0276
126: Forward: 5 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0275
127: Forward: 5 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0275
128: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0274
129: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0274
130: Forward: 5 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0274
131: Forward: 5 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0273
132: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0273
133: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0272
134: Forward: 5 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0272
135: Forward: 5 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0271
136: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0271
137: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0271
138: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0270
139: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0270
140: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0269
141: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0269
142: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0269
143: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0268
144: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0268
145: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0268
146: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0267
147: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0267
148: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0266
149: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0266
150: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0266
151: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0265
152: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0265
153: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0265
154: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0264
155: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0264
156: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0264
157: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0263
158: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0263
159: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0263
160: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0262
161: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0262
162: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0262
163: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0261
164: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0261
165: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0261
166: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0260
167: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0260
168: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0260
169: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0259
170: Forward: 5 | Train Error: 0.0010, Loss: 0.0241, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0259
171: Forward: 5 | Train Error: 0.0010, Loss: 0.0240, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0259
172: Forward: 5 | Train Error: 0.0010, Loss: 0.0240, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0259
173: Forward: 5 | Train Error: 0.0010, Loss: 0.0240, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0258
174: Forward: 5 | Train Error: 0.0010, Loss: 0.0239, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0258
175: Forward: 5 | Train Error: 0.0010, Loss: 0.0239, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0258
176: Forward: 5 | Train Error: 0.0010, Loss: 0.0239, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0257
177: Forward: 5 | Train Error: 0.0010, Loss: 0.0238, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0257
178: Forward: 5 | Train Error: 0.0010, Loss: 0.0238, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0257
179: Forward: 5 | Train Error: 0.0010, Loss: 0.0238, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0256
180: Forward: 5 | Train Error: 0.0010, Loss: 0.0237, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0256
181: Forward: 5 | Train Error: 0.0010, Loss: 0.0237, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0256
182: Forward: 5 | Train Error: 0.0010, Loss: 0.0237, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0256
183: Forward: 5 | Train Error: 0.0010, Loss: 0.0236, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0255
184: Forward: 5 | Train Error: 0.0010, Loss: 0.0236, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0255
185: Forward: 5 | Train Error: 0.0010, Loss: 0.0236, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0255
186: Forward: 5 | Train Error: 0.0010, Loss: 0.0235, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0255
187: Forward: 5 | Train Error: 0.0010, Loss: 0.0235, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0254
188: Forward: 5 | Train Error: 0.0010, Loss: 0.0235, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0254
189: Forward: 5 | Train Error: 0.0010, Loss: 0.0234, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0254
190: Forward: 5 | Train Error: 0.0010, Loss: 0.0234, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0254
191: Forward: 5 | Train Error: 0.0010, Loss: 0.0234, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0253
192: Forward: 5 | Train Error: 0.0010, Loss: 0.0233, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0253
193: Forward: 5 | Train Error: 0.0010, Loss: 0.0233, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0253
194: Forward: 5 | Train Error: 0.0010, Loss: 0.0233, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0252
195: Forward: 5 | Train Error: 0.0010, Loss: 0.0233, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0252
196: Forward: 5 | Train Error: 0.0010, Loss: 0.0232, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0252
197: Forward: 5 | Train Error: 0.0010, Loss: 0.0232, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0252
198: Forward: 5 | Train Error: 0.0010, Loss: 0.0232, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0252
199: Forward: 5 | Train Error: 0.0010, Loss: 0.0231, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0251
200: Forward: 5 | Train Error: 0.0010, Loss: 0.0231, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0251
201: Forward: 5 | Train Error: 0.0010, Loss: 0.0231, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0251
202: Forward: 5 | Train Error: 0.0010, Loss: 0.0231, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0251
203: Forward: 5 | Train Error: 0.0010, Loss: 0.0230, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0250
204: Forward: 5 | Train Error: 0.0010, Loss: 0.0230, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0250
205: Forward: 5 | Train Error: 0.0010, Loss: 0.0230, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0250
206: Forward: 5 | Train Error: 0.0010, Loss: 0.0229, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0250
207: Forward: 5 | Train Error: 0.0010, Loss: 0.0229, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0249
208: Forward: 5 | Train Error: 0.0010, Loss: 0.0229, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0249
209: Forward: 5 | Train Error: 0.0010, Loss: 0.0229, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0249
210: Forward: 5 | Train Error: 0.0010, Loss: 0.0228, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0249
211: Forward: 5 | Train Error: 0.0010, Loss: 0.0228, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0248
212: Forward: 5 | Train Error: 0.0010, Loss: 0.0228, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0248
213: Forward: 5 | Train Error: 0.0010, Loss: 0.0228, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0248
214: Forward: 5 | Train Error: 0.0010, Loss: 0.0227, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0248
215: Forward: 5 | Train Error: 0.0010, Loss: 0.0227, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0248
216: Forward: 5 | Train Error: 0.0010, Loss: 0.0227, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0247
217: Forward: 5 | Train Error: 0.0010, Loss: 0.0227, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0247
218: Forward: 5 | Train Error: 0.0010, Loss: 0.0226, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0247
219: Forward: 5 | Train Error: 0.0010, Loss: 0.0226, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0247
220: Forward: 5 | Train Error: 0.0010, Loss: 0.0226, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0247
221: Forward: 5 | Train Error: 0.0010, Loss: 0.0226, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0246
222: Forward: 5 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0246
223: Forward: 5 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0246
224: Forward: 5 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0246
225: Forward: 5 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0245
226: Forward: 5 | Train Error: 0.0010, Loss: 0.0224, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0245
227: Forward: 5 | Train Error: 0.0010, Loss: 0.0224, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0245
228: Forward: 5 | Train Error: 0.0010, Loss: 0.0224, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0245
229: Forward: 5 | Train Error: 0.0010, Loss: 0.0224, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0245
230: Forward: 5 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
231: Forward: 5 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
232: Forward: 5 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
233: Forward: 5 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
234: Forward: 5 | Train Error: 0.0010, Loss: 0.0222, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
235: Forward: 5 | Train Error: 0.0010, Loss: 0.0222, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0244
236: Forward: 5 | Train Error: 0.0010, Loss: 0.0222, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0243
237: Forward: 5 | Train Error: 0.0010, Loss: 0.0222, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0243
238: Forward: 5 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0243
239: Forward: 5 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0243
240: Forward: 5 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0243
241: Forward: 5 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0242
242: Forward: 5 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0242
243: Forward: 5 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0242
244: Forward: 5 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0242
245: Forward: 5 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0242
246: Forward: 5 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
247: Forward: 5 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
248: Forward: 5 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
249: Forward: 5 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
250: Forward: 5 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
251: Forward: 5 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0241
252: Forward: 5 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
253: Forward: 5 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
254: Forward: 5 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
255: Forward: 5 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
256: Forward: 5 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
257: Forward: 5 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0240
258: Forward: 5 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
259: Forward: 5 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
260: Forward: 5 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
261: Forward: 5 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
262: Forward: 5 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
263: Forward: 5 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0239
264: Forward: 5 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
265: Forward: 5 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
266: Forward: 5 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
267: Forward: 5 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
268: Forward: 5 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
269: Forward: 5 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0238
270: Forward: 5 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
271: Forward: 5 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
272: Forward: 5 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
273: Forward: 5 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
274: Forward: 5 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
275: Forward: 5 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
276: Forward: 5 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0237
277: Forward: 5 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
278: Forward: 5 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
279: Forward: 5 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
280: Forward: 5 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
281: Forward: 5 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
282: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0236
283: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
284: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
285: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
286: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
287: Forward: 5 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
288: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
289: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0235
290: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
291: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
292: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
293: Forward: 5 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
294: Forward: 5 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
295: Forward: 5 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
296: Forward: 5 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0234
297: Forward: 5 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
298: Forward: 5 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
299: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
300: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
301: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
302: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
303: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
304: Forward: 5 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0233
305: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
306: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
307: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
308: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
309: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
310: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
311: Forward: 5 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
312: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0232
313: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
314: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
315: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
316: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
317: Forward: 5 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
318: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
319: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
320: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0231
321: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
322: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
323: Forward: 5 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
324: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
325: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
326: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
327: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
328: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0230
329: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
330: Forward: 5 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
331: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
332: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
333: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
334: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
335: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
336: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
337: Forward: 5 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0229
338: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
339: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
340: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
341: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
342: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
343: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
344: Forward: 5 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
345: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
346: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0228
347: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
348: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
349: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
350: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
351: Forward: 5 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
352: Forward: 5 | Train Error: 0.0010, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
353: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
354: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
355: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
356: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0227
357: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
358: Forward: 5 | Train Error: 0.0020, Loss: 0.0201, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
359: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
360: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
361: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
362: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
363: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
364: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
365: Forward: 5 | Train Error: 0.0020, Loss: 0.0200, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
366: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0226
367: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
368: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
369: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
370: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
371: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
372: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
373: Forward: 5 | Train Error: 0.0020, Loss: 0.0199, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
374: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
375: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
376: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0225
377: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
378: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
379: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
380: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
381: Forward: 5 | Train Error: 0.0020, Loss: 0.0198, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
382: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
383: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
384: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
385: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
386: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
387: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0224
388: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
389: Forward: 5 | Train Error: 0.0020, Loss: 0.0197, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
390: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
391: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
392: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
393: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
394: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
395: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
396: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
397: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
398: Forward: 5 | Train Error: 0.0020, Loss: 0.0196, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0223
399: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
400: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
401: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
402: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
403: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
404: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
405: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
406: Forward: 5 | Train Error: 0.0020, Loss: 0.0195, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
407: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
408: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
409: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
410: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0222
411: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
412: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
413: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
414: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
415: Forward: 5 | Train Error: 0.0020, Loss: 0.0194, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
416: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
417: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
418: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
419: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
420: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
421: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
422: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
423: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0221
424: Forward: 5 | Train Error: 0.0020, Loss: 0.0193, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
425: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
426: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
427: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
428: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
429: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
430: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
431: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
432: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
433: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
434: Forward: 5 | Train Error: 0.0020, Loss: 0.0192, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
435: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
436: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0220
437: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
438: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
439: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
440: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
441: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
442: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
443: Forward: 5 | Train Error: 0.0020, Loss: 0.0191, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
444: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
445: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
446: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
447: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
448: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
449: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
450: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0219
451: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
452: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
453: Forward: 5 | Train Error: 0.0020, Loss: 0.0190, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
454: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
455: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
456: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
457: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
458: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
459: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
460: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
461: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
462: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
463: Forward: 5 | Train Error: 0.0020, Loss: 0.0189, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
464: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
465: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0218
466: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
467: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
468: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
469: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
470: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
471: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
472: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
473: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
474: Forward: 5 | Train Error: 0.0020, Loss: 0.0188, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
475: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
476: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
477: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
478: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
479: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
480: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
481: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0217
482: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
483: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
484: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
485: Forward: 5 | Train Error: 0.0020, Loss: 0.0187, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
486: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
487: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
488: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
489: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
490: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
491: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
492: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
493: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
494: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
495: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
496: Forward: 5 | Train Error: 0.0020, Loss: 0.0186, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
497: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
498: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0216
499: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
500: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
501: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
502: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
503: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
504: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
505: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
506: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
507: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
508: Forward: 5 | Train Error: 0.0020, Loss: 0.0185, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
509: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
510: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
511: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
512: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
513: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
514: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
515: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
516: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0215
517: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
518: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
519: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
520: Forward: 5 | Train Error: 0.0020, Loss: 0.0184, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
521: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
522: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
523: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
524: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
525: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
526: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
527: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
528: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
529: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
530: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
531: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
532: Forward: 5 | Train Error: 0.0020, Loss: 0.0183, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
533: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
534: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
535: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
536: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0214
537: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
538: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
539: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
540: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
541: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
542: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
543: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
544: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
545: Forward: 5 | Train Error: 0.0020, Loss: 0.0182, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
546: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
547: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
548: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
549: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
550: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
551: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
552: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
553: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
554: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
555: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
556: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
557: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0213
558: Forward: 5 | Train Error: 0.0020, Loss: 0.0181, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
559: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
560: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
561: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
562: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
563: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
564: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
565: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
566: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
567: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
568: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
569: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
570: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
571: Forward: 5 | Train Error: 0.0020, Loss: 0.0180, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
572: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
573: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
574: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
575: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
576: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
577: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
578: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
579: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0212
580: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
581: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
582: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
583: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
584: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
585: Forward: 5 | Train Error: 0.0020, Loss: 0.0179, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
586: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
587: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
588: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
589: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
590: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
591: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
592: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
593: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
594: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
595: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
596: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
597: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
598: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
599: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
600: Forward: 5 | Train Error: 0.0020, Loss: 0.0178, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
601: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
602: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
603: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
604: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0211
605: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
606: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
607: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
608: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
609: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
610: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
611: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
612: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
613: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
614: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
615: Forward: 5 | Train Error: 0.0020, Loss: 0.0177, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
616: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
617: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
618: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
619: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
620: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
621: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
622: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
623: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
624: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
625: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
626: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
627: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
628: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
629: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
630: Forward: 5 | Train Error: 0.0020, Loss: 0.0176, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0210
631: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
632: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
633: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
634: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
635: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
636: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
637: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
638: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
639: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
640: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
641: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
642: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
643: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
644: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
645: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
646: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
647: Forward: 5 | Train Error: 0.0020, Loss: 0.0175, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
648: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
649: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
650: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
651: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
652: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
653: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
654: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
655: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
656: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
657: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
658: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
659: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
660: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0209
661: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
662: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
663: Forward: 5 | Train Error: 0.0020, Loss: 0.0174, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
664: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
665: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
666: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
667: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
668: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
669: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
670: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
671: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
672: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
673: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
674: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
675: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
676: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
677: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
678: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
679: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
680: Forward: 5 | Train Error: 0.0020, Loss: 0.0173, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
681: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
682: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
683: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
684: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
685: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
686: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
687: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
688: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
689: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
690: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
691: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
692: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0208
693: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
694: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
695: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
696: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
697: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
698: Forward: 5 | Train Error: 0.0020, Loss: 0.0172, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
699: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
700: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
701: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
702: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
703: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
704: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
705: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
706: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
707: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
708: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
709: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
710: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
711: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
712: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
713: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
714: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
715: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
716: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
717: Forward: 5 | Train Error: 0.0020, Loss: 0.0171, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
718: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
719: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
720: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
721: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
722: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
723: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
724: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
725: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
726: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
727: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
728: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
729: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0207
730: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
731: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
732: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
733: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
734: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
735: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
736: Forward: 5 | Train Error: 0.0020, Loss: 0.0170, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
737: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
738: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
739: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
740: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
741: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
742: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
743: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
744: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
745: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
746: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
747: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
748: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
749: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
750: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
751: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
752: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
753: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
754: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
755: Forward: 5 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
756: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
757: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
758: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
759: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
760: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
761: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
762: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
763: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
764: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
765: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
766: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
767: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
768: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
769: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
770: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0206
771: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
772: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
773: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
774: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
775: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
776: Forward: 5 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
777: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
778: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
779: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
780: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
781: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
782: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
783: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
784: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
785: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
786: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
787: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
788: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
789: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
790: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
791: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
792: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
793: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
794: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
795: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
796: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
797: Forward: 5 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
798: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
799: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
800: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
801: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
802: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
803: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
804: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
805: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
806: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
807: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
808: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
809: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
810: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
811: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
812: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
813: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
814: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
815: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
816: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
817: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0205
818: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
819: Forward: 5 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
820: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
821: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
822: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
823: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
824: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
825: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
826: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
827: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
828: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
829: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
830: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
831: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
832: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
833: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
834: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
835: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
836: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
837: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
838: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
839: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
840: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
841: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
842: Forward: 5 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
843: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
844: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
845: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
846: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
847: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
848: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
849: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
850: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
851: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
852: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
853: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
854: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
855: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
856: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
857: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
858: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
859: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
860: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
861: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
862: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
863: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
864: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
865: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
866: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
867: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
868: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
869: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
870: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
871: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0204
872: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
873: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
874: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
875: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
876: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
877: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
878: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
879: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
880: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
881: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
882: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
883: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
884: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
885: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
886: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
887: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
888: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
889: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
890: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
891: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
892: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
893: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
894: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
895: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
896: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
897: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
898: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
899: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
900: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
901: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
902: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
903: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
904: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
905: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
906: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
907: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
908: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
909: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
910: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
911: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
912: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
913: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
914: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
915: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
916: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
917: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
918: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
919: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
920: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
921: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
922: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
923: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
924: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
925: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
926: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
927: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
928: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
929: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
930: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
931: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
932: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
933: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
934: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
935: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
936: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0203
937: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
938: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
939: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
940: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
941: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
942: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
943: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
944: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
945: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
946: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
947: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
948: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
949: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
950: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
951: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
952: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
953: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
954: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
955: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
956: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
957: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
958: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
959: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
960: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
961: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
962: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
963: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
964: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
965: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
966: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
967: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
968: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
969: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
970: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
971: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
972: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
973: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
974: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
975: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
976: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
977: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
978: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
979: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
980: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
981: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
982: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
983: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
984: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
985: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
986: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
987: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
988: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
989: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
990: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
991: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
992: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
993: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
994: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
995: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
996: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
997: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
998: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
999: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1980 | Test Error: 0.0020, Loss: 0.0202
grad at the end: grad_B=0.0134, grad_A=0.0001, grad_W=0.0130
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.01 | opn=0.1990
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.8260, Loss: 0.5330, Operator norm: 0.1990 | Test Error: 0.5390, Loss: 0.3297
1: Forward: 5 | Train Error: 0.5140, Loss: 0.3248, Operator norm: 0.1990 | Test Error: 0.2810, Loss: 0.2293
2: Forward: 5 | Train Error: 0.2870, Loss: 0.2262, Operator norm: 0.1990 | Test Error: 0.0520, Loss: 0.1710
3: Forward: 5 | Train Error: 0.0530, Loss: 0.1694, Operator norm: 0.1990 | Test Error: 0.0200, Loss: 0.1327
4: Forward: 5 | Train Error: 0.0160, Loss: 0.1319, Operator norm: 0.1990 | Test Error: 0.0050, Loss: 0.1058
5: Forward: 5 | Train Error: 0.0130, Loss: 0.1056, Operator norm: 0.1990 | Test Error: 0.0050, Loss: 0.0864
6: Forward: 5 | Train Error: 0.0090, Loss: 0.0866, Operator norm: 0.1990 | Test Error: 0.0040, Loss: 0.0722
7: Forward: 5 | Train Error: 0.0060, Loss: 0.0726, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0618
8: Forward: 5 | Train Error: 0.0030, Loss: 0.0623, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0542
9: Forward: 5 | Train Error: 0.0030, Loss: 0.0547, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0485
10: Forward: 5 | Train Error: 0.0030, Loss: 0.0491, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0444
11: Forward: 5 | Train Error: 0.0030, Loss: 0.0449, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0413
12: Forward: 5 | Train Error: 0.0030, Loss: 0.0417, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0390
13: Forward: 5 | Train Error: 0.0030, Loss: 0.0394, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0372
14: Forward: 5 | Train Error: 0.0030, Loss: 0.0376, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0359
15: Forward: 5 | Train Error: 0.0030, Loss: 0.0362, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0349
16: Forward: 5 | Train Error: 0.0030, Loss: 0.0351, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0341
17: Forward: 5 | Train Error: 0.0030, Loss: 0.0343, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0335
18: Forward: 5 | Train Error: 0.0020, Loss: 0.0336, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0330
19: Forward: 5 | Train Error: 0.0020, Loss: 0.0330, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0326
20: Forward: 5 | Train Error: 0.0020, Loss: 0.0325, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0322
21: Forward: 5 | Train Error: 0.0020, Loss: 0.0321, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0319
22: Forward: 5 | Train Error: 0.0020, Loss: 0.0318, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0316
23: Forward: 5 | Train Error: 0.0020, Loss: 0.0315, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0314
24: Forward: 5 | Train Error: 0.0020, Loss: 0.0312, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0312
25: Forward: 5 | Train Error: 0.0020, Loss: 0.0309, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0309
26: Forward: 5 | Train Error: 0.0020, Loss: 0.0307, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0308
27: Forward: 5 | Train Error: 0.0020, Loss: 0.0305, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0306
28: Forward: 5 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0304
29: Forward: 5 | Train Error: 0.0020, Loss: 0.0301, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0302
30: Forward: 5 | Train Error: 0.0020, Loss: 0.0299, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0301
31: Forward: 5 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0299
32: Forward: 5 | Train Error: 0.0020, Loss: 0.0295, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0298
33: Forward: 5 | Train Error: 0.0020, Loss: 0.0293, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0296
34: Forward: 5 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0295
35: Forward: 5 | Train Error: 0.0020, Loss: 0.0290, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0294
36: Forward: 5 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0292
37: Forward: 5 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0291
38: Forward: 5 | Train Error: 0.0020, Loss: 0.0286, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0290
39: Forward: 5 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0289
40: Forward: 5 | Train Error: 0.0020, Loss: 0.0283, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0288
41: Forward: 5 | Train Error: 0.0020, Loss: 0.0281, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0287
42: Forward: 5 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0285
43: Forward: 5 | Train Error: 0.0020, Loss: 0.0279, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0284
44: Forward: 5 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0283
45: Forward: 5 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0282
46: Forward: 5 | Train Error: 0.0020, Loss: 0.0275, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0281
47: Forward: 5 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0280
48: Forward: 5 | Train Error: 0.0020, Loss: 0.0273, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0279
49: Forward: 5 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0278
50: Forward: 5 | Train Error: 0.0020, Loss: 0.0271, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0278
51: Forward: 5 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0277
52: Forward: 5 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0276
53: Forward: 5 | Train Error: 0.0020, Loss: 0.0268, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0275
54: Forward: 5 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0274
55: Forward: 5 | Train Error: 0.0020, Loss: 0.0266, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0273
56: Forward: 5 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0272
57: Forward: 5 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0272
58: Forward: 5 | Train Error: 0.0020, Loss: 0.0263, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0271
59: Forward: 5 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0270
60: Forward: 5 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0269
61: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0269
62: Forward: 5 | Train Error: 0.0020, Loss: 0.0260, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0268
63: Forward: 5 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0267
64: Forward: 5 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0267
65: Forward: 5 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0266
66: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0265
67: Forward: 5 | Train Error: 0.0020, Loss: 0.0256, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0265
68: Forward: 5 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0264
69: Forward: 5 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0263
70: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0263
71: Forward: 5 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0262
72: Forward: 5 | Train Error: 0.0020, Loss: 0.0252, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0262
73: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1990 | Test Error: 0.0030, Loss: 0.0261
74: Forward: 5 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0261
75: Forward: 5 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0260
76: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0259
77: Forward: 5 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0259
78: Forward: 5 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0258
79: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0258
80: Forward: 5 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0257
81: Forward: 5 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0257
82: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0256
83: Forward: 5 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0256
84: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0255
85: Forward: 5 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0255
86: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0254
87: Forward: 5 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0254
88: Forward: 5 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0253
89: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0253
90: Forward: 5 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0253
91: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0252
92: Forward: 5 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0252
93: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0251
94: Forward: 5 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0251
95: Forward: 5 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0250
96: Forward: 5 | Train Error: 0.0030, Loss: 0.0238, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0250
97: Forward: 5 | Train Error: 0.0030, Loss: 0.0237, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0250
98: Forward: 5 | Train Error: 0.0030, Loss: 0.0237, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0249
99: Forward: 5 | Train Error: 0.0030, Loss: 0.0236, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0249
100: Forward: 5 | Train Error: 0.0030, Loss: 0.0236, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0248
101: Forward: 5 | Train Error: 0.0030, Loss: 0.0235, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0248
102: Forward: 5 | Train Error: 0.0030, Loss: 0.0235, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0248
103: Forward: 5 | Train Error: 0.0030, Loss: 0.0235, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0247
104: Forward: 5 | Train Error: 0.0030, Loss: 0.0234, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0247
105: Forward: 5 | Train Error: 0.0030, Loss: 0.0234, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0246
106: Forward: 5 | Train Error: 0.0030, Loss: 0.0233, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0246
107: Forward: 5 | Train Error: 0.0030, Loss: 0.0233, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0246
108: Forward: 5 | Train Error: 0.0030, Loss: 0.0232, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0245
109: Forward: 5 | Train Error: 0.0040, Loss: 0.0232, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0245
110: Forward: 5 | Train Error: 0.0040, Loss: 0.0231, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0245
111: Forward: 5 | Train Error: 0.0040, Loss: 0.0231, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0244
112: Forward: 5 | Train Error: 0.0040, Loss: 0.0231, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0244
113: Forward: 5 | Train Error: 0.0040, Loss: 0.0230, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0244
114: Forward: 5 | Train Error: 0.0040, Loss: 0.0230, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0243
115: Forward: 5 | Train Error: 0.0040, Loss: 0.0229, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0243
116: Forward: 5 | Train Error: 0.0040, Loss: 0.0229, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0243
117: Forward: 5 | Train Error: 0.0040, Loss: 0.0229, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0242
118: Forward: 5 | Train Error: 0.0040, Loss: 0.0228, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0242
119: Forward: 5 | Train Error: 0.0040, Loss: 0.0228, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0242
120: Forward: 5 | Train Error: 0.0040, Loss: 0.0227, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0241
121: Forward: 5 | Train Error: 0.0040, Loss: 0.0227, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0241
122: Forward: 5 | Train Error: 0.0040, Loss: 0.0227, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0241
123: Forward: 5 | Train Error: 0.0040, Loss: 0.0226, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0241
124: Forward: 5 | Train Error: 0.0040, Loss: 0.0226, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0240
125: Forward: 5 | Train Error: 0.0040, Loss: 0.0226, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0240
126: Forward: 5 | Train Error: 0.0040, Loss: 0.0225, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0240
127: Forward: 5 | Train Error: 0.0040, Loss: 0.0225, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0239
128: Forward: 5 | Train Error: 0.0040, Loss: 0.0224, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0239
129: Forward: 5 | Train Error: 0.0040, Loss: 0.0224, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0239
130: Forward: 5 | Train Error: 0.0040, Loss: 0.0224, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0239
131: Forward: 5 | Train Error: 0.0040, Loss: 0.0223, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0238
132: Forward: 5 | Train Error: 0.0040, Loss: 0.0223, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0238
133: Forward: 5 | Train Error: 0.0040, Loss: 0.0223, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0238
134: Forward: 5 | Train Error: 0.0040, Loss: 0.0222, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0237
135: Forward: 5 | Train Error: 0.0040, Loss: 0.0222, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0237
136: Forward: 5 | Train Error: 0.0040, Loss: 0.0222, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0237
137: Forward: 5 | Train Error: 0.0040, Loss: 0.0221, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0237
138: Forward: 5 | Train Error: 0.0040, Loss: 0.0221, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0236
139: Forward: 5 | Train Error: 0.0040, Loss: 0.0221, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0236
140: Forward: 5 | Train Error: 0.0040, Loss: 0.0220, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0236
141: Forward: 5 | Train Error: 0.0040, Loss: 0.0220, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0236
142: Forward: 5 | Train Error: 0.0040, Loss: 0.0220, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0235
143: Forward: 5 | Train Error: 0.0040, Loss: 0.0219, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0235
144: Forward: 5 | Train Error: 0.0040, Loss: 0.0219, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0235
145: Forward: 5 | Train Error: 0.0040, Loss: 0.0219, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0235
146: Forward: 5 | Train Error: 0.0040, Loss: 0.0219, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0234
147: Forward: 5 | Train Error: 0.0040, Loss: 0.0218, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0234
148: Forward: 5 | Train Error: 0.0040, Loss: 0.0218, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0234
149: Forward: 5 | Train Error: 0.0040, Loss: 0.0218, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0234
150: Forward: 5 | Train Error: 0.0040, Loss: 0.0217, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0233
151: Forward: 5 | Train Error: 0.0040, Loss: 0.0217, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0233
152: Forward: 5 | Train Error: 0.0040, Loss: 0.0217, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0233
153: Forward: 5 | Train Error: 0.0040, Loss: 0.0216, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0233
154: Forward: 5 | Train Error: 0.0030, Loss: 0.0216, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0233
155: Forward: 5 | Train Error: 0.0030, Loss: 0.0216, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0232
156: Forward: 5 | Train Error: 0.0030, Loss: 0.0216, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0232
157: Forward: 5 | Train Error: 0.0030, Loss: 0.0215, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0232
158: Forward: 5 | Train Error: 0.0030, Loss: 0.0215, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0232
159: Forward: 5 | Train Error: 0.0030, Loss: 0.0215, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0231
160: Forward: 5 | Train Error: 0.0030, Loss: 0.0214, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0231
161: Forward: 5 | Train Error: 0.0030, Loss: 0.0214, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0231
162: Forward: 5 | Train Error: 0.0030, Loss: 0.0214, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0231
163: Forward: 5 | Train Error: 0.0030, Loss: 0.0214, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0231
164: Forward: 5 | Train Error: 0.0030, Loss: 0.0213, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0230
165: Forward: 5 | Train Error: 0.0030, Loss: 0.0213, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0230
166: Forward: 5 | Train Error: 0.0030, Loss: 0.0213, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0230
167: Forward: 5 | Train Error: 0.0030, Loss: 0.0213, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0230
168: Forward: 5 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0230
169: Forward: 5 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0229
170: Forward: 5 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0229
171: Forward: 5 | Train Error: 0.0030, Loss: 0.0212, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0229
172: Forward: 5 | Train Error: 0.0030, Loss: 0.0211, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0229
173: Forward: 5 | Train Error: 0.0030, Loss: 0.0211, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0229
174: Forward: 5 | Train Error: 0.0030, Loss: 0.0211, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
175: Forward: 5 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
176: Forward: 5 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
177: Forward: 5 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
178: Forward: 5 | Train Error: 0.0030, Loss: 0.0210, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
179: Forward: 5 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0228
180: Forward: 5 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0227
181: Forward: 5 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0227
182: Forward: 5 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0227
183: Forward: 5 | Train Error: 0.0030, Loss: 0.0209, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0227
184: Forward: 5 | Train Error: 0.0030, Loss: 0.0208, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0227
185: Forward: 5 | Train Error: 0.0030, Loss: 0.0208, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
186: Forward: 5 | Train Error: 0.0030, Loss: 0.0208, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
187: Forward: 5 | Train Error: 0.0030, Loss: 0.0208, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
188: Forward: 5 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
189: Forward: 5 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
190: Forward: 5 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0226
191: Forward: 5 | Train Error: 0.0030, Loss: 0.0207, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
192: Forward: 5 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
193: Forward: 5 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
194: Forward: 5 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
195: Forward: 5 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
196: Forward: 5 | Train Error: 0.0030, Loss: 0.0206, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0225
197: Forward: 5 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
198: Forward: 5 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
199: Forward: 5 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
200: Forward: 5 | Train Error: 0.0030, Loss: 0.0205, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
201: Forward: 5 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
202: Forward: 5 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0224
203: Forward: 5 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
204: Forward: 5 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
205: Forward: 5 | Train Error: 0.0030, Loss: 0.0204, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
206: Forward: 5 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
207: Forward: 5 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
208: Forward: 5 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
209: Forward: 5 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0223
210: Forward: 5 | Train Error: 0.0030, Loss: 0.0203, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
211: Forward: 5 | Train Error: 0.0030, Loss: 0.0202, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
212: Forward: 5 | Train Error: 0.0030, Loss: 0.0202, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
213: Forward: 5 | Train Error: 0.0030, Loss: 0.0202, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
214: Forward: 5 | Train Error: 0.0030, Loss: 0.0202, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
215: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
216: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0222
217: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
218: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
219: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
220: Forward: 5 | Train Error: 0.0030, Loss: 0.0201, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
221: Forward: 5 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
222: Forward: 5 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
223: Forward: 5 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0221
224: Forward: 5 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
225: Forward: 5 | Train Error: 0.0030, Loss: 0.0200, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
226: Forward: 5 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
227: Forward: 5 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
228: Forward: 5 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
229: Forward: 5 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
230: Forward: 5 | Train Error: 0.0030, Loss: 0.0199, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
231: Forward: 5 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0220
232: Forward: 5 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
233: Forward: 5 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
234: Forward: 5 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
235: Forward: 5 | Train Error: 0.0030, Loss: 0.0198, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
236: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
237: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
238: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
239: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0219
240: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
241: Forward: 5 | Train Error: 0.0030, Loss: 0.0197, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
242: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
243: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
244: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
245: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
246: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
247: Forward: 5 | Train Error: 0.0030, Loss: 0.0196, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
248: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0218
249: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
250: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
251: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
252: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
253: Forward: 5 | Train Error: 0.0030, Loss: 0.0195, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
254: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
255: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
256: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
257: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0217
258: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
259: Forward: 5 | Train Error: 0.0030, Loss: 0.0194, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
260: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
261: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
262: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
263: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
264: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
265: Forward: 5 | Train Error: 0.0030, Loss: 0.0193, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
266: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0216
267: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
268: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
269: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
270: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
271: Forward: 5 | Train Error: 0.0030, Loss: 0.0192, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
272: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
273: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
274: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
275: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
276: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0215
277: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
278: Forward: 5 | Train Error: 0.0030, Loss: 0.0191, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
279: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
280: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
281: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
282: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
283: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
284: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
285: Forward: 5 | Train Error: 0.0030, Loss: 0.0190, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
286: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
287: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0214
288: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
289: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
290: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
291: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
292: Forward: 5 | Train Error: 0.0030, Loss: 0.0189, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
293: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
294: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
295: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
296: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
297: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
298: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
299: Forward: 5 | Train Error: 0.0030, Loss: 0.0188, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0213
300: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
301: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
302: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
303: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
304: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
305: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
306: Forward: 5 | Train Error: 0.0030, Loss: 0.0187, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
307: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
308: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
309: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
310: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
311: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0212
312: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
313: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
314: Forward: 5 | Train Error: 0.0030, Loss: 0.0186, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
315: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
316: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
317: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
318: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
319: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
320: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
321: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
322: Forward: 5 | Train Error: 0.0030, Loss: 0.0185, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
323: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
324: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0211
325: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
326: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
327: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
328: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
329: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
330: Forward: 5 | Train Error: 0.0030, Loss: 0.0184, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
331: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
332: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
333: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
334: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
335: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
336: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
337: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
338: Forward: 5 | Train Error: 0.0030, Loss: 0.0183, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
339: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0210
340: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
341: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
342: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
343: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
344: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
345: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
346: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
347: Forward: 5 | Train Error: 0.0030, Loss: 0.0182, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
348: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
349: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
350: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
351: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
352: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
353: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
354: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0209
355: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
356: Forward: 5 | Train Error: 0.0030, Loss: 0.0181, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
357: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
358: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
359: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
360: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
361: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
362: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
363: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
364: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
365: Forward: 5 | Train Error: 0.0030, Loss: 0.0180, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
366: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
367: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
368: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
369: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
370: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
371: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0208
372: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
373: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
374: Forward: 5 | Train Error: 0.0030, Loss: 0.0179, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
375: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
376: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
377: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
378: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
379: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
380: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
381: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
382: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
383: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
384: Forward: 5 | Train Error: 0.0030, Loss: 0.0178, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
385: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
386: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
387: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
388: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
389: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
390: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0207
391: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
392: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
393: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
394: Forward: 5 | Train Error: 0.0030, Loss: 0.0177, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
395: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
396: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
397: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
398: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
399: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
400: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
401: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
402: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
403: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
404: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
405: Forward: 5 | Train Error: 0.0030, Loss: 0.0176, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
406: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
407: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
408: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
409: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
410: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
411: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0206
412: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
413: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
414: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
415: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
416: Forward: 5 | Train Error: 0.0030, Loss: 0.0175, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
417: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
418: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
419: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
420: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
421: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
422: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
423: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
424: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
425: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
426: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
427: Forward: 5 | Train Error: 0.0030, Loss: 0.0174, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
428: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
429: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
430: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
431: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
432: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
433: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
434: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0205
435: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
436: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
437: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
438: Forward: 5 | Train Error: 0.0030, Loss: 0.0173, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
439: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
440: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
441: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
442: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
443: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
444: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
445: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
446: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
447: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
448: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
449: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
450: Forward: 5 | Train Error: 0.0030, Loss: 0.0172, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
451: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
452: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
453: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
454: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
455: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
456: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
457: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
458: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
459: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
460: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0204
461: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
462: Forward: 5 | Train Error: 0.0030, Loss: 0.0171, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
463: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
464: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
465: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
466: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
467: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
468: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
469: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
470: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
471: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
472: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
473: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
474: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
475: Forward: 5 | Train Error: 0.0030, Loss: 0.0170, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
476: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
477: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
478: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
479: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
480: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
481: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
482: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
483: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
484: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
485: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
486: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
487: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
488: Forward: 5 | Train Error: 0.0030, Loss: 0.0169, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
489: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
490: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0203
491: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
492: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
493: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
494: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
495: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
496: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
497: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
498: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
499: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
500: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
501: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
502: Forward: 5 | Train Error: 0.0030, Loss: 0.0168, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
503: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
504: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
505: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
506: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
507: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
508: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
509: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
510: Forward: 5 | Train Error: 0.0030, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
511: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
512: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
513: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
514: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
515: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
516: Forward: 5 | Train Error: 0.0020, Loss: 0.0167, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
517: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
518: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
519: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
520: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
521: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
522: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
523: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
524: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
525: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0202
526: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
527: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
528: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
529: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
530: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
531: Forward: 5 | Train Error: 0.0020, Loss: 0.0166, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
532: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
533: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
534: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
535: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
536: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
537: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
538: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
539: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
540: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
541: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
542: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
543: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
544: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
545: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
546: Forward: 5 | Train Error: 0.0020, Loss: 0.0165, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
547: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
548: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
549: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
550: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
551: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
552: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
553: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
554: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
555: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
556: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
557: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
558: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
559: Forward: 5 | Train Error: 0.0020, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
560: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
561: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
562: Forward: 5 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
563: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
564: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
565: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
566: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0201
567: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
568: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
569: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
570: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
571: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
572: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
573: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
574: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
575: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
576: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
577: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
578: Forward: 5 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
579: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
580: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
581: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
582: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
583: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
584: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
585: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
586: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
587: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
588: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
589: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
590: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
591: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
592: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
593: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
594: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
595: Forward: 5 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
596: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
597: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
598: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
599: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
600: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
601: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
602: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
603: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
604: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
605: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
606: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
607: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
608: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
609: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
610: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
611: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
612: Forward: 5 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
613: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
614: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
615: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
616: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
617: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0200
618: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
619: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
620: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
621: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
622: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
623: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
624: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
625: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
626: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
627: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
628: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
629: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
630: Forward: 5 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
631: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
632: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
633: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
634: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
635: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
636: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
637: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
638: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
639: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
640: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
641: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
642: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
643: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
644: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
645: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
646: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
647: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
648: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
649: Forward: 5 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
650: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
651: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
652: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
653: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
654: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
655: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
656: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
657: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
658: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
659: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
660: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
661: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
662: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
663: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
664: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
665: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
666: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
667: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
668: Forward: 5 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
669: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
670: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
671: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
672: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
673: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
674: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
675: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
676: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
677: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
678: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
679: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
680: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
681: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0199
682: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
683: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
684: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
685: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
686: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
687: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
688: Forward: 5 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
689: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
690: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
691: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
692: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
693: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
694: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
695: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
696: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
697: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
698: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
699: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
700: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
701: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
702: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
703: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
704: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
705: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
706: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
707: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
708: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
709: Forward: 5 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
710: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
711: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
712: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
713: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
714: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
715: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
716: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
717: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
718: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
719: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
720: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
721: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
722: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
723: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
724: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
725: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
726: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
727: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
728: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
729: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
730: Forward: 5 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
731: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
732: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
733: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
734: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
735: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
736: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
737: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
738: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
739: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
740: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
741: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
742: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
743: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
744: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
745: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
746: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
747: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
748: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
749: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
750: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
751: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
752: Forward: 5 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
753: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
754: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
755: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
756: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
757: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
758: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
759: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
760: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
761: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
762: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
763: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
764: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
765: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
766: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
767: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
768: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
769: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0198
770: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
771: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
772: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
773: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
774: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
775: Forward: 5 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
776: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
777: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
778: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
779: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
780: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
781: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
782: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
783: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
784: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
785: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
786: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
787: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
788: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
789: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
790: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
791: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
792: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
793: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
794: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
795: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
796: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
797: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
798: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
799: Forward: 5 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
800: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
801: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
802: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
803: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
804: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
805: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
806: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
807: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
808: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
809: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
810: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
811: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
812: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
813: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
814: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
815: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
816: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
817: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
818: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
819: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
820: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
821: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
822: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
823: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
824: Forward: 5 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
825: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
826: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
827: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
828: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
829: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
830: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
831: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
832: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
833: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
834: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
835: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
836: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
837: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
838: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
839: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
840: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
841: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
842: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
843: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
844: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
845: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
846: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
847: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
848: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
849: Forward: 5 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
850: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
851: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
852: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
853: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
854: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
855: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
856: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
857: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
858: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
859: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
860: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
861: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
862: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
863: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
864: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
865: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
866: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
867: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
868: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
869: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
870: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
871: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
872: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
873: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
874: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
875: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
876: Forward: 5 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
877: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
878: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
879: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
880: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
881: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
882: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
883: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
884: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
885: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
886: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
887: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
888: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
889: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
890: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
891: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
892: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
893: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
894: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
895: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
896: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
897: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
898: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
899: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
900: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
901: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
902: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
903: Forward: 5 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
904: Forward: 5 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
905: Forward: 5 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0197
906: Forward: 5 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
907: Forward: 5 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
908: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
909: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
910: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
911: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
912: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
913: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
914: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
915: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
916: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
917: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
918: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
919: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
920: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
921: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
922: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
923: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
924: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
925: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
926: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
927: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
928: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
929: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
930: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
931: Forward: 5 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
932: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
933: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
934: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
935: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
936: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
937: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
938: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
939: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
940: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
941: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
942: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
943: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
944: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
945: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
946: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
947: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
948: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
949: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
950: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
951: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
952: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
953: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
954: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
955: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
956: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
957: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
958: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
959: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
960: Forward: 5 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
961: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
962: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
963: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
964: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
965: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
966: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
967: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
968: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
969: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
970: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
971: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
972: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
973: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
974: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
975: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
976: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
977: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
978: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
979: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
980: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
981: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
982: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
983: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
984: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
985: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
986: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
987: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
988: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
989: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
990: Forward: 5 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
991: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
992: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
993: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
994: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
995: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
996: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
997: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
998: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
999: Forward: 5 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1990 | Test Error: 0.0020, Loss: 0.0196
grad at the end: grad_B=0.0147, grad_A=0.0000, grad_W=0.0104
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.01 | opn=0.1993
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.4330, Loss: 0.4577, Operator norm: 0.1993 | Test Error: 0.0270, Loss: 0.1797
1: Forward: 6 | Train Error: 0.0230, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.0060, Loss: 0.1136
2: Forward: 6 | Train Error: 0.0030, Loss: 0.1127, Operator norm: 0.1993 | Test Error: 0.0040, Loss: 0.0803
3: Forward: 6 | Train Error: 0.0020, Loss: 0.0800, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0615
4: Forward: 6 | Train Error: 0.0020, Loss: 0.0613, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0506
5: Forward: 6 | Train Error: 0.0030, Loss: 0.0504, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0442
6: Forward: 6 | Train Error: 0.0030, Loss: 0.0439, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0403
7: Forward: 6 | Train Error: 0.0030, Loss: 0.0400, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0380
8: Forward: 6 | Train Error: 0.0030, Loss: 0.0375, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0364
9: Forward: 6 | Train Error: 0.0030, Loss: 0.0359, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0354
10: Forward: 6 | Train Error: 0.0030, Loss: 0.0347, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0346
11: Forward: 6 | Train Error: 0.0030, Loss: 0.0339, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0340
12: Forward: 6 | Train Error: 0.0030, Loss: 0.0332, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0335
13: Forward: 6 | Train Error: 0.0030, Loss: 0.0327, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0331
14: Forward: 6 | Train Error: 0.0030, Loss: 0.0322, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0327
15: Forward: 6 | Train Error: 0.0020, Loss: 0.0317, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0324
16: Forward: 6 | Train Error: 0.0020, Loss: 0.0313, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0321
17: Forward: 6 | Train Error: 0.0020, Loss: 0.0310, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0318
18: Forward: 6 | Train Error: 0.0020, Loss: 0.0306, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0315
19: Forward: 6 | Train Error: 0.0020, Loss: 0.0303, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0312
20: Forward: 6 | Train Error: 0.0020, Loss: 0.0300, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0310
21: Forward: 6 | Train Error: 0.0020, Loss: 0.0297, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0307
22: Forward: 6 | Train Error: 0.0020, Loss: 0.0294, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0305
23: Forward: 6 | Train Error: 0.0020, Loss: 0.0292, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0303
24: Forward: 6 | Train Error: 0.0020, Loss: 0.0289, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0300
25: Forward: 6 | Train Error: 0.0020, Loss: 0.0287, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0298
26: Forward: 6 | Train Error: 0.0020, Loss: 0.0284, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0296
27: Forward: 6 | Train Error: 0.0020, Loss: 0.0282, Operator norm: 0.1992 | Test Error: 0.0030, Loss: 0.0294
28: Forward: 6 | Train Error: 0.0020, Loss: 0.0280, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0293
29: Forward: 6 | Train Error: 0.0020, Loss: 0.0278, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0291
30: Forward: 6 | Train Error: 0.0020, Loss: 0.0276, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0289
31: Forward: 6 | Train Error: 0.0020, Loss: 0.0274, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0288
32: Forward: 6 | Train Error: 0.0020, Loss: 0.0272, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0286
33: Forward: 6 | Train Error: 0.0020, Loss: 0.0270, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0284
34: Forward: 6 | Train Error: 0.0020, Loss: 0.0269, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0283
35: Forward: 6 | Train Error: 0.0020, Loss: 0.0267, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0282
36: Forward: 6 | Train Error: 0.0020, Loss: 0.0265, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0280
37: Forward: 6 | Train Error: 0.0020, Loss: 0.0264, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0279
38: Forward: 6 | Train Error: 0.0020, Loss: 0.0262, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0278
39: Forward: 6 | Train Error: 0.0020, Loss: 0.0261, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0276
40: Forward: 6 | Train Error: 0.0020, Loss: 0.0259, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0275
41: Forward: 6 | Train Error: 0.0020, Loss: 0.0258, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0274
42: Forward: 6 | Train Error: 0.0020, Loss: 0.0257, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0273
43: Forward: 6 | Train Error: 0.0020, Loss: 0.0255, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0272
44: Forward: 6 | Train Error: 0.0020, Loss: 0.0254, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0270
45: Forward: 6 | Train Error: 0.0020, Loss: 0.0253, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0269
46: Forward: 6 | Train Error: 0.0020, Loss: 0.0251, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0268
47: Forward: 6 | Train Error: 0.0020, Loss: 0.0250, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0267
48: Forward: 6 | Train Error: 0.0020, Loss: 0.0249, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0266
49: Forward: 6 | Train Error: 0.0020, Loss: 0.0248, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0265
50: Forward: 6 | Train Error: 0.0020, Loss: 0.0247, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0264
51: Forward: 6 | Train Error: 0.0020, Loss: 0.0246, Operator norm: 0.1992 | Test Error: 0.0030, Loss: 0.0264
52: Forward: 6 | Train Error: 0.0020, Loss: 0.0245, Operator norm: 0.1992 | Test Error: 0.0030, Loss: 0.0263
53: Forward: 6 | Train Error: 0.0020, Loss: 0.0244, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0262
54: Forward: 6 | Train Error: 0.0020, Loss: 0.0243, Operator norm: 0.1992 | Test Error: 0.0030, Loss: 0.0261
55: Forward: 6 | Train Error: 0.0020, Loss: 0.0242, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0260
56: Forward: 6 | Train Error: 0.0020, Loss: 0.0241, Operator norm: 0.1992 | Test Error: 0.0030, Loss: 0.0259
57: Forward: 6 | Train Error: 0.0020, Loss: 0.0240, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0258
58: Forward: 6 | Train Error: 0.0020, Loss: 0.0239, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0258
59: Forward: 6 | Train Error: 0.0020, Loss: 0.0238, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0257
60: Forward: 6 | Train Error: 0.0020, Loss: 0.0237, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0256
61: Forward: 6 | Train Error: 0.0020, Loss: 0.0236, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0255
62: Forward: 6 | Train Error: 0.0020, Loss: 0.0235, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0255
63: Forward: 6 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0254
64: Forward: 6 | Train Error: 0.0020, Loss: 0.0234, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0253
65: Forward: 6 | Train Error: 0.0020, Loss: 0.0233, Operator norm: 0.1993 | Test Error: 0.0030, Loss: 0.0253
66: Forward: 6 | Train Error: 0.0020, Loss: 0.0232, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0252
67: Forward: 6 | Train Error: 0.0020, Loss: 0.0231, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0251
68: Forward: 6 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0251
69: Forward: 6 | Train Error: 0.0020, Loss: 0.0230, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0250
70: Forward: 6 | Train Error: 0.0020, Loss: 0.0229, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0249
71: Forward: 6 | Train Error: 0.0020, Loss: 0.0228, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0249
72: Forward: 6 | Train Error: 0.0020, Loss: 0.0227, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0248
73: Forward: 6 | Train Error: 0.0010, Loss: 0.0227, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0248
74: Forward: 6 | Train Error: 0.0010, Loss: 0.0226, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0247
75: Forward: 6 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0246
76: Forward: 6 | Train Error: 0.0010, Loss: 0.0225, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0246
77: Forward: 6 | Train Error: 0.0010, Loss: 0.0224, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0245
78: Forward: 6 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0245
79: Forward: 6 | Train Error: 0.0010, Loss: 0.0223, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0244
80: Forward: 6 | Train Error: 0.0010, Loss: 0.0222, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0244
81: Forward: 6 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0243
82: Forward: 6 | Train Error: 0.0010, Loss: 0.0221, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0243
83: Forward: 6 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0242
84: Forward: 6 | Train Error: 0.0010, Loss: 0.0220, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0242
85: Forward: 6 | Train Error: 0.0010, Loss: 0.0219, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0241
86: Forward: 6 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0241
87: Forward: 6 | Train Error: 0.0010, Loss: 0.0218, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0240
88: Forward: 6 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0240
89: Forward: 6 | Train Error: 0.0010, Loss: 0.0217, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0239
90: Forward: 6 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0239
91: Forward: 6 | Train Error: 0.0010, Loss: 0.0216, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0238
92: Forward: 6 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0238
93: Forward: 6 | Train Error: 0.0010, Loss: 0.0215, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0238
94: Forward: 6 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0237
95: Forward: 6 | Train Error: 0.0010, Loss: 0.0214, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0237
96: Forward: 6 | Train Error: 0.0010, Loss: 0.0213, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0236
97: Forward: 6 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0236
98: Forward: 6 | Train Error: 0.0010, Loss: 0.0212, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0236
99: Forward: 6 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0235
100: Forward: 6 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0235
101: Forward: 6 | Train Error: 0.0010, Loss: 0.0211, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0234
102: Forward: 6 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0234
103: Forward: 6 | Train Error: 0.0010, Loss: 0.0210, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0234
104: Forward: 6 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0233
105: Forward: 6 | Train Error: 0.0010, Loss: 0.0209, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0233
106: Forward: 6 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0232
107: Forward: 6 | Train Error: 0.0010, Loss: 0.0208, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0232
108: Forward: 6 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0232
109: Forward: 6 | Train Error: 0.0010, Loss: 0.0207, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0231
110: Forward: 6 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0231
111: Forward: 6 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0231
112: Forward: 6 | Train Error: 0.0010, Loss: 0.0206, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0230
113: Forward: 6 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0230
114: Forward: 6 | Train Error: 0.0010, Loss: 0.0205, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0230
115: Forward: 6 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0229
116: Forward: 6 | Train Error: 0.0010, Loss: 0.0204, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0229
117: Forward: 6 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0229
118: Forward: 6 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0229
119: Forward: 6 | Train Error: 0.0010, Loss: 0.0203, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0228
120: Forward: 6 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0228
121: Forward: 6 | Train Error: 0.0010, Loss: 0.0202, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0228
122: Forward: 6 | Train Error: 0.0010, Loss: 0.0201, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0227
123: Forward: 6 | Train Error: 0.0010, Loss: 0.0201, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0227
124: Forward: 6 | Train Error: 0.0010, Loss: 0.0201, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0227
125: Forward: 6 | Train Error: 0.0010, Loss: 0.0200, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0226
126: Forward: 6 | Train Error: 0.0010, Loss: 0.0200, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0226
127: Forward: 6 | Train Error: 0.0010, Loss: 0.0200, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0226
128: Forward: 6 | Train Error: 0.0010, Loss: 0.0199, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0226
129: Forward: 6 | Train Error: 0.0010, Loss: 0.0199, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0225
130: Forward: 6 | Train Error: 0.0010, Loss: 0.0198, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0225
131: Forward: 6 | Train Error: 0.0010, Loss: 0.0198, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0225
132: Forward: 6 | Train Error: 0.0010, Loss: 0.0198, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0225
133: Forward: 6 | Train Error: 0.0010, Loss: 0.0197, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0224
134: Forward: 6 | Train Error: 0.0010, Loss: 0.0197, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0224
135: Forward: 6 | Train Error: 0.0010, Loss: 0.0197, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0224
136: Forward: 6 | Train Error: 0.0010, Loss: 0.0196, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0224
137: Forward: 6 | Train Error: 0.0010, Loss: 0.0196, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0223
138: Forward: 6 | Train Error: 0.0010, Loss: 0.0196, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0223
139: Forward: 6 | Train Error: 0.0010, Loss: 0.0195, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0223
140: Forward: 6 | Train Error: 0.0010, Loss: 0.0195, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0223
141: Forward: 6 | Train Error: 0.0010, Loss: 0.0195, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0222
142: Forward: 6 | Train Error: 0.0010, Loss: 0.0194, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0222
143: Forward: 6 | Train Error: 0.0010, Loss: 0.0194, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0222
144: Forward: 6 | Train Error: 0.0010, Loss: 0.0194, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0222
145: Forward: 6 | Train Error: 0.0010, Loss: 0.0193, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0221
146: Forward: 6 | Train Error: 0.0010, Loss: 0.0193, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0221
147: Forward: 6 | Train Error: 0.0010, Loss: 0.0193, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0221
148: Forward: 6 | Train Error: 0.0010, Loss: 0.0193, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0221
149: Forward: 6 | Train Error: 0.0010, Loss: 0.0192, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0221
150: Forward: 6 | Train Error: 0.0010, Loss: 0.0192, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0220
151: Forward: 6 | Train Error: 0.0010, Loss: 0.0192, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0220
152: Forward: 6 | Train Error: 0.0010, Loss: 0.0191, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0220
153: Forward: 6 | Train Error: 0.0010, Loss: 0.0191, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0220
154: Forward: 6 | Train Error: 0.0010, Loss: 0.0191, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0220
155: Forward: 6 | Train Error: 0.0010, Loss: 0.0191, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0219
156: Forward: 6 | Train Error: 0.0010, Loss: 0.0190, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0219
157: Forward: 6 | Train Error: 0.0010, Loss: 0.0190, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0219
158: Forward: 6 | Train Error: 0.0010, Loss: 0.0190, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0219
159: Forward: 6 | Train Error: 0.0010, Loss: 0.0189, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0219
160: Forward: 6 | Train Error: 0.0010, Loss: 0.0189, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0218
161: Forward: 6 | Train Error: 0.0010, Loss: 0.0189, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0218
162: Forward: 6 | Train Error: 0.0010, Loss: 0.0189, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0218
163: Forward: 6 | Train Error: 0.0010, Loss: 0.0188, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0218
164: Forward: 6 | Train Error: 0.0010, Loss: 0.0188, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0218
165: Forward: 6 | Train Error: 0.0010, Loss: 0.0188, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0217
166: Forward: 6 | Train Error: 0.0010, Loss: 0.0187, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0217
167: Forward: 6 | Train Error: 0.0010, Loss: 0.0187, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0217
168: Forward: 6 | Train Error: 0.0010, Loss: 0.0187, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0217
169: Forward: 6 | Train Error: 0.0010, Loss: 0.0187, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0217
170: Forward: 6 | Train Error: 0.0010, Loss: 0.0186, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0217
171: Forward: 6 | Train Error: 0.0010, Loss: 0.0186, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
172: Forward: 6 | Train Error: 0.0010, Loss: 0.0186, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
173: Forward: 6 | Train Error: 0.0010, Loss: 0.0186, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
174: Forward: 6 | Train Error: 0.0010, Loss: 0.0185, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
175: Forward: 6 | Train Error: 0.0010, Loss: 0.0185, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
176: Forward: 6 | Train Error: 0.0010, Loss: 0.0185, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0216
177: Forward: 6 | Train Error: 0.0010, Loss: 0.0185, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
178: Forward: 6 | Train Error: 0.0010, Loss: 0.0184, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
179: Forward: 6 | Train Error: 0.0010, Loss: 0.0184, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
180: Forward: 6 | Train Error: 0.0010, Loss: 0.0184, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
181: Forward: 6 | Train Error: 0.0010, Loss: 0.0184, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
182: Forward: 6 | Train Error: 0.0010, Loss: 0.0184, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
183: Forward: 6 | Train Error: 0.0010, Loss: 0.0183, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0215
184: Forward: 6 | Train Error: 0.0010, Loss: 0.0183, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
185: Forward: 6 | Train Error: 0.0010, Loss: 0.0183, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
186: Forward: 6 | Train Error: 0.0010, Loss: 0.0183, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
187: Forward: 6 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
188: Forward: 6 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
189: Forward: 6 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
190: Forward: 6 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0214
191: Forward: 6 | Train Error: 0.0010, Loss: 0.0182, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
192: Forward: 6 | Train Error: 0.0010, Loss: 0.0181, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
193: Forward: 6 | Train Error: 0.0010, Loss: 0.0181, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
194: Forward: 6 | Train Error: 0.0010, Loss: 0.0181, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
195: Forward: 6 | Train Error: 0.0010, Loss: 0.0181, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
196: Forward: 6 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
197: Forward: 6 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0213
198: Forward: 6 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0212
199: Forward: 6 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
200: Forward: 6 | Train Error: 0.0010, Loss: 0.0180, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0212
201: Forward: 6 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
202: Forward: 6 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
203: Forward: 6 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
204: Forward: 6 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
205: Forward: 6 | Train Error: 0.0010, Loss: 0.0179, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0212
206: Forward: 6 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
207: Forward: 6 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
208: Forward: 6 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
209: Forward: 6 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
210: Forward: 6 | Train Error: 0.0010, Loss: 0.0178, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
211: Forward: 6 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
212: Forward: 6 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
213: Forward: 6 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0211
214: Forward: 6 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
215: Forward: 6 | Train Error: 0.0010, Loss: 0.0177, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
216: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
217: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
218: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
219: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
220: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
221: Forward: 6 | Train Error: 0.0010, Loss: 0.0176, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
222: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
223: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0210
224: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
225: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
226: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
227: Forward: 6 | Train Error: 0.0010, Loss: 0.0175, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
228: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
229: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
230: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
231: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
232: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0209
233: Forward: 6 | Train Error: 0.0010, Loss: 0.0174, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0209
234: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
235: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
236: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
237: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
238: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
239: Forward: 6 | Train Error: 0.0010, Loss: 0.0173, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
240: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
241: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0208
242: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
243: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
244: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0208
245: Forward: 6 | Train Error: 0.0010, Loss: 0.0172, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
246: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
247: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
248: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
249: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
250: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
251: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
252: Forward: 6 | Train Error: 0.0010, Loss: 0.0171, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
253: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
254: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
255: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
256: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0207
257: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
258: Forward: 6 | Train Error: 0.0010, Loss: 0.0170, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
259: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
260: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
261: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
262: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
263: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
264: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
265: Forward: 6 | Train Error: 0.0010, Loss: 0.0169, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
266: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
267: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
268: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
269: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
270: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0206
271: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
272: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
273: Forward: 6 | Train Error: 0.0010, Loss: 0.0168, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0205
274: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
275: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
276: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
277: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
278: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
279: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
280: Forward: 6 | Train Error: 0.0010, Loss: 0.0167, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
281: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
282: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
283: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
284: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
285: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0205
286: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
287: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
288: Forward: 6 | Train Error: 0.0010, Loss: 0.0166, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
289: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
290: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
291: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
292: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
293: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
294: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
295: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
296: Forward: 6 | Train Error: 0.0010, Loss: 0.0165, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
297: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
298: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
299: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
300: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
301: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
302: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0204
303: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
304: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
305: Forward: 6 | Train Error: 0.0010, Loss: 0.0164, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
306: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
307: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
308: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
309: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
310: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
311: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
312: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
313: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
314: Forward: 6 | Train Error: 0.0010, Loss: 0.0163, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
315: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
316: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
317: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
318: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0203
319: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
320: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
321: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
322: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0203
323: Forward: 6 | Train Error: 0.0010, Loss: 0.0162, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
324: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
325: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
326: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
327: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
328: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
329: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
330: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
331: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
332: Forward: 6 | Train Error: 0.0010, Loss: 0.0161, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
333: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
334: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
335: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0202
336: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
337: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
338: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
339: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
340: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
341: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
342: Forward: 6 | Train Error: 0.0010, Loss: 0.0160, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
343: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
344: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
345: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0202
346: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
347: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
348: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
349: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
350: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0201
351: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
352: Forward: 6 | Train Error: 0.0010, Loss: 0.0159, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
353: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
354: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
355: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
356: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
357: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
358: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0201
359: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0201
360: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
361: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
362: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
363: Forward: 6 | Train Error: 0.0010, Loss: 0.0158, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
364: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
365: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
366: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
367: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0201
368: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
369: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
370: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
371: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
372: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
373: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0201
374: Forward: 6 | Train Error: 0.0010, Loss: 0.0157, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
375: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
376: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
377: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
378: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
379: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
380: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
381: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
382: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
383: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
384: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
385: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
386: Forward: 6 | Train Error: 0.0010, Loss: 0.0156, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
387: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
388: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
389: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
390: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
391: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
392: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
393: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
394: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
395: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
396: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
397: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
398: Forward: 6 | Train Error: 0.0010, Loss: 0.0155, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
399: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
400: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
401: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
402: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
403: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
404: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
405: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
406: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0200
407: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
408: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
409: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
410: Forward: 6 | Train Error: 0.0010, Loss: 0.0154, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
411: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
412: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
413: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
414: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
415: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
416: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
417: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
418: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
419: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
420: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
421: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
422: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
423: Forward: 6 | Train Error: 0.0010, Loss: 0.0153, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
424: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
425: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
426: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
427: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
428: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
429: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
430: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
431: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
432: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
433: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
434: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
435: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
436: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
437: Forward: 6 | Train Error: 0.0010, Loss: 0.0152, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
438: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
439: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
440: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
441: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
442: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
443: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
444: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
445: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
446: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
447: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0199
448: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
449: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
450: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
451: Forward: 6 | Train Error: 0.0010, Loss: 0.0151, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
452: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
453: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
454: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
455: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
456: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
457: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
458: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
459: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
460: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
461: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
462: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
463: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
464: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
465: Forward: 6 | Train Error: 0.0010, Loss: 0.0150, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
466: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
467: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
468: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
469: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
470: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
471: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
472: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
473: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
474: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
475: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
476: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
477: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
478: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
479: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
480: Forward: 6 | Train Error: 0.0010, Loss: 0.0149, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
481: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
482: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
483: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
484: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
485: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
486: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
487: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
488: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
489: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
490: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
491: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
492: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
493: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
494: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
495: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
496: Forward: 6 | Train Error: 0.0010, Loss: 0.0148, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
497: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
498: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
499: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
500: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
501: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
502: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
503: Forward: 6 | Train Error: 0.0010, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0198
504: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
505: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
506: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
507: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
508: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
509: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
510: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
511: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
512: Forward: 6 | Train Error: 0.0000, Loss: 0.0147, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
513: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
514: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
515: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
516: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
517: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
518: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
519: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
520: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
521: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
522: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
523: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
524: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
525: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
526: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
527: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
528: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
529: Forward: 6 | Train Error: 0.0000, Loss: 0.0146, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
530: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
531: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
532: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
533: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
534: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
535: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
536: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
537: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
538: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
539: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
540: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
541: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
542: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
543: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
544: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
545: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
546: Forward: 6 | Train Error: 0.0000, Loss: 0.0145, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
547: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
548: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
549: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
550: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
551: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
552: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
553: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
554: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
555: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
556: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
557: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
558: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
559: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
560: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
561: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
562: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
563: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
564: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
565: Forward: 6 | Train Error: 0.0000, Loss: 0.0144, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
566: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
567: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
568: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
569: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
570: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0197
571: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
572: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
573: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
574: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
575: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
576: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
577: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
578: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
579: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
580: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
581: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
582: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0197
583: Forward: 6 | Train Error: 0.0000, Loss: 0.0143, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0197
584: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
585: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
586: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
587: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
588: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
589: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
590: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
591: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
592: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0196
593: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
594: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
595: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
596: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0196
597: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
598: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
599: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
600: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
601: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
602: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
603: Forward: 6 | Train Error: 0.0000, Loss: 0.0142, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
604: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
605: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
606: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
607: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
608: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
609: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
610: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
611: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
612: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
613: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
614: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
615: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
616: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
617: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
618: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
619: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0196
620: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
621: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
622: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
623: Forward: 6 | Train Error: 0.0000, Loss: 0.0141, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
624: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
625: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
626: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
627: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
628: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
629: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
630: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
631: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
632: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
633: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
634: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
635: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1992 | Test Error: 0.0010, Loss: 0.0196
636: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
637: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
638: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
639: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
640: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
641: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
642: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
643: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
644: Forward: 6 | Train Error: 0.0000, Loss: 0.0140, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
645: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
646: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
647: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
648: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
649: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
650: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
651: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
652: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
653: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
654: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
655: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
656: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
657: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
658: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
659: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
660: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
661: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
662: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
663: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0010, Loss: 0.0196
664: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
665: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
666: Forward: 6 | Train Error: 0.0000, Loss: 0.0139, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
667: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
668: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
669: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
670: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
671: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
672: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
673: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
674: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
675: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
676: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
677: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
678: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
679: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
680: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
681: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
682: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
683: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
684: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
685: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
686: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
687: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
688: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
689: Forward: 6 | Train Error: 0.0000, Loss: 0.0138, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
690: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
691: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
692: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
693: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
694: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
695: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
696: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
697: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
698: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
699: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
700: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
701: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
702: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
703: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
704: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
705: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
706: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
707: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
708: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
709: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
710: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
711: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
712: Forward: 6 | Train Error: 0.0000, Loss: 0.0137, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
713: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
714: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
715: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
716: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
717: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
718: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
719: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
720: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
721: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
722: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
723: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
724: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
725: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
726: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
727: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0196
728: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
729: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
730: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
731: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
732: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0196
733: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
734: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
735: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
736: Forward: 6 | Train Error: 0.0000, Loss: 0.0136, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
737: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
738: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
739: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
740: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
741: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
742: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
743: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
744: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
745: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
746: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
747: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
748: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
749: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
750: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
751: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
752: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
753: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
754: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
755: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
756: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
757: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
758: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
759: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
760: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
761: Forward: 6 | Train Error: 0.0000, Loss: 0.0135, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
762: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
763: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
764: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
765: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
766: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
767: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
768: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
769: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
770: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
771: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
772: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
773: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
774: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
775: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
776: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
777: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
778: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
779: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
780: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
781: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
782: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
783: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
784: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
785: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
786: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
787: Forward: 6 | Train Error: 0.0000, Loss: 0.0134, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
788: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
789: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
790: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
791: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
792: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
793: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
794: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
795: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
796: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
797: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
798: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
799: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
800: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
801: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
802: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
803: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
804: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
805: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
806: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
807: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
808: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
809: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
810: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
811: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
812: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
813: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
814: Forward: 6 | Train Error: 0.0000, Loss: 0.0133, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
815: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
816: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
817: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
818: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
819: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
820: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
821: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
822: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
823: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
824: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
825: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
826: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
827: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
828: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
829: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
830: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
831: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
832: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
833: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
834: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
835: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
836: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
837: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
838: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
839: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
840: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
841: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
842: Forward: 6 | Train Error: 0.0000, Loss: 0.0132, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
843: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
844: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
845: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
846: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
847: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
848: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
849: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
850: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
851: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
852: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
853: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
854: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
855: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
856: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
857: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
858: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
859: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
860: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
861: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
862: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
863: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
864: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
865: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
866: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
867: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
868: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
869: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
870: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
871: Forward: 6 | Train Error: 0.0000, Loss: 0.0131, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
872: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
873: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
874: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
875: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
876: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
877: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
878: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
879: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
880: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
881: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
882: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
883: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
884: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
885: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
886: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
887: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
888: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
889: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
890: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
891: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
892: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
893: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
894: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
895: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
896: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
897: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
898: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
899: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
900: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
901: Forward: 6 | Train Error: 0.0000, Loss: 0.0130, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
902: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
903: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
904: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
905: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
906: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
907: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
908: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
909: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
910: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
911: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
912: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
913: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
914: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
915: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
916: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
917: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
918: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
919: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
920: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
921: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
922: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
923: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
924: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
925: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
926: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
927: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
928: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
929: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
930: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
931: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
932: Forward: 6 | Train Error: 0.0000, Loss: 0.0129, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
933: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
934: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
935: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
936: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
937: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
938: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
939: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
940: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
941: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
942: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
943: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
944: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
945: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
946: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
947: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
948: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
949: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
950: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
951: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
952: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
953: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
954: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
955: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
956: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
957: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
958: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
959: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
960: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
961: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
962: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
963: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
964: Forward: 6 | Train Error: 0.0000, Loss: 0.0128, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
965: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
966: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
967: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
968: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
969: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
970: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
971: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
972: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
973: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
974: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
975: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
976: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
977: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
978: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
979: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
980: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1992 | Test Error: 0.0020, Loss: 0.0195
981: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
982: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
983: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
984: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
985: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
986: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
987: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
988: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
989: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
990: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
991: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
992: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
993: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
994: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
995: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
996: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
997: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
998: Forward: 6 | Train Error: 0.0000, Loss: 0.0127, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
999: Forward: 6 | Train Error: 0.0000, Loss: 0.0126, Operator norm: 0.1993 | Test Error: 0.0020, Loss: 0.0195
grad at the end: grad_B=0.0155, grad_A=0.0000, grad_W=0.0074


==> SVHN/old/out.txt <==
Using downloaded and verified file: data/SVHN/train_32x32.mat
Using downloaded and verified file: data/SVHN/test_32x32.mat
1000 training data | 1000 test data | batch size 1000
Input dim 3072 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.001 | opn=0.2008
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.3260, Loss: 0.4224, Operator norm: 0.2008 | Test Error: 0.2770, Loss: 0.3852
1: Forward: 5 | Train Error: 0.2450, Loss: 0.3795, Operator norm: 0.2008 | Test Error: 0.2630, Loss: 0.3527
2: Forward: 5 | Train Error: 0.2430, Loss: 0.3456, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.3273
3: Forward: 5 | Train Error: 0.2430, Loss: 0.3187, Operator norm: 0.2008 | Test Error: 0.2630, Loss: 0.3075
4: Forward: 5 | Train Error: 0.2440, Loss: 0.2975, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2920
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2807, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2801
6: Forward: 5 | Train Error: 0.2440, Loss: 0.2674, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2708
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2569, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2638
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2487, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2583
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2422, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2542
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2370, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2510
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2330, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2487
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2298, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2469
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2273, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2456
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2254, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2446
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2238, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2440
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2226, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2435
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2216, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2431
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2208, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2202, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2429
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2428
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2427
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2426
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2425
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2425
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2425
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2424
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2424
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2424
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2423
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2423
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2423
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2422
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2422
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2421
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2421
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2421
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2420
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2420
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2420
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2419
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2419
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2418
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2418
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2418
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2417
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2417
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2417
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2416
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2416
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2415
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2415
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2415
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2414
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2414
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2414
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2413
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2413
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2413
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2412
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2412
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2412
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2411
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2411
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2411
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2410
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2410
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2410
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2409
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2409
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2409
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2408
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2408
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2408
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2407
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2407
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2407
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2406
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2406
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2406
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2405
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2405
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2405
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2404
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2404
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2404
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2403
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2403
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2403
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2402
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2402
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2402
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2401
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2401
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2401
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2400
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2400
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2400
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2400
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2399
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2399
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2399
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2398
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2398
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2398
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2397
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2397
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2397
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2397
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2396
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2396
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2396
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2396
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2395
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2395
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2395
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2394
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2394
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2394
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2394
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2393
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2393
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2393
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2393
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2392
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2392
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2392
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2392
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2391
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2391
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2391
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2390
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2390
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2390
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2390
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2389
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2389
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2389
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2389
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2388
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2388
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2388
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2388
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2387
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2387
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2387
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2387
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2387
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2386
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2386
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2386
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2386
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2385
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2385
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2385
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2385
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2384
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2384
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2384
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2384
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2383
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2383
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2383
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2383
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2382
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2382
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2382
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2382
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2382
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2381
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2381
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2381
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2381
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2380
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2380
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2380
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2380
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2380
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2379
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2379
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2379
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2379
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2379
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2378
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2378
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2378
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2378
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2378
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2377
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2377
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2377
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2377
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2377
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2376
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2376
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2376
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2376
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2376
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2375
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2375
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2375
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2375
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2375
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2374
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2374
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2374
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2374
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2374
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2373
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2372
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2372
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2372
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2372
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2372
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2371
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2370
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2369
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2369
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2369
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2369
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2369
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2368
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2367
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2367
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2367
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2367
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2367
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2366
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2365
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2364
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2363
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
303: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
304: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2362
305: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
306: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
307: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
308: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
309: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
310: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2361
311: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
312: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
313: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
314: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
315: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
316: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
317: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2360
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
323: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2359
324: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
325: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
326: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
327: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
328: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
329: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
330: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2358
331: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
332: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
333: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
334: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
335: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
336: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2357
337: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
338: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
339: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
340: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
341: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
342: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
343: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2356
344: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
345: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
346: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
347: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
348: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
349: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
350: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2355
351: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
352: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
353: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
354: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
355: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
356: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
357: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2354
358: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
359: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
360: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
361: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
362: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
363: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
364: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2353
365: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
366: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
367: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
368: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
369: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
370: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
371: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2352
372: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
373: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
374: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
375: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
376: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
377: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2351
378: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
379: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
380: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
381: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
382: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
383: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
384: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
385: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2350
386: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
387: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
388: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
389: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
390: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
391: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
392: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2349
393: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
394: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
395: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
396: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
397: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
398: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
399: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2348
400: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
401: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
402: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
403: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
404: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
405: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
406: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
407: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2347
408: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
409: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
410: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
411: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
412: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
413: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
414: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2346
415: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
416: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
417: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
418: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
419: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
420: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
421: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2345
422: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
423: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
424: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
425: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
426: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
427: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
428: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
429: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2344
430: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
431: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
432: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
433: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
434: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
435: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
436: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
437: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2343
438: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
439: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
440: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
441: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
442: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
443: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
444: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
445: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2342
446: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
447: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
448: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
449: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
450: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
451: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
452: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
453: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2341
454: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
455: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
456: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
457: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
458: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
459: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
460: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
461: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2340
462: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
463: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
464: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
465: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
466: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
467: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
468: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
469: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2339
470: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
471: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
472: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
473: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
474: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
475: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
476: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
477: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2338
478: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
479: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
480: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
481: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
482: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
483: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
484: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
485: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
486: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2337
487: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
488: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
489: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
490: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
491: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
492: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
493: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
494: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
495: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2336
496: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
497: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
498: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
499: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
500: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
501: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
502: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
503: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
504: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2335
505: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
506: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
507: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
508: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
509: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
510: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
511: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
512: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
513: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
514: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2334
515: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
516: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
517: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
518: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
519: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
520: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
521: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
522: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
523: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2333
524: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
525: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
526: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
527: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
528: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
529: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
530: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
531: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
532: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
533: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2332
534: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
535: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
536: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
537: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
538: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
539: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
540: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
541: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
542: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
543: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2331
544: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
545: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
546: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
547: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
548: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
549: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
550: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
551: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
552: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
553: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
554: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2330
555: Forward: 5 | Train Error: 0.2430, Loss: 0.2059, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
556: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
557: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
558: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
559: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
560: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
561: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
562: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
563: Forward: 5 | Train Error: 0.2430, Loss: 0.2058, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
564: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2329
565: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
566: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
567: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
568: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
569: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
570: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
571: Forward: 5 | Train Error: 0.2430, Loss: 0.2057, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
572: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
573: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
574: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2328
575: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
576: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
577: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
578: Forward: 5 | Train Error: 0.2430, Loss: 0.2056, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
579: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
580: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
581: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
582: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
583: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
584: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2327
585: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
586: Forward: 5 | Train Error: 0.2430, Loss: 0.2055, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
587: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
588: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
589: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
590: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
591: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
592: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
593: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
594: Forward: 5 | Train Error: 0.2430, Loss: 0.2054, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
595: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2326
596: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
597: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
598: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
599: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
600: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
601: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
602: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
603: Forward: 5 | Train Error: 0.2430, Loss: 0.2053, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
604: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
605: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
606: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2325
607: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
608: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
609: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
610: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
611: Forward: 5 | Train Error: 0.2430, Loss: 0.2052, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
612: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
613: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
614: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
615: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
616: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
617: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2324
618: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
619: Forward: 5 | Train Error: 0.2430, Loss: 0.2051, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
620: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
621: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
622: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
623: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
624: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
625: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
626: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
627: Forward: 5 | Train Error: 0.2430, Loss: 0.2050, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2323
628: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
629: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
630: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
631: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
632: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
633: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
634: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
635: Forward: 5 | Train Error: 0.2430, Loss: 0.2049, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
636: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
637: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
638: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2322
639: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
640: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
641: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
642: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
643: Forward: 5 | Train Error: 0.2430, Loss: 0.2048, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
644: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
645: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
646: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
647: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
648: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
649: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2321
650: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
651: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
652: Forward: 5 | Train Error: 0.2430, Loss: 0.2047, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
653: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
654: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
655: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
656: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
657: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
658: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
659: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
660: Forward: 5 | Train Error: 0.2430, Loss: 0.2046, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2320
661: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
662: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
663: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
664: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
665: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
666: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
667: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
668: Forward: 5 | Train Error: 0.2430, Loss: 0.2045, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
669: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
670: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2319
671: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
672: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
673: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
674: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
675: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
676: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
677: Forward: 5 | Train Error: 0.2430, Loss: 0.2044, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
678: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
679: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
680: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
681: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2318
682: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
683: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
684: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
685: Forward: 5 | Train Error: 0.2430, Loss: 0.2043, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
686: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
687: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
688: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
689: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
690: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
691: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
692: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
693: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2317
694: Forward: 5 | Train Error: 0.2430, Loss: 0.2042, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
695: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
696: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
697: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
698: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
699: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
700: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
701: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
702: Forward: 5 | Train Error: 0.2430, Loss: 0.2041, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
703: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
704: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2316
705: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
706: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
707: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
708: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
709: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
710: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
711: Forward: 5 | Train Error: 0.2430, Loss: 0.2040, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
712: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
713: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
714: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
715: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2315
716: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
717: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
718: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
719: Forward: 5 | Train Error: 0.2430, Loss: 0.2039, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
720: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
721: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
722: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
723: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
724: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
725: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
726: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2314
727: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
728: Forward: 5 | Train Error: 0.2430, Loss: 0.2038, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
729: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
730: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
731: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
732: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
733: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
734: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
735: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
736: Forward: 5 | Train Error: 0.2430, Loss: 0.2037, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
737: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2313
738: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
739: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
740: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
741: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
742: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
743: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
744: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
745: Forward: 5 | Train Error: 0.2430, Loss: 0.2036, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
746: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
747: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
748: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
749: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2312
750: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
751: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
752: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
753: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
754: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
755: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
756: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
757: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
758: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
759: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
760: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
761: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2311
762: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
763: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
764: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
765: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
766: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
767: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
768: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
769: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
770: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
771: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
772: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2310
773: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
774: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
775: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
776: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
777: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
778: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
779: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
780: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
781: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
782: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
783: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2309
784: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
785: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
786: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
787: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
788: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
789: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
790: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
791: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2610, Loss: 0.2308
792: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2308
793: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2308
794: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2308
795: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
796: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
797: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
798: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
799: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
800: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
801: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
802: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
803: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
804: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
805: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
806: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
807: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2307
808: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
809: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
810: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
811: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
812: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
813: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
814: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
815: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
816: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
817: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
818: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2306
819: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
820: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
821: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
822: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
823: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
824: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
825: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
826: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
827: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
828: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
829: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2305
830: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
831: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
832: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
833: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
834: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
835: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
836: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
837: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
838: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
839: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
840: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2304
841: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
842: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
843: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
844: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
845: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
846: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
847: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
848: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
849: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
850: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
851: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2303
852: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
853: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
854: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
855: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
856: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
857: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
858: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
859: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
860: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
861: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
862: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2302
863: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
864: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
865: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
866: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
867: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
868: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
869: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
870: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
871: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
872: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
873: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2301
874: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
875: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
876: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
877: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
878: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
879: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
880: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
881: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
882: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
883: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
884: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2300
885: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
886: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
887: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
888: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
889: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
890: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
891: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
892: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
893: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
894: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
895: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2299
896: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
897: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
898: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
899: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
900: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
901: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
902: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
903: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
904: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
905: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
906: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
907: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2298
908: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
909: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
910: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
911: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
912: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
913: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
914: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
915: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
916: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
917: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
918: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
919: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2297
920: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
921: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
922: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
923: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
924: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
925: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
926: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
927: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
928: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
929: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
930: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
931: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2296
932: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
933: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
934: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
935: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
936: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
937: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
938: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
939: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
940: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
941: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
942: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
943: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2295
944: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
945: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
946: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
947: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
948: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
949: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
950: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
951: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
952: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
953: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
954: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
955: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
956: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2294
957: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
958: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
959: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
960: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
961: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
962: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
963: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
964: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
965: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
966: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
967: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
968: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2293
969: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
970: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
971: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
972: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
973: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
974: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
975: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
976: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
977: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
978: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
979: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
980: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2292
981: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
982: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
983: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
984: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
985: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
986: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
987: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
988: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
989: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
990: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
991: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
992: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2291
993: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
994: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
995: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
996: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
997: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
998: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
999: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.2008 | Test Error: 0.2620, Loss: 0.2290
grad at the end: grad_B=0.0408, grad_A=0.0001, grad_W=0.0929
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.001 | opn=0.1997
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.2440, Loss: 0.3481, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.3207
1: Forward: 5 | Train Error: 0.2440, Loss: 0.3160, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2986
2: Forward: 5 | Train Error: 0.2440, Loss: 0.2920, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2824
3: Forward: 5 | Train Error: 0.2440, Loss: 0.2739, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2706
4: Forward: 5 | Train Error: 0.2440, Loss: 0.2604, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2620
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2502, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2558
6: Forward: 5 | Train Error: 0.2440, Loss: 0.2426, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2514
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2369, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2483
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2327, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2461
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2295, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2446
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2271, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2435
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2253, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2429
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2239, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2424
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2229, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2422
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2221, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2420
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2215, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2420
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2211, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2420
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2207, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2420
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2204, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2420
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2202, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2420
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2200, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2421
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2421
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2198, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2421
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2422
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2196, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2422
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2195, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2422
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2194, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2422
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2422
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2422
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2422
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2422
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2421
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2421
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2421
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2420
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2420
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2420
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2418
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2418
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2417
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2417
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2416
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2416
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2415
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2415
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2414
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2414
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2413
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2413
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2412
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2412
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2411
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2411
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2410
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2410
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2409
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2409
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2408
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2408
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2407
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2407
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2406
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2406
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2405
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2405
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2404
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2404
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2403
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2403
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2402
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2402
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2401
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2401
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2400
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2400
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2399
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2399
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2398
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2398
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2397
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2397
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2396
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2396
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2395
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2395
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2394
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2394
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2393
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2393
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2393
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2392
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2392
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2391
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2391
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2390
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2390
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2389
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2389
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2388
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2388
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2388
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2387
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2387
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2386
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2386
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2385
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2385
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2384
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2384
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2384
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2383
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2383
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2382
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2382
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2381
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2381
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2381
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2380
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2380
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2379
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2379
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2379
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2378
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2378
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2377
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2377
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2377
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2376
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2376
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2375
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2375
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2375
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2374
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2374
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2373
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2373
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2373
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2372
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2372
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2372
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2371
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2371
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2370
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2370
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2370
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2368
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2368
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2367
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2367
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2367
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2366
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2366
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2366
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2365
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2365
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2365
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2364
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2364
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2364
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2363
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2363
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2363
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2362
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2362
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2362
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2361
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2361
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2361
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2358
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2358
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2358
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2357
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2357
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2357
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2356
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2356
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2356
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2355
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2355
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2354
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2354
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2354
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2353
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2353
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2353
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2352
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2352
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2352
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2351
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2351
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2351
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2351
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2350
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2350
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2350
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2349
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2348
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2348
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2348
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2348
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2347
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2347
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2347
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2346
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2346
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2346
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2346
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2345
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2345
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2345
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2344
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2344
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2344
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2344
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2343
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2343
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2343
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2342
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2341
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2341
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2341
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2341
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2340
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2339
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2339
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2337
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2337
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2337
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2336
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2335
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2335
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2335
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2335
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2334
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2333
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2333
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2333
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2332
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2332
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2332
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2331
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2331
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2331
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2330
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2330
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2330
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2330
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2329
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2329
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2329
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2329
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2327
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2327
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2327
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2327
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2326
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2326
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2326
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2326
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2326
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2325
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2325
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2325
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2325
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
303: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
304: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
305: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
306: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2323
307: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
308: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
309: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
310: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
311: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
312: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
313: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2322
314: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2321
315: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2321
316: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2321
317: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2321
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2321
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2320
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
323: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2319
324: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2319
325: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2319
326: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2319
327: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
328: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
329: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
330: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
331: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
332: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
333: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
334: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
335: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2317
336: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
337: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2316
338: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2316
339: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
340: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
341: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
342: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
343: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
344: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2315
345: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
346: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2314
347: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
348: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2314
349: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
350: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
351: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
352: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
353: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
354: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
355: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2312
356: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2312
357: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2312
358: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2312
359: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2311
360: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
361: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
362: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
363: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
364: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
365: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
366: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
367: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2310
368: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2310
369: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
370: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
371: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2309
372: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
373: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
374: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2308
375: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
376: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
377: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2308
378: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
379: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
380: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2307
381: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
382: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
383: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2306
384: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2306
385: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2306
386: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
387: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
388: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
389: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2305
390: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
391: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
392: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
393: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
394: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
395: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2304
396: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
397: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2304
398: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2304
399: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2303
400: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2303
401: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2303
402: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
403: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
404: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2302
405: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2302
406: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2302
407: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
408: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
409: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2301
410: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2301
411: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2301
412: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2301
413: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2301
414: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
415: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
416: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
417: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
418: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
419: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
420: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2299
421: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2299
422: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2299
423: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2299
424: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2299
425: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
426: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2298
427: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
428: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
429: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
430: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2297
431: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
432: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
433: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2297
434: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2297
435: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
436: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
437: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
438: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
439: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2296
440: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
441: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
442: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
443: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
444: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
445: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
446: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
447: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
448: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
449: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
450: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2294
451: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2294
452: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
453: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2293
454: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
455: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
456: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2293
457: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2293
458: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
459: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2292
460: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2292
461: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2292
462: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
463: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
464: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
465: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2291
466: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
467: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
468: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
469: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
470: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
471: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
472: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
473: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
474: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
475: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
476: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2289
477: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2289
478: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
479: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2289
480: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
481: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
482: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2288
483: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
484: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
485: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
486: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
487: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
488: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
489: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2287
490: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2287
491: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2286
492: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
493: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
494: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
495: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2286
496: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
497: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
498: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2285
499: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2285
500: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
501: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2285
502: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2285
503: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
504: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2284
505: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
506: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2284
507: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2284
508: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
509: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
510: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
511: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
512: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
513: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
514: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2282
515: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
516: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
517: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2282
518: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
519: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
520: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
521: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
522: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
523: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
524: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
525: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
526: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
527: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
528: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
529: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
530: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
531: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
532: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
533: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
534: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
535: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
536: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
537: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
538: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
539: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
540: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
541: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
542: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
543: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
544: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
545: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2277
546: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
547: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
548: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
549: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
550: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2276
551: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
552: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
553: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
554: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
555: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2276
556: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
557: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
558: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
559: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2275
560: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
561: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2275
562: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
563: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
564: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
565: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
566: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
567: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2274
568: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
569: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
570: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
571: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
572: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
573: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
574: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
575: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
576: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
577: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2272
578: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2272
579: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
580: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
581: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2272
582: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
583: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
584: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
585: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
586: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
587: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
588: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
589: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
590: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
591: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
592: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
593: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
594: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
595: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
596: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
597: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
598: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2269
599: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2269
600: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2269
601: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
602: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2268
603: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
604: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
605: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
606: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2268
607: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
608: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
609: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
610: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2267
611: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2267
612: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
613: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2267
614: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
615: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2266
616: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
617: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
618: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2266
619: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
620: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
621: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
622: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
623: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2265
624: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
625: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2265
626: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
627: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
628: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
629: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
630: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
631: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
632: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
633: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
634: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
635: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
636: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
637: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
638: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
639: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
640: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
641: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
642: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
643: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
644: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
645: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
646: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
647: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
648: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
649: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
650: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
651: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
652: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
653: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
654: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
655: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
656: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
657: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
658: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
659: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
660: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
661: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
662: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
663: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
664: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
665: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
666: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
667: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
668: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
669: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
670: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
671: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
672: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
673: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
674: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
675: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
676: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
677: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
678: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
679: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
680: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
681: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
682: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
683: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
684: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
685: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
686: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
687: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
688: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
689: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
690: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
691: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
692: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
693: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
694: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
695: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2255
696: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
697: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
698: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2255
699: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
700: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2255
701: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2255
702: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
703: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
704: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
705: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
706: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
707: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
708: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
709: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
710: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
711: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
712: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2253
713: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
714: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
715: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
716: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
717: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2253
718: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
719: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
720: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
721: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
722: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
723: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
724: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
725: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
726: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
727: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
728: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
729: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
730: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
731: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
732: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
733: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
734: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
735: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
736: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
737: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2250
738: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
739: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
740: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2250
741: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
742: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
743: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
744: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
745: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
746: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
747: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
748: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
749: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
750: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
751: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
752: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2248
753: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2248
754: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
755: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
756: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2248
757: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
758: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2248
759: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
760: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2247
761: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
762: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
763: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
764: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
765: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
766: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
767: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
768: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
769: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
770: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
771: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
772: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
773: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
774: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
775: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
776: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
777: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
778: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
779: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
780: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
781: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
782: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
783: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
784: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
785: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
786: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
787: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
788: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
789: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
790: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
791: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
792: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
793: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
794: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
795: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
796: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
797: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
798: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
799: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
800: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
801: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
802: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
803: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
804: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
805: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
806: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
807: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
808: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
809: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
810: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
811: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
812: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
813: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
814: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
815: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
816: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
817: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
818: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
819: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
820: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
821: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
822: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
823: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2240
824: Forward: 5 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
825: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
826: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2240
827: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
828: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
829: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2240
830: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
831: Forward: 5 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
832: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2239
833: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2239
834: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
835: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
836: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2239
837: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
838: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
839: Forward: 5 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
840: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
841: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
842: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
843: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
844: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
845: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
846: Forward: 5 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
847: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
848: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
849: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
850: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
851: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
852: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
853: Forward: 5 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
854: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
855: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
856: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
857: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
858: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
859: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
860: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
861: Forward: 5 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
862: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
863: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
864: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
865: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
866: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
867: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
868: Forward: 5 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
869: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
870: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
871: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
872: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
873: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
874: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
875: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
876: Forward: 5 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
877: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
878: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
879: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
880: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
881: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
882: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
883: Forward: 5 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
884: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
885: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
886: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
887: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
888: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
889: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
890: Forward: 5 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
891: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
892: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
893: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
894: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
895: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
896: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
897: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
898: Forward: 5 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
899: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
900: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
901: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
902: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
903: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
904: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
905: Forward: 5 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
906: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
907: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
908: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
909: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
910: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
911: Forward: 5 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
912: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
913: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
914: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
915: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
916: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
917: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
918: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
919: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
920: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
921: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
922: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
923: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
924: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
925: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
926: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
927: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
928: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
929: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
930: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
931: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
932: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
933: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
934: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
935: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
936: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
937: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
938: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
939: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2228
940: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
941: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
942: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
943: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2228
944: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
945: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
946: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
947: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
948: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
949: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
950: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
951: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
952: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
953: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
954: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2227
955: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2227
956: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
957: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
958: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
959: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
960: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
961: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
962: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
963: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
964: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
965: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
966: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
967: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
968: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
969: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
970: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
971: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
972: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
973: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
974: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
975: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
976: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
977: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
978: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
979: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
980: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
981: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
982: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
983: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
984: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
985: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
986: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
987: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
988: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
989: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
990: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
991: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
992: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
993: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
994: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
995: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
996: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
997: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
998: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
999: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
grad at the end: grad_B=0.0550, grad_A=0.0001, grad_W=0.1008
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.001 | opn=0.2001
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.7550, Loss: 0.4842, Operator norm: 0.2001 | Test Error: 0.5600, Loss: 0.3951
1: Forward: 5 | Train Error: 0.5650, Loss: 0.3954, Operator norm: 0.2001 | Test Error: 0.2840, Loss: 0.3389
2: Forward: 5 | Train Error: 0.2600, Loss: 0.3362, Operator norm: 0.2001 | Test Error: 0.2650, Loss: 0.3024
3: Forward: 5 | Train Error: 0.2440, Loss: 0.2969, Operator norm: 0.2001 | Test Error: 0.2620, Loss: 0.2789
4: Forward: 5 | Train Error: 0.2440, Loss: 0.2707, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2639
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2533, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2545
6: Forward: 5 | Train Error: 0.2440, Loss: 0.2417, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2486
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2339, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2450
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2288, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2429
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2254, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2418
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2231, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2412
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2216, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2409
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2206, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2408
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2408
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2194, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2409
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2410
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2411
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2412
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2413
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2415
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2415
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2415
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2414
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2413
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2413
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2413
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2412
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2412
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2411
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2411
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2410
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2410
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2409
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2409
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2408
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2408
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2407
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2407
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2406
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2406
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2405
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2405
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2404
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2404
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2403
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2403
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2402
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2402
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2401
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2401
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2400
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2400
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2399
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2399
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2398
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2398
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2397
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2397
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2396
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2396
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2395
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2395
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2394
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2394
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2393
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2393
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2392
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2392
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2392
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2391
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2391
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2390
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2390
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2389
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2389
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2388
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2388
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2387
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2387
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2387
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2386
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2386
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2385
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2385
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2384
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2384
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2383
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2383
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2383
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2382
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2382
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2381
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2381
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2381
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2380
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2380
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2379
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2379
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2378
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2378
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2378
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2377
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2377
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2376
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2376
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2376
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2375
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2375
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2374
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2374
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2374
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2373
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2373
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2372
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2372
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2372
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2371
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2371
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2370
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2370
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2370
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2369
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2369
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2368
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2368
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2368
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2367
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2367
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2367
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2366
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2366
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2366
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2365
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2365
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2364
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2364
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2364
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2363
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2363
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2363
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2362
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2362
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2362
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2361
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2361
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2360
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2360
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2360
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2359
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2359
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2359
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2358
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2358
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2358
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2357
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2357
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2357
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2356
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2356
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2356
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2355
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2355
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2355
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2354
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2354
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2354
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2353
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2353
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2353
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2352
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2352
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2352
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2351
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2351
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2351
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2350
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2350
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2350
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2349
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2349
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2349
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2348
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2348
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2348
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2348
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2347
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2347
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2347
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2346
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2346
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2346
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2345
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2345
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2345
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2344
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2344
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2344
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2344
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2343
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2343
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2343
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2342
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2342
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2342
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2341
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2341
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2341
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2340
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2340
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2340
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2340
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2339
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2339
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2339
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2338
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2338
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2338
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2338
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2337
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2337
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2337
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2336
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2336
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2336
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2336
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2335
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2335
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2335
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2334
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2334
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2334
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2334
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2333
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2333
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2333
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2332
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2332
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2332
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2332
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2331
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2331
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2331
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2330
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2330
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2330
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2330
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2329
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2329
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2329
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2329
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2328
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2328
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2328
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2327
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2327
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2327
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2327
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2326
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2326
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2326
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2326
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2325
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2325
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2325
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2325
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2324
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2324
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2324
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2324
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2323
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2323
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2323
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2322
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2322
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2322
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2322
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2321
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2321
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2321
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2321
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2320
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2320
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2320
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2320
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2320
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2319
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2319
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2319
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2318
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2318
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2318
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2318
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2318
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2317
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2317
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2317
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2317
303: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2316
304: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2316
305: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2316
306: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2316
307: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2315
308: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2315
309: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2315
310: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2315
311: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2314
312: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2314
313: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2314
314: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2314
315: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2314
316: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2313
317: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2313
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2313
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2313
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2312
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2312
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2312
323: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2312
324: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2312
325: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2311
326: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2311
327: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2311
328: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2311
329: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2310
330: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2310
331: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2310
332: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2310
333: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2310
334: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2309
335: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2309
336: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2309
337: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2309
338: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2308
339: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2308
340: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2308
341: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2308
342: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2308
343: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2307
344: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2307
345: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2307
346: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2307
347: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2306
348: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2306
349: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2306
350: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2306
351: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2306
352: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2305
353: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2305
354: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2305
355: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2305
356: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2304
357: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2304
358: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2304
359: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2304
360: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2304
361: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2303
362: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2303
363: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2303
364: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2303
365: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2303
366: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2302
367: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2302
368: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2302
369: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2302
370: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2302
371: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2301
372: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2301
373: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2301
374: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2301
375: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2301
376: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2300
377: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2300
378: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2300
379: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2300
380: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2299
381: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2299
382: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2299
383: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2299
384: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2299
385: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2298
386: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2298
387: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2298
388: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2298
389: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2298
390: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2297
391: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2297
392: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2297
393: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2297
394: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2297
395: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2296
396: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2296
397: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2296
398: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2296
399: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2296
400: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2295
401: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2295
402: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2295
403: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2295
404: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2295
405: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
406: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
407: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
408: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
409: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
410: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2294
411: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2293
412: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2293
413: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2293
414: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2293
415: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2293
416: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2292
417: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2292
418: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2292
419: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2292
420: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2292
421: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2291
422: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2291
423: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2291
424: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2291
425: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2291
426: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2290
427: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2290
428: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2290
429: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2290
430: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2290
431: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
432: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
433: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
434: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
435: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
436: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2289
437: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
438: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
439: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
440: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
441: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
442: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2288
443: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2287
444: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2287
445: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2287
446: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2287
447: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2287
448: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
449: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
450: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
451: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
452: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
453: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2286
454: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
455: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
456: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
457: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
458: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
459: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2285
460: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
461: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
462: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
463: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
464: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
465: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2284
466: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
467: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
468: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
469: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
470: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
471: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2283
472: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
473: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
474: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
475: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
476: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
477: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2282
478: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
479: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
480: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
481: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
482: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
483: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2281
484: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
485: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
486: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
487: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
488: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
489: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2280
490: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
491: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
492: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
493: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
494: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
495: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2279
496: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
497: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
498: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
499: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
500: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
501: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2278
502: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
503: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
504: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
505: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
506: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
507: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2277
508: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
509: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
510: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
511: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
512: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
513: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
514: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2276
515: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
516: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
517: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
518: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
519: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
520: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2275
521: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
522: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
523: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
524: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
525: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
526: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
527: Forward: 5 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2274
528: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
529: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
530: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
531: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
532: Forward: 5 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
533: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2273
534: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
535: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
536: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
537: Forward: 5 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
538: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
539: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
540: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2272
541: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
542: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
543: Forward: 5 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
544: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
545: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
546: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
547: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2271
548: Forward: 5 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
549: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
550: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
551: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
552: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
553: Forward: 5 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
554: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2270
555: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
556: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
557: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
558: Forward: 5 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
559: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
560: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
561: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2269
562: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
563: Forward: 5 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
564: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
565: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
566: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
567: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2268
568: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
569: Forward: 5 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
570: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
571: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
572: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
573: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
574: Forward: 5 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2267
575: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
576: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
577: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
578: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
579: Forward: 5 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
580: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
581: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2266
582: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
583: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
584: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
585: Forward: 5 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
586: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
587: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
588: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2265
589: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
590: Forward: 5 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
591: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
592: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
593: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
594: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
595: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2264
596: Forward: 5 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
597: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
598: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
599: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
600: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
601: Forward: 5 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
602: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2263
603: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
604: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
605: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
606: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
607: Forward: 5 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
608: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
609: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2262
610: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
611: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
612: Forward: 5 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
613: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
614: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
615: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
616: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
617: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2261
618: Forward: 5 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
619: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
620: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
621: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
622: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
623: Forward: 5 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
624: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2260
625: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
626: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
627: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
628: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
629: Forward: 5 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
630: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
631: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2259
632: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
633: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
634: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
635: Forward: 5 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
636: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
637: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
638: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
639: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2258
640: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
641: Forward: 5 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
642: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
643: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
644: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
645: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
646: Forward: 5 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2257
647: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
648: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
649: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
650: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
651: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
652: Forward: 5 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
653: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2256
654: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
655: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
656: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
657: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
658: Forward: 5 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
659: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
660: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
661: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2255
662: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
663: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
664: Forward: 5 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
665: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
666: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
667: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
668: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2254
669: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
670: Forward: 5 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
671: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
672: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
673: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
674: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
675: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
676: Forward: 5 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2253
677: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
678: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
679: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
680: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
681: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
682: Forward: 5 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
683: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
684: Forward: 5 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2252
685: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
686: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
687: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
688: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
689: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
690: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
691: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
692: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2251
693: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
694: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
695: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
696: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
697: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
698: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
699: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2250
700: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
701: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
702: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
703: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
704: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
705: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
706: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
707: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2249
708: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
709: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
710: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
711: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
712: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
713: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
714: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
715: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2248
716: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
717: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
718: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
719: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
720: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
721: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
722: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
723: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2247
724: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
725: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
726: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
727: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
728: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
729: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
730: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2246
731: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.2002 | Test Error: 0.2610, Loss: 0.2246
732: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
733: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
734: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
735: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
736: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
737: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
738: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
739: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2245
740: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
741: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
742: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
743: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
744: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
745: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
746: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
747: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2244
748: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
749: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
750: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
751: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
752: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
753: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
754: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
755: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2243
756: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
757: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
758: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
759: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
760: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
761: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
762: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
763: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
764: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2242
765: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
766: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
767: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
768: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
769: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
770: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
771: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
772: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2241
773: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
774: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
775: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
776: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
777: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
778: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
779: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
780: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2240
781: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
782: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
783: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
784: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
785: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
786: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
787: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
788: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
789: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2239
790: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
791: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
792: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
793: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
794: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
795: Forward: 5 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
796: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
797: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2238
798: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
799: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
800: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
801: Forward: 5 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
802: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
803: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
804: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
805: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
806: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2237
807: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
808: Forward: 5 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
809: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
810: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
811: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
812: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
813: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
814: Forward: 5 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2236
815: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
816: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
817: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
818: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
819: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
820: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
821: Forward: 5 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
822: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
823: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2235
824: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
825: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
826: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
827: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
828: Forward: 5 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
829: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
830: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
831: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2234
832: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
833: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
834: Forward: 5 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
835: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
836: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
837: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
838: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
839: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
840: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2233
841: Forward: 5 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
842: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
843: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
844: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
845: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
846: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
847: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
848: Forward: 5 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2232
849: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
850: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
851: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
852: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
853: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
854: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
855: Forward: 5 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
856: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2231
857: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
858: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
859: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
860: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
861: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
862: Forward: 5 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
863: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
864: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
865: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2230
866: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
867: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
868: Forward: 5 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
869: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
870: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
871: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
872: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
873: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
874: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2229
875: Forward: 5 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
876: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
877: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
878: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
879: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
880: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
881: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
882: Forward: 5 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2228
883: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
884: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
885: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
886: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
887: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
888: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
889: Forward: 5 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
890: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2227
891: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
892: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
893: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
894: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
895: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
896: Forward: 5 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
897: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
898: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
899: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2226
900: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
901: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
902: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
903: Forward: 5 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
904: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
905: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
906: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
907: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2225
908: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
909: Forward: 5 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
910: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
911: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
912: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
913: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
914: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
915: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2224
916: Forward: 5 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
917: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
918: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
919: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
920: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
921: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
922: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
923: Forward: 5 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
924: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2223
925: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
926: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
927: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
928: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
929: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
930: Forward: 5 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
931: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
932: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
933: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2222
934: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
935: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
936: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
937: Forward: 5 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
938: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
939: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
940: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
941: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
942: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2221
943: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
944: Forward: 5 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
945: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
946: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
947: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
948: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
949: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
950: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2220
951: Forward: 5 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
952: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
953: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
954: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
955: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
956: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
957: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
958: Forward: 5 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
959: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2219
960: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
961: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
962: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
963: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
964: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
965: Forward: 5 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
966: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
967: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
968: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2218
969: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
970: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
971: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
972: Forward: 5 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
973: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
974: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
975: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
976: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
977: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2217
978: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
979: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
980: Forward: 5 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
981: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
982: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
983: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
984: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
985: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2216
986: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
987: Forward: 5 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
988: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
989: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
990: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
991: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
992: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
993: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
994: Forward: 5 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
995: Forward: 5 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2215
996: Forward: 5 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2214
997: Forward: 5 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2214
998: Forward: 5 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2214
999: Forward: 5 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.2001 | Test Error: 0.2610, Loss: 0.2214
grad at the end: grad_B=0.0658, grad_A=0.0001, grad_W=0.0982
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.001 | opn=0.1998
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.2690, Loss: 0.4829, Operator norm: 0.1998 | Test Error: 0.2640, Loss: 0.3709
1: Forward: 6 | Train Error: 0.2460, Loss: 0.3695, Operator norm: 0.1998 | Test Error: 0.2620, Loss: 0.3101
2: Forward: 6 | Train Error: 0.2440, Loss: 0.3048, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2769
3: Forward: 6 | Train Error: 0.2440, Loss: 0.2680, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2590
4: Forward: 6 | Train Error: 0.2440, Loss: 0.2470, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2497
5: Forward: 6 | Train Error: 0.2440, Loss: 0.2350, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2449
6: Forward: 6 | Train Error: 0.2440, Loss: 0.2282, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2426
7: Forward: 6 | Train Error: 0.2440, Loss: 0.2243, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2416
8: Forward: 6 | Train Error: 0.2440, Loss: 0.2220, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2413
9: Forward: 6 | Train Error: 0.2440, Loss: 0.2207, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2413
10: Forward: 6 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2414
11: Forward: 6 | Train Error: 0.2440, Loss: 0.2195, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2415
12: Forward: 6 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2416
13: Forward: 6 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2418
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2418
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2419
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2418
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2418
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2417
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2417
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2416
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2416
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2415
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2414
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2414
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2413
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2413
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2412
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2411
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2411
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2410
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2409
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2409
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2408
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2408
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2407
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2406
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2406
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2405
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2405
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2404
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2403
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2403
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2402
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2401
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2401
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2400
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2400
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2399
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2398
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2398
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2397
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2397
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2396
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2396
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2395
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2394
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2394
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2393
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2393
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2392
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2392
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2391
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2390
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2390
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2389
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2389
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2388
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2388
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2387
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2387
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2386
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2385
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2385
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2384
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2384
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2383
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2383
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2382
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2382
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2381
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2381
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2380
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2380
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2379
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2379
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2378
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2378
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2377
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2376
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2376
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2375
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2375
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2374
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2374
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2373
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2373
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2372
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2372
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2371
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2371
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2370
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2370
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2368
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2368
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2368
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2367
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2367
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2366
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2366
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2365
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2365
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2364
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2364
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2363
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2363
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2362
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2362
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2361
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2361
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2360
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2358
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2358
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2357
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2357
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2356
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2356
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2355
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2354
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2354
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2353
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2353
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2352
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2352
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2351
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2351
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2351
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2350
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2350
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2348
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2348
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2348
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2347
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2347
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2346
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2346
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2345
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2345
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2345
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2344
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2344
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2343
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2343
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2342
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2341
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2341
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2338
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2337
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2337
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2335
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2335
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2334
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2333
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2333
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2330
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2330
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2329
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2329
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2329
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2328
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2327
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2327
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2327
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2326
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2326
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2326
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2325
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2325
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2324
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2323
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2322
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2322
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2321
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2321
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2320
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2320
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2319
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2319
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2319
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2318
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2318
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2317
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2314
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2312
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2312
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2312
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2311
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2310
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2309
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2307
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2306
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2306
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2305
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2304
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2304
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2303
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2303
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2302
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2302
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2301
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2301
283: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2301
284: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2300
285: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2300
286: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2300
287: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2299
288: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2299
289: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2299
290: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
291: Forward: 6 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
292: Forward: 6 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2298
293: Forward: 6 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2298
294: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
295: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
296: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
297: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
298: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
299: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
300: Forward: 6 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
301: Forward: 6 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
302: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2295
303: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
304: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2294
305: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
306: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
307: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
308: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
309: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
310: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2292
311: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
312: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2292
313: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
314: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2291
315: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2291
316: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2291
317: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
318: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
319: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
320: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2290
321: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2289
322: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
323: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
324: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
325: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
326: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2288
327: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2288
328: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
329: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2287
330: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
331: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
332: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
333: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
334: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2286
335: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
336: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2285
337: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
338: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2284
339: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2284
340: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
341: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
342: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
343: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
344: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
345: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2283
346: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2282
347: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2282
348: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
349: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
350: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
351: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
352: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2281
353: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
354: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
355: Forward: 6 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2280
356: Forward: 6 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2280
357: Forward: 6 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
358: Forward: 6 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
359: Forward: 6 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
360: Forward: 6 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
361: Forward: 6 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
362: Forward: 6 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
363: Forward: 6 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2278
364: Forward: 6 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
365: Forward: 6 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
366: Forward: 6 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
367: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
368: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
369: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
370: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
371: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
372: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2275
373: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2275
374: Forward: 6 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
375: Forward: 6 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
376: Forward: 6 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
377: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
378: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2274
379: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2274
380: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
381: Forward: 6 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
382: Forward: 6 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
383: Forward: 6 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
384: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
385: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
386: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2272
387: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2272
388: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
389: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
390: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
391: Forward: 6 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2271
392: Forward: 6 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
393: Forward: 6 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
394: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
395: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2270
396: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2269
397: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
398: Forward: 6 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
399: Forward: 6 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2269
400: Forward: 6 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
401: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
402: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
403: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2268
404: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
405: Forward: 6 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
406: Forward: 6 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
407: Forward: 6 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
408: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2266
409: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2266
410: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
411: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
412: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2265
413: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
414: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
415: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
416: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
417: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
418: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
419: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
420: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2264
421: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
422: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
423: Forward: 6 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
424: Forward: 6 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
425: Forward: 6 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
426: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
427: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
428: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
429: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
430: Forward: 6 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
431: Forward: 6 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2261
432: Forward: 6 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
433: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2261
434: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
435: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
436: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
437: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2260
438: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
439: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
440: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
441: Forward: 6 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
442: Forward: 6 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2259
443: Forward: 6 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2258
444: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2258
445: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2258
446: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2258
447: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
448: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
449: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
450: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
451: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2257
452: Forward: 6 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
453: Forward: 6 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
454: Forward: 6 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
455: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
456: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
457: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2255
458: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
459: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
460: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
461: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
462: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
463: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
464: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2254
465: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
466: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2253
467: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2253
468: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
469: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
470: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
471: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
472: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
473: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
474: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
475: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
476: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
477: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
478: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
479: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2250
480: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
481: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
482: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2250
483: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
484: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
485: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
486: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
487: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
488: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
489: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
490: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
491: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
492: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
493: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
494: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
495: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
496: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
497: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
498: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
499: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
500: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2246
501: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
502: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
503: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
504: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
505: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
506: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
507: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
508: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
509: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
510: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2244
511: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
512: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
513: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
514: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
515: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
516: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2243
517: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
518: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
519: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
520: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
521: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2242
522: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
523: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
524: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
525: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
526: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
527: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
528: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
529: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2240
530: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
531: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2240
532: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
533: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
534: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
535: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
536: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
537: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
538: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
539: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
540: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
541: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2238
542: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
543: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
544: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
545: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
546: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
547: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
548: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
549: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
550: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
551: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
552: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
553: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
554: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
555: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
556: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2235
557: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
558: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
559: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2234
560: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
561: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
562: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
563: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
564: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
565: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
566: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
567: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
568: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
569: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
570: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
571: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2232
572: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
573: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
574: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
575: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
576: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
577: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
578: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
579: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
580: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
581: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2230
582: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
583: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
584: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
585: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
586: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2229
587: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
588: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
589: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2228
590: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2228
591: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
592: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
593: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
594: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
595: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
596: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
597: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2227
598: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
599: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
600: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
601: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
602: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2226
603: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
604: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
605: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
606: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
607: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2225
608: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
609: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
610: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
611: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
612: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
613: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2224
614: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
615: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
616: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2223
617: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
618: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
619: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
620: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
621: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2222
622: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
623: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
624: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2221
625: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2221
626: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2221
627: Forward: 6 | Train Error: 0.2440, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2221
628: Forward: 6 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2221
629: Forward: 6 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2221
630: Forward: 6 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2220
631: Forward: 6 | Train Error: 0.2430, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2220
632: Forward: 6 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2220
633: Forward: 6 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2220
634: Forward: 6 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2220
635: Forward: 6 | Train Error: 0.2430, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
636: Forward: 6 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2219
637: Forward: 6 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
638: Forward: 6 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2219
639: Forward: 6 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
640: Forward: 6 | Train Error: 0.2430, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
641: Forward: 6 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2218
642: Forward: 6 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2218
643: Forward: 6 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
644: Forward: 6 | Train Error: 0.2430, Loss: 0.1958, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
645: Forward: 6 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
646: Forward: 6 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2217
647: Forward: 6 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2217
648: Forward: 6 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2217
649: Forward: 6 | Train Error: 0.2430, Loss: 0.1957, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2217
650: Forward: 6 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2217
651: Forward: 6 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2217
652: Forward: 6 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2216
653: Forward: 6 | Train Error: 0.2430, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
654: Forward: 6 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2216
655: Forward: 6 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2216
656: Forward: 6 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
657: Forward: 6 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2215
658: Forward: 6 | Train Error: 0.2430, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
659: Forward: 6 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2215
660: Forward: 6 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
661: Forward: 6 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
662: Forward: 6 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
663: Forward: 6 | Train Error: 0.2430, Loss: 0.1954, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2214
664: Forward: 6 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2214
665: Forward: 6 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2214
666: Forward: 6 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2214
667: Forward: 6 | Train Error: 0.2430, Loss: 0.1953, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2214
668: Forward: 6 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2213
669: Forward: 6 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
670: Forward: 6 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2213
671: Forward: 6 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2213
672: Forward: 6 | Train Error: 0.2430, Loss: 0.1952, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
673: Forward: 6 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2213
674: Forward: 6 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
675: Forward: 6 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
676: Forward: 6 | Train Error: 0.2430, Loss: 0.1951, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2212
677: Forward: 6 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2212
678: Forward: 6 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2212
679: Forward: 6 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
680: Forward: 6 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2211
681: Forward: 6 | Train Error: 0.2430, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2211
682: Forward: 6 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2211
683: Forward: 6 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2211
684: Forward: 6 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2211
685: Forward: 6 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2211
686: Forward: 6 | Train Error: 0.2430, Loss: 0.1949, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2210
687: Forward: 6 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2210
688: Forward: 6 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2210
689: Forward: 6 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2210
690: Forward: 6 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2210
691: Forward: 6 | Train Error: 0.2430, Loss: 0.1948, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
692: Forward: 6 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
693: Forward: 6 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2209
694: Forward: 6 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2209
695: Forward: 6 | Train Error: 0.2430, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
696: Forward: 6 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2209
697: Forward: 6 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
698: Forward: 6 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
699: Forward: 6 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
700: Forward: 6 | Train Error: 0.2430, Loss: 0.1946, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2208
701: Forward: 6 | Train Error: 0.2430, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2208
702: Forward: 6 | Train Error: 0.2430, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2208
703: Forward: 6 | Train Error: 0.2430, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2207
704: Forward: 6 | Train Error: 0.2430, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2207
705: Forward: 6 | Train Error: 0.2430, Loss: 0.1945, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2207
706: Forward: 6 | Train Error: 0.2430, Loss: 0.1944, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2207
707: Forward: 6 | Train Error: 0.2430, Loss: 0.1944, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2207
708: Forward: 6 | Train Error: 0.2430, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2207
709: Forward: 6 | Train Error: 0.2430, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
710: Forward: 6 | Train Error: 0.2430, Loss: 0.1943, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2206
711: Forward: 6 | Train Error: 0.2430, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
712: Forward: 6 | Train Error: 0.2430, Loss: 0.1943, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2206
713: Forward: 6 | Train Error: 0.2430, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
714: Forward: 6 | Train Error: 0.2430, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
715: Forward: 6 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
716: Forward: 6 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2205
717: Forward: 6 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2205
718: Forward: 6 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
719: Forward: 6 | Train Error: 0.2430, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
720: Forward: 6 | Train Error: 0.2430, Loss: 0.1941, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2204
721: Forward: 6 | Train Error: 0.2430, Loss: 0.1941, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2204
722: Forward: 6 | Train Error: 0.2430, Loss: 0.1941, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2204
723: Forward: 6 | Train Error: 0.2430, Loss: 0.1941, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2204
724: Forward: 6 | Train Error: 0.2430, Loss: 0.1941, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
725: Forward: 6 | Train Error: 0.2430, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
726: Forward: 6 | Train Error: 0.2430, Loss: 0.1940, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2203
727: Forward: 6 | Train Error: 0.2430, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
728: Forward: 6 | Train Error: 0.2430, Loss: 0.1940, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2203
729: Forward: 6 | Train Error: 0.2430, Loss: 0.1940, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2203
730: Forward: 6 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
731: Forward: 6 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
732: Forward: 6 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
733: Forward: 6 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2202
734: Forward: 6 | Train Error: 0.2430, Loss: 0.1939, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2202
735: Forward: 6 | Train Error: 0.2430, Loss: 0.1938, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
736: Forward: 6 | Train Error: 0.2430, Loss: 0.1938, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
737: Forward: 6 | Train Error: 0.2430, Loss: 0.1938, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2202
738: Forward: 6 | Train Error: 0.2430, Loss: 0.1938, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
739: Forward: 6 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
740: Forward: 6 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
741: Forward: 6 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
742: Forward: 6 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
743: Forward: 6 | Train Error: 0.2430, Loss: 0.1937, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2201
744: Forward: 6 | Train Error: 0.2430, Loss: 0.1936, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2200
745: Forward: 6 | Train Error: 0.2430, Loss: 0.1936, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2200
746: Forward: 6 | Train Error: 0.2430, Loss: 0.1936, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2200
747: Forward: 6 | Train Error: 0.2430, Loss: 0.1936, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2200
748: Forward: 6 | Train Error: 0.2430, Loss: 0.1936, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2200
749: Forward: 6 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2200
750: Forward: 6 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
751: Forward: 6 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
752: Forward: 6 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2199
753: Forward: 6 | Train Error: 0.2430, Loss: 0.1935, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2199
754: Forward: 6 | Train Error: 0.2430, Loss: 0.1934, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2199
755: Forward: 6 | Train Error: 0.2430, Loss: 0.1934, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2199
756: Forward: 6 | Train Error: 0.2430, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
757: Forward: 6 | Train Error: 0.2430, Loss: 0.1934, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2198
758: Forward: 6 | Train Error: 0.2430, Loss: 0.1934, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2198
759: Forward: 6 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2198
760: Forward: 6 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2198
761: Forward: 6 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
762: Forward: 6 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2197
763: Forward: 6 | Train Error: 0.2430, Loss: 0.1933, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2197
764: Forward: 6 | Train Error: 0.2430, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2197
765: Forward: 6 | Train Error: 0.2430, Loss: 0.1932, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2197
766: Forward: 6 | Train Error: 0.2430, Loss: 0.1932, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2197
767: Forward: 6 | Train Error: 0.2430, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2197
768: Forward: 6 | Train Error: 0.2430, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
769: Forward: 6 | Train Error: 0.2430, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
770: Forward: 6 | Train Error: 0.2430, Loss: 0.1931, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2196
771: Forward: 6 | Train Error: 0.2430, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
772: Forward: 6 | Train Error: 0.2430, Loss: 0.1931, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2196
773: Forward: 6 | Train Error: 0.2420, Loss: 0.1931, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2196
774: Forward: 6 | Train Error: 0.2420, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
775: Forward: 6 | Train Error: 0.2420, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
776: Forward: 6 | Train Error: 0.2420, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
777: Forward: 6 | Train Error: 0.2420, Loss: 0.1930, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2195
778: Forward: 6 | Train Error: 0.2420, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
779: Forward: 6 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2195
780: Forward: 6 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
781: Forward: 6 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2194
782: Forward: 6 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
783: Forward: 6 | Train Error: 0.2420, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
784: Forward: 6 | Train Error: 0.2420, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
785: Forward: 6 | Train Error: 0.2420, Loss: 0.1928, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2194
786: Forward: 6 | Train Error: 0.2420, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
787: Forward: 6 | Train Error: 0.2420, Loss: 0.1928, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2193
788: Forward: 6 | Train Error: 0.2420, Loss: 0.1928, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2193
789: Forward: 6 | Train Error: 0.2420, Loss: 0.1927, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2193
790: Forward: 6 | Train Error: 0.2420, Loss: 0.1927, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2193
791: Forward: 6 | Train Error: 0.2420, Loss: 0.1927, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2193
792: Forward: 6 | Train Error: 0.2420, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2193
793: Forward: 6 | Train Error: 0.2420, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2192
794: Forward: 6 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
795: Forward: 6 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
796: Forward: 6 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2192
797: Forward: 6 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2192
798: Forward: 6 | Train Error: 0.2420, Loss: 0.1926, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
799: Forward: 6 | Train Error: 0.2420, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2191
800: Forward: 6 | Train Error: 0.2420, Loss: 0.1925, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2191
801: Forward: 6 | Train Error: 0.2420, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2191
802: Forward: 6 | Train Error: 0.2420, Loss: 0.1925, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2191
803: Forward: 6 | Train Error: 0.2420, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2191
804: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2191
805: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2190
806: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
807: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
808: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
809: Forward: 6 | Train Error: 0.2420, Loss: 0.1924, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2190
810: Forward: 6 | Train Error: 0.2420, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
811: Forward: 6 | Train Error: 0.2420, Loss: 0.1923, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
812: Forward: 6 | Train Error: 0.2420, Loss: 0.1923, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
813: Forward: 6 | Train Error: 0.2420, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2189
814: Forward: 6 | Train Error: 0.2420, Loss: 0.1923, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
815: Forward: 6 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
816: Forward: 6 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
817: Forward: 6 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2189
818: Forward: 6 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
819: Forward: 6 | Train Error: 0.2420, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
820: Forward: 6 | Train Error: 0.2420, Loss: 0.1921, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2188
821: Forward: 6 | Train Error: 0.2420, Loss: 0.1921, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2188
822: Forward: 6 | Train Error: 0.2420, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
823: Forward: 6 | Train Error: 0.2420, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
824: Forward: 6 | Train Error: 0.2420, Loss: 0.1921, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
825: Forward: 6 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
826: Forward: 6 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2187
827: Forward: 6 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
828: Forward: 6 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
829: Forward: 6 | Train Error: 0.2420, Loss: 0.1920, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
830: Forward: 6 | Train Error: 0.2420, Loss: 0.1919, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
831: Forward: 6 | Train Error: 0.2420, Loss: 0.1919, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
832: Forward: 6 | Train Error: 0.2420, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2186
833: Forward: 6 | Train Error: 0.2420, Loss: 0.1919, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
834: Forward: 6 | Train Error: 0.2420, Loss: 0.1919, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
835: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
836: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
837: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
838: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
839: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
840: Forward: 6 | Train Error: 0.2420, Loss: 0.1918, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
841: Forward: 6 | Train Error: 0.2420, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
842: Forward: 6 | Train Error: 0.2420, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
843: Forward: 6 | Train Error: 0.2420, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
844: Forward: 6 | Train Error: 0.2420, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
845: Forward: 6 | Train Error: 0.2420, Loss: 0.1917, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
846: Forward: 6 | Train Error: 0.2420, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
847: Forward: 6 | Train Error: 0.2420, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
848: Forward: 6 | Train Error: 0.2420, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
849: Forward: 6 | Train Error: 0.2420, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
850: Forward: 6 | Train Error: 0.2420, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
851: Forward: 6 | Train Error: 0.2420, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
852: Forward: 6 | Train Error: 0.2420, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
853: Forward: 6 | Train Error: 0.2420, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
854: Forward: 6 | Train Error: 0.2420, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
855: Forward: 6 | Train Error: 0.2420, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
856: Forward: 6 | Train Error: 0.2420, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
857: Forward: 6 | Train Error: 0.2420, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
858: Forward: 6 | Train Error: 0.2420, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
859: Forward: 6 | Train Error: 0.2420, Loss: 0.1914, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2182
860: Forward: 6 | Train Error: 0.2420, Loss: 0.1914, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2182
861: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
862: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2181
863: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
864: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
865: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2181
866: Forward: 6 | Train Error: 0.2420, Loss: 0.1913, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
867: Forward: 6 | Train Error: 0.2420, Loss: 0.1912, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
868: Forward: 6 | Train Error: 0.2420, Loss: 0.1912, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
869: Forward: 6 | Train Error: 0.2420, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2180
870: Forward: 6 | Train Error: 0.2420, Loss: 0.1912, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
871: Forward: 6 | Train Error: 0.2420, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2180
872: Forward: 6 | Train Error: 0.2420, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2180
873: Forward: 6 | Train Error: 0.2420, Loss: 0.1911, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
874: Forward: 6 | Train Error: 0.2420, Loss: 0.1911, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
875: Forward: 6 | Train Error: 0.2420, Loss: 0.1911, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
876: Forward: 6 | Train Error: 0.2420, Loss: 0.1911, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
877: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2179
878: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2179
879: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2179
880: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2179
881: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2178
882: Forward: 6 | Train Error: 0.2420, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2178
883: Forward: 6 | Train Error: 0.2420, Loss: 0.1909, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2178
884: Forward: 6 | Train Error: 0.2420, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2178
885: Forward: 6 | Train Error: 0.2420, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2178
886: Forward: 6 | Train Error: 0.2420, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2178
887: Forward: 6 | Train Error: 0.2420, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2177
888: Forward: 6 | Train Error: 0.2420, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2177
889: Forward: 6 | Train Error: 0.2420, Loss: 0.1908, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2177
890: Forward: 6 | Train Error: 0.2420, Loss: 0.1908, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2177
891: Forward: 6 | Train Error: 0.2420, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2177
892: Forward: 6 | Train Error: 0.2420, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2177
893: Forward: 6 | Train Error: 0.2420, Loss: 0.1907, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2177
894: Forward: 6 | Train Error: 0.2420, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2176
895: Forward: 6 | Train Error: 0.2420, Loss: 0.1907, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2176
896: Forward: 6 | Train Error: 0.2420, Loss: 0.1907, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2176
897: Forward: 6 | Train Error: 0.2420, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2176
898: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2176
899: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2176
900: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2175
901: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2175
902: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2175
903: Forward: 6 | Train Error: 0.2420, Loss: 0.1906, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2175
904: Forward: 6 | Train Error: 0.2420, Loss: 0.1905, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2175
905: Forward: 6 | Train Error: 0.2420, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2175
906: Forward: 6 | Train Error: 0.2420, Loss: 0.1905, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2175
907: Forward: 6 | Train Error: 0.2420, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2174
908: Forward: 6 | Train Error: 0.2420, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2174
909: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2174
910: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2174
911: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2174
912: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2174
913: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2173
914: Forward: 6 | Train Error: 0.2420, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2173
915: Forward: 6 | Train Error: 0.2420, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2173
916: Forward: 6 | Train Error: 0.2420, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2173
917: Forward: 6 | Train Error: 0.2420, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2173
918: Forward: 6 | Train Error: 0.2420, Loss: 0.1903, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2173
919: Forward: 6 | Train Error: 0.2420, Loss: 0.1903, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2173
920: Forward: 6 | Train Error: 0.2420, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
921: Forward: 6 | Train Error: 0.2420, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
922: Forward: 6 | Train Error: 0.2420, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
923: Forward: 6 | Train Error: 0.2420, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
924: Forward: 6 | Train Error: 0.2420, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
925: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2172
926: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2171
927: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2171
928: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2171
929: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2171
930: Forward: 6 | Train Error: 0.2420, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2171
931: Forward: 6 | Train Error: 0.2420, Loss: 0.1900, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2171
932: Forward: 6 | Train Error: 0.2420, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2171
933: Forward: 6 | Train Error: 0.2420, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
934: Forward: 6 | Train Error: 0.2420, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
935: Forward: 6 | Train Error: 0.2420, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
936: Forward: 6 | Train Error: 0.2420, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
937: Forward: 6 | Train Error: 0.2420, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
938: Forward: 6 | Train Error: 0.2420, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2170
939: Forward: 6 | Train Error: 0.2420, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2169
940: Forward: 6 | Train Error: 0.2420, Loss: 0.1899, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2169
941: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2169
942: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2169
943: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2169
944: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2169
945: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
946: Forward: 6 | Train Error: 0.2420, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
947: Forward: 6 | Train Error: 0.2420, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
948: Forward: 6 | Train Error: 0.2420, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
949: Forward: 6 | Train Error: 0.2420, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
950: Forward: 6 | Train Error: 0.2420, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
951: Forward: 6 | Train Error: 0.2420, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2168
952: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2167
953: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2167
954: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2167
955: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2167
956: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2167
957: Forward: 6 | Train Error: 0.2420, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2167
958: Forward: 6 | Train Error: 0.2420, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2167
959: Forward: 6 | Train Error: 0.2420, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2166
960: Forward: 6 | Train Error: 0.2420, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2166
961: Forward: 6 | Train Error: 0.2410, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2166
962: Forward: 6 | Train Error: 0.2410, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2166
963: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2166
964: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2166
965: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2166
966: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2165
967: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2165
968: Forward: 6 | Train Error: 0.2410, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2165
969: Forward: 6 | Train Error: 0.2410, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2165
970: Forward: 6 | Train Error: 0.2410, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2165
971: Forward: 6 | Train Error: 0.2410, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2165
972: Forward: 6 | Train Error: 0.2410, Loss: 0.1893, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2164
973: Forward: 6 | Train Error: 0.2410, Loss: 0.1893, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
974: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
975: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
976: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
977: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
978: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2164
979: Forward: 6 | Train Error: 0.2410, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
980: Forward: 6 | Train Error: 0.2410, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
981: Forward: 6 | Train Error: 0.2410, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
982: Forward: 6 | Train Error: 0.2410, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
983: Forward: 6 | Train Error: 0.2410, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
984: Forward: 6 | Train Error: 0.2410, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2163
985: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
986: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
987: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
988: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
989: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
990: Forward: 6 | Train Error: 0.2410, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
991: Forward: 6 | Train Error: 0.2410, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2162
992: Forward: 6 | Train Error: 0.2410, Loss: 0.1889, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2161
993: Forward: 6 | Train Error: 0.2410, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2161
994: Forward: 6 | Train Error: 0.2410, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2161
995: Forward: 6 | Train Error: 0.2410, Loss: 0.1889, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2161
996: Forward: 6 | Train Error: 0.2410, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2161
997: Forward: 6 | Train Error: 0.2410, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2161
998: Forward: 6 | Train Error: 0.2410, Loss: 0.1888, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2161
999: Forward: 6 | Train Error: 0.2410, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2160
grad at the end: grad_B=0.0860, grad_A=0.0001, grad_W=0.1037
===============================
Implicit: gamma=0.1 | width=8000 | lr=0.001 | opn=0.1998
1.weight, True
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.7520, Loss: 0.5712, Operator norm: 0.1997 | Test Error: 0.2680, Loss: 0.3435
1: Forward: 6 | Train Error: 0.2510, Loss: 0.3400, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2699
2: Forward: 6 | Train Error: 0.2440, Loss: 0.2596, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2471
3: Forward: 6 | Train Error: 0.2440, Loss: 0.2317, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2408
4: Forward: 6 | Train Error: 0.2440, Loss: 0.2219, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2396
5: Forward: 6 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2396
6: Forward: 6 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2399
7: Forward: 6 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2402
8: Forward: 6 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2403
9: Forward: 6 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2404
10: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2404
11: Forward: 6 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2404
12: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2403
13: Forward: 6 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2402
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2402
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2401
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2400
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2399
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2398
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2397
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2397
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2396
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2395
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2394
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2393
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2392
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2392
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2391
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2390
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2389
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2388
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2388
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2387
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2386
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2385
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2384
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2384
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2383
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2382
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2381
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2381
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2380
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2379
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2378
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2378
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2377
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2376
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2375
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2375
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2374
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2373
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2372
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2372
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2371
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2370
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2370
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2369
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2368
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2367
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2367
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2366
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2365
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2365
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2364
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2363
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2363
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2362
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2361
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2361
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2360
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2359
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2359
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2358
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2357
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2357
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2356
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2355
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2354
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2353
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2353
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2352
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2352
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2351
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2350
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2350
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2349
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2348
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2347
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2347
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2346
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2346
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2345
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2344
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2344
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2343
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2343
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2342
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2341
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2341
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2340
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2339
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2338
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2337
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2337
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2336
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2335
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2335
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2334
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2333
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2333
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2332
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2331
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2330
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2330
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2329
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2329
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2328
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2328
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2327
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2326
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2326
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2325
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2325
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2324
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2323
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2323
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2322
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2321
137: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2321
138: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
139: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2320
140: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2319
141: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2319
142: Forward: 6 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
143: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2318
144: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2317
145: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2317
146: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2316
147: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2316
148: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
149: Forward: 6 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2315
150: Forward: 6 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2314
151: Forward: 6 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2314
152: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2313
153: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2313
154: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2313
155: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2312
156: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2312
157: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
158: Forward: 6 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2311
159: Forward: 6 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2310
160: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2310
161: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
162: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2309
163: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2308
164: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2308
165: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
166: Forward: 6 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2307
167: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
168: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
169: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2306
170: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
171: Forward: 6 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2305
172: Forward: 6 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
173: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2304
174: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
175: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2303
176: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
177: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
178: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2302
179: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2301
180: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2301
181: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2300
182: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2300
183: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2299
184: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2299
185: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2298
186: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2298
187: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2298
188: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2297
189: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2297
190: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2296
191: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2296
192: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
193: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
194: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2295
195: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
196: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2294
197: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
198: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
199: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2293
200: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
201: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2292
202: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2291
203: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2291
204: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
205: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
206: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2290
207: Forward: 6 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
208: Forward: 6 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2289
209: Forward: 6 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2288
210: Forward: 6 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2288
211: Forward: 6 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2288
212: Forward: 6 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
213: Forward: 6 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2287
214: Forward: 6 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2286
215: Forward: 6 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2286
216: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2286
217: Forward: 6 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
218: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2285
219: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
220: Forward: 6 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
221: Forward: 6 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2284
222: Forward: 6 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
223: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2283
224: Forward: 6 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
225: Forward: 6 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2282
226: Forward: 6 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2282
227: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
228: Forward: 6 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2281
229: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2280
230: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2280
231: Forward: 6 | Train Error: 0.2440, Loss: 0.2022, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2280
232: Forward: 6 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
233: Forward: 6 | Train Error: 0.2440, Loss: 0.2021, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2279
234: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2279
235: Forward: 6 | Train Error: 0.2440, Loss: 0.2020, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
236: Forward: 6 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2278
237: Forward: 6 | Train Error: 0.2440, Loss: 0.2019, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2277
238: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2277
239: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2277
240: Forward: 6 | Train Error: 0.2440, Loss: 0.2018, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2276
241: Forward: 6 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2276
242: Forward: 6 | Train Error: 0.2440, Loss: 0.2017, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2276
243: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2275
244: Forward: 6 | Train Error: 0.2440, Loss: 0.2016, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2275
245: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2274
246: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2274
247: Forward: 6 | Train Error: 0.2440, Loss: 0.2015, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2274
248: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2273
249: Forward: 6 | Train Error: 0.2440, Loss: 0.2014, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
250: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2273
251: Forward: 6 | Train Error: 0.2440, Loss: 0.2013, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
252: Forward: 6 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2272
253: Forward: 6 | Train Error: 0.2440, Loss: 0.2012, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
254: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
255: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2271
256: Forward: 6 | Train Error: 0.2440, Loss: 0.2011, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
257: Forward: 6 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
258: Forward: 6 | Train Error: 0.2440, Loss: 0.2010, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2270
259: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
260: Forward: 6 | Train Error: 0.2440, Loss: 0.2009, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
261: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2269
262: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2268
263: Forward: 6 | Train Error: 0.2440, Loss: 0.2008, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2268
264: Forward: 6 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
265: Forward: 6 | Train Error: 0.2440, Loss: 0.2007, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2267
266: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2267
267: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
268: Forward: 6 | Train Error: 0.2440, Loss: 0.2006, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
269: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2266
270: Forward: 6 | Train Error: 0.2440, Loss: 0.2005, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2265
271: Forward: 6 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2265
272: Forward: 6 | Train Error: 0.2440, Loss: 0.2004, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2265
273: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
274: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
275: Forward: 6 | Train Error: 0.2440, Loss: 0.2003, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2264
276: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
277: Forward: 6 | Train Error: 0.2440, Loss: 0.2002, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2263
278: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2263
279: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2262
280: Forward: 6 | Train Error: 0.2440, Loss: 0.2001, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
281: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2262
282: Forward: 6 | Train Error: 0.2440, Loss: 0.2000, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2261
283: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2261
284: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
285: Forward: 6 | Train Error: 0.2440, Loss: 0.1999, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
286: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2260
287: Forward: 6 | Train Error: 0.2440, Loss: 0.1998, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
288: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
289: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2259
290: Forward: 6 | Train Error: 0.2440, Loss: 0.1997, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
291: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
292: Forward: 6 | Train Error: 0.2440, Loss: 0.1996, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2258
293: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
294: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
295: Forward: 6 | Train Error: 0.2440, Loss: 0.1995, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2257
296: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
297: Forward: 6 | Train Error: 0.2440, Loss: 0.1994, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2256
298: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2256
299: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
300: Forward: 6 | Train Error: 0.2440, Loss: 0.1993, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
301: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2255
302: Forward: 6 | Train Error: 0.2440, Loss: 0.1992, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
303: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
304: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2254
305: Forward: 6 | Train Error: 0.2440, Loss: 0.1991, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2253
306: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
307: Forward: 6 | Train Error: 0.2440, Loss: 0.1990, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2253
308: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2252
309: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
310: Forward: 6 | Train Error: 0.2440, Loss: 0.1989, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2252
311: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
312: Forward: 6 | Train Error: 0.2440, Loss: 0.1988, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2251
313: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2251
314: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
315: Forward: 6 | Train Error: 0.2440, Loss: 0.1987, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
316: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2250
317: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
318: Forward: 6 | Train Error: 0.2440, Loss: 0.1986, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
319: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2249
320: Forward: 6 | Train Error: 0.2440, Loss: 0.1985, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2249
321: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
322: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
323: Forward: 6 | Train Error: 0.2440, Loss: 0.1984, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2248
324: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
325: Forward: 6 | Train Error: 0.2440, Loss: 0.1983, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2247
326: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2247
327: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
328: Forward: 6 | Train Error: 0.2440, Loss: 0.1982, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
329: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2246
330: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
331: Forward: 6 | Train Error: 0.2440, Loss: 0.1981, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2245
332: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2245
333: Forward: 6 | Train Error: 0.2440, Loss: 0.1980, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
334: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
335: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
336: Forward: 6 | Train Error: 0.2440, Loss: 0.1979, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2244
337: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
338: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
339: Forward: 6 | Train Error: 0.2440, Loss: 0.1978, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2243
340: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
341: Forward: 6 | Train Error: 0.2440, Loss: 0.1977, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
342: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2242
343: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2241
344: Forward: 6 | Train Error: 0.2440, Loss: 0.1976, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
345: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2241
346: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
347: Forward: 6 | Train Error: 0.2440, Loss: 0.1975, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
348: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2240
349: Forward: 6 | Train Error: 0.2440, Loss: 0.1974, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2239
350: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
351: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2239
352: Forward: 6 | Train Error: 0.2440, Loss: 0.1973, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2239
353: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
354: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
355: Forward: 6 | Train Error: 0.2440, Loss: 0.1972, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2238
356: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
357: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2237
358: Forward: 6 | Train Error: 0.2440, Loss: 0.1971, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2237
359: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
360: Forward: 6 | Train Error: 0.2440, Loss: 0.1970, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2236
361: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2236
362: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
363: Forward: 6 | Train Error: 0.2440, Loss: 0.1969, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
364: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
365: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2235
366: Forward: 6 | Train Error: 0.2440, Loss: 0.1968, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2234
367: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2234
368: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2234
369: Forward: 6 | Train Error: 0.2440, Loss: 0.1967, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
370: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2233
371: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
372: Forward: 6 | Train Error: 0.2440, Loss: 0.1966, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2233
373: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
374: Forward: 6 | Train Error: 0.2440, Loss: 0.1965, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
375: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2232
376: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
377: Forward: 6 | Train Error: 0.2440, Loss: 0.1964, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
378: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2231
379: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2231
380: Forward: 6 | Train Error: 0.2440, Loss: 0.1963, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
381: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
382: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2230
383: Forward: 6 | Train Error: 0.2440, Loss: 0.1962, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
384: Forward: 6 | Train Error: 0.2440, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
385: Forward: 6 | Train Error: 0.2440, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
386: Forward: 6 | Train Error: 0.2440, Loss: 0.1961, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2229
387: Forward: 6 | Train Error: 0.2440, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
388: Forward: 6 | Train Error: 0.2440, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
389: Forward: 6 | Train Error: 0.2440, Loss: 0.1960, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2228
390: Forward: 6 | Train Error: 0.2440, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
391: Forward: 6 | Train Error: 0.2440, Loss: 0.1959, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2227
392: Forward: 6 | Train Error: 0.2440, Loss: 0.1959, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2227
393: Forward: 6 | Train Error: 0.2440, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2227
394: Forward: 6 | Train Error: 0.2440, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
395: Forward: 6 | Train Error: 0.2440, Loss: 0.1958, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
396: Forward: 6 | Train Error: 0.2440, Loss: 0.1957, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2226
397: Forward: 6 | Train Error: 0.2440, Loss: 0.1957, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
398: Forward: 6 | Train Error: 0.2440, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
399: Forward: 6 | Train Error: 0.2440, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
400: Forward: 6 | Train Error: 0.2440, Loss: 0.1956, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2225
401: Forward: 6 | Train Error: 0.2440, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
402: Forward: 6 | Train Error: 0.2440, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
403: Forward: 6 | Train Error: 0.2440, Loss: 0.1955, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2224
404: Forward: 6 | Train Error: 0.2440, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
405: Forward: 6 | Train Error: 0.2440, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
406: Forward: 6 | Train Error: 0.2440, Loss: 0.1954, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
407: Forward: 6 | Train Error: 0.2440, Loss: 0.1953, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2223
408: Forward: 6 | Train Error: 0.2440, Loss: 0.1953, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
409: Forward: 6 | Train Error: 0.2440, Loss: 0.1953, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
410: Forward: 6 | Train Error: 0.2440, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2222
411: Forward: 6 | Train Error: 0.2440, Loss: 0.1952, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2221
412: Forward: 6 | Train Error: 0.2440, Loss: 0.1952, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2221
413: Forward: 6 | Train Error: 0.2440, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2221
414: Forward: 6 | Train Error: 0.2440, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2221
415: Forward: 6 | Train Error: 0.2440, Loss: 0.1951, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2220
416: Forward: 6 | Train Error: 0.2440, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2220
417: Forward: 6 | Train Error: 0.2440, Loss: 0.1950, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2220
418: Forward: 6 | Train Error: 0.2440, Loss: 0.1950, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
419: Forward: 6 | Train Error: 0.2440, Loss: 0.1949, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2219
420: Forward: 6 | Train Error: 0.2440, Loss: 0.1949, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2219
421: Forward: 6 | Train Error: 0.2440, Loss: 0.1949, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2219
422: Forward: 6 | Train Error: 0.2440, Loss: 0.1948, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
423: Forward: 6 | Train Error: 0.2440, Loss: 0.1948, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
424: Forward: 6 | Train Error: 0.2440, Loss: 0.1948, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2218
425: Forward: 6 | Train Error: 0.2440, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2218
426: Forward: 6 | Train Error: 0.2440, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2217
427: Forward: 6 | Train Error: 0.2440, Loss: 0.1947, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2217
428: Forward: 6 | Train Error: 0.2440, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2217
429: Forward: 6 | Train Error: 0.2440, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
430: Forward: 6 | Train Error: 0.2440, Loss: 0.1946, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
431: Forward: 6 | Train Error: 0.2440, Loss: 0.1945, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
432: Forward: 6 | Train Error: 0.2440, Loss: 0.1945, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2216
433: Forward: 6 | Train Error: 0.2440, Loss: 0.1945, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
434: Forward: 6 | Train Error: 0.2440, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
435: Forward: 6 | Train Error: 0.2440, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
436: Forward: 6 | Train Error: 0.2440, Loss: 0.1944, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2215
437: Forward: 6 | Train Error: 0.2440, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2214
438: Forward: 6 | Train Error: 0.2440, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2214
439: Forward: 6 | Train Error: 0.2440, Loss: 0.1943, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2214
440: Forward: 6 | Train Error: 0.2440, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
441: Forward: 6 | Train Error: 0.2440, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
442: Forward: 6 | Train Error: 0.2440, Loss: 0.1942, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
443: Forward: 6 | Train Error: 0.2440, Loss: 0.1941, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2213
444: Forward: 6 | Train Error: 0.2440, Loss: 0.1941, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
445: Forward: 6 | Train Error: 0.2440, Loss: 0.1941, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
446: Forward: 6 | Train Error: 0.2440, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
447: Forward: 6 | Train Error: 0.2440, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2212
448: Forward: 6 | Train Error: 0.2440, Loss: 0.1940, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2211
449: Forward: 6 | Train Error: 0.2440, Loss: 0.1940, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2211
450: Forward: 6 | Train Error: 0.2440, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2211
451: Forward: 6 | Train Error: 0.2440, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2211
452: Forward: 6 | Train Error: 0.2440, Loss: 0.1939, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2210
453: Forward: 6 | Train Error: 0.2440, Loss: 0.1938, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2210
454: Forward: 6 | Train Error: 0.2440, Loss: 0.1938, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2210
455: Forward: 6 | Train Error: 0.2440, Loss: 0.1938, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
456: Forward: 6 | Train Error: 0.2440, Loss: 0.1937, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
457: Forward: 6 | Train Error: 0.2440, Loss: 0.1937, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
458: Forward: 6 | Train Error: 0.2440, Loss: 0.1937, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2209
459: Forward: 6 | Train Error: 0.2440, Loss: 0.1936, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
460: Forward: 6 | Train Error: 0.2440, Loss: 0.1936, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
461: Forward: 6 | Train Error: 0.2440, Loss: 0.1936, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
462: Forward: 6 | Train Error: 0.2440, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2208
463: Forward: 6 | Train Error: 0.2440, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2207
464: Forward: 6 | Train Error: 0.2440, Loss: 0.1935, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2207
465: Forward: 6 | Train Error: 0.2440, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2207
466: Forward: 6 | Train Error: 0.2440, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2207
467: Forward: 6 | Train Error: 0.2440, Loss: 0.1934, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
468: Forward: 6 | Train Error: 0.2440, Loss: 0.1933, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
469: Forward: 6 | Train Error: 0.2440, Loss: 0.1933, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2206
470: Forward: 6 | Train Error: 0.2440, Loss: 0.1933, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
471: Forward: 6 | Train Error: 0.2440, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
472: Forward: 6 | Train Error: 0.2440, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
473: Forward: 6 | Train Error: 0.2440, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2205
474: Forward: 6 | Train Error: 0.2440, Loss: 0.1932, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
475: Forward: 6 | Train Error: 0.2440, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
476: Forward: 6 | Train Error: 0.2440, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
477: Forward: 6 | Train Error: 0.2440, Loss: 0.1931, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2204
478: Forward: 6 | Train Error: 0.2440, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
479: Forward: 6 | Train Error: 0.2440, Loss: 0.1930, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2203
480: Forward: 6 | Train Error: 0.2440, Loss: 0.1930, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
481: Forward: 6 | Train Error: 0.2440, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2203
482: Forward: 6 | Train Error: 0.2440, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
483: Forward: 6 | Train Error: 0.2440, Loss: 0.1929, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
484: Forward: 6 | Train Error: 0.2440, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
485: Forward: 6 | Train Error: 0.2440, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2202
486: Forward: 6 | Train Error: 0.2440, Loss: 0.1928, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2201
487: Forward: 6 | Train Error: 0.2440, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2201
488: Forward: 6 | Train Error: 0.2440, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2201
489: Forward: 6 | Train Error: 0.2440, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2201
490: Forward: 6 | Train Error: 0.2440, Loss: 0.1927, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2200
491: Forward: 6 | Train Error: 0.2440, Loss: 0.1926, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2200
492: Forward: 6 | Train Error: 0.2440, Loss: 0.1926, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2200
493: Forward: 6 | Train Error: 0.2440, Loss: 0.1926, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2200
494: Forward: 6 | Train Error: 0.2440, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
495: Forward: 6 | Train Error: 0.2440, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
496: Forward: 6 | Train Error: 0.2440, Loss: 0.1925, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
497: Forward: 6 | Train Error: 0.2440, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2199
498: Forward: 6 | Train Error: 0.2440, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
499: Forward: 6 | Train Error: 0.2440, Loss: 0.1924, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
500: Forward: 6 | Train Error: 0.2440, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
501: Forward: 6 | Train Error: 0.2440, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2198
502: Forward: 6 | Train Error: 0.2440, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2197
503: Forward: 6 | Train Error: 0.2440, Loss: 0.1923, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2197
504: Forward: 6 | Train Error: 0.2440, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2197
505: Forward: 6 | Train Error: 0.2440, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
506: Forward: 6 | Train Error: 0.2440, Loss: 0.1922, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
507: Forward: 6 | Train Error: 0.2440, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
508: Forward: 6 | Train Error: 0.2440, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
509: Forward: 6 | Train Error: 0.2440, Loss: 0.1921, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2196
510: Forward: 6 | Train Error: 0.2440, Loss: 0.1920, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
511: Forward: 6 | Train Error: 0.2440, Loss: 0.1920, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
512: Forward: 6 | Train Error: 0.2440, Loss: 0.1920, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
513: Forward: 6 | Train Error: 0.2440, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2195
514: Forward: 6 | Train Error: 0.2440, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
515: Forward: 6 | Train Error: 0.2440, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
516: Forward: 6 | Train Error: 0.2440, Loss: 0.1919, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
517: Forward: 6 | Train Error: 0.2440, Loss: 0.1918, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2194
518: Forward: 6 | Train Error: 0.2440, Loss: 0.1918, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2193
519: Forward: 6 | Train Error: 0.2440, Loss: 0.1918, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2193
520: Forward: 6 | Train Error: 0.2440, Loss: 0.1917, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2193
521: Forward: 6 | Train Error: 0.2440, Loss: 0.1917, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2192
522: Forward: 6 | Train Error: 0.2440, Loss: 0.1917, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2192
523: Forward: 6 | Train Error: 0.2440, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
524: Forward: 6 | Train Error: 0.2440, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
525: Forward: 6 | Train Error: 0.2440, Loss: 0.1916, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2192
526: Forward: 6 | Train Error: 0.2440, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2191
527: Forward: 6 | Train Error: 0.2440, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2191
528: Forward: 6 | Train Error: 0.2440, Loss: 0.1915, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2191
529: Forward: 6 | Train Error: 0.2440, Loss: 0.1915, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2191
530: Forward: 6 | Train Error: 0.2440, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2190
531: Forward: 6 | Train Error: 0.2440, Loss: 0.1914, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2190
532: Forward: 6 | Train Error: 0.2440, Loss: 0.1914, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
533: Forward: 6 | Train Error: 0.2440, Loss: 0.1913, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2190
534: Forward: 6 | Train Error: 0.2440, Loss: 0.1913, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2189
535: Forward: 6 | Train Error: 0.2440, Loss: 0.1913, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2189
536: Forward: 6 | Train Error: 0.2440, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2189
537: Forward: 6 | Train Error: 0.2440, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2189
538: Forward: 6 | Train Error: 0.2440, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
539: Forward: 6 | Train Error: 0.2440, Loss: 0.1912, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
540: Forward: 6 | Train Error: 0.2440, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
541: Forward: 6 | Train Error: 0.2440, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2188
542: Forward: 6 | Train Error: 0.2440, Loss: 0.1911, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2187
543: Forward: 6 | Train Error: 0.2440, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
544: Forward: 6 | Train Error: 0.2440, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
545: Forward: 6 | Train Error: 0.2440, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2187
546: Forward: 6 | Train Error: 0.2440, Loss: 0.1910, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
547: Forward: 6 | Train Error: 0.2440, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
548: Forward: 6 | Train Error: 0.2440, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
549: Forward: 6 | Train Error: 0.2440, Loss: 0.1909, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2186
550: Forward: 6 | Train Error: 0.2440, Loss: 0.1908, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2185
551: Forward: 6 | Train Error: 0.2440, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
552: Forward: 6 | Train Error: 0.2440, Loss: 0.1908, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
553: Forward: 6 | Train Error: 0.2440, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
554: Forward: 6 | Train Error: 0.2440, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2185
555: Forward: 6 | Train Error: 0.2440, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
556: Forward: 6 | Train Error: 0.2440, Loss: 0.1907, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
557: Forward: 6 | Train Error: 0.2440, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
558: Forward: 6 | Train Error: 0.2440, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2184
559: Forward: 6 | Train Error: 0.2440, Loss: 0.1906, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
560: Forward: 6 | Train Error: 0.2440, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
561: Forward: 6 | Train Error: 0.2440, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
562: Forward: 6 | Train Error: 0.2440, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2183
563: Forward: 6 | Train Error: 0.2440, Loss: 0.1905, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
564: Forward: 6 | Train Error: 0.2440, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
565: Forward: 6 | Train Error: 0.2440, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
566: Forward: 6 | Train Error: 0.2440, Loss: 0.1904, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2182
567: Forward: 6 | Train Error: 0.2440, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
568: Forward: 6 | Train Error: 0.2440, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
569: Forward: 6 | Train Error: 0.2440, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
570: Forward: 6 | Train Error: 0.2440, Loss: 0.1903, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2181
571: Forward: 6 | Train Error: 0.2440, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
572: Forward: 6 | Train Error: 0.2440, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
573: Forward: 6 | Train Error: 0.2440, Loss: 0.1902, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
574: Forward: 6 | Train Error: 0.2440, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
575: Forward: 6 | Train Error: 0.2440, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2180
576: Forward: 6 | Train Error: 0.2440, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
577: Forward: 6 | Train Error: 0.2440, Loss: 0.1901, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
578: Forward: 6 | Train Error: 0.2440, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
579: Forward: 6 | Train Error: 0.2440, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2179
580: Forward: 6 | Train Error: 0.2440, Loss: 0.1900, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2178
581: Forward: 6 | Train Error: 0.2440, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2178
582: Forward: 6 | Train Error: 0.2440, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2178
583: Forward: 6 | Train Error: 0.2440, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2178
584: Forward: 6 | Train Error: 0.2440, Loss: 0.1899, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2177
585: Forward: 6 | Train Error: 0.2440, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2177
586: Forward: 6 | Train Error: 0.2440, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2177
587: Forward: 6 | Train Error: 0.2440, Loss: 0.1898, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2177
588: Forward: 6 | Train Error: 0.2440, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2177
589: Forward: 6 | Train Error: 0.2440, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2176
590: Forward: 6 | Train Error: 0.2440, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2176
591: Forward: 6 | Train Error: 0.2440, Loss: 0.1897, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2176
592: Forward: 6 | Train Error: 0.2440, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2176
593: Forward: 6 | Train Error: 0.2440, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2175
594: Forward: 6 | Train Error: 0.2440, Loss: 0.1896, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2175
595: Forward: 6 | Train Error: 0.2440, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2175
596: Forward: 6 | Train Error: 0.2440, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2175
597: Forward: 6 | Train Error: 0.2440, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2175
598: Forward: 6 | Train Error: 0.2440, Loss: 0.1895, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2174
599: Forward: 6 | Train Error: 0.2440, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2174
600: Forward: 6 | Train Error: 0.2440, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2174
601: Forward: 6 | Train Error: 0.2440, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2174
602: Forward: 6 | Train Error: 0.2440, Loss: 0.1894, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2173
603: Forward: 6 | Train Error: 0.2440, Loss: 0.1893, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2173
604: Forward: 6 | Train Error: 0.2440, Loss: 0.1893, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2173
605: Forward: 6 | Train Error: 0.2440, Loss: 0.1893, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2173
606: Forward: 6 | Train Error: 0.2440, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2172
607: Forward: 6 | Train Error: 0.2440, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2172
608: Forward: 6 | Train Error: 0.2440, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2172
609: Forward: 6 | Train Error: 0.2440, Loss: 0.1892, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2172
610: Forward: 6 | Train Error: 0.2440, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2172
611: Forward: 6 | Train Error: 0.2440, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2171
612: Forward: 6 | Train Error: 0.2440, Loss: 0.1891, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2171
613: Forward: 6 | Train Error: 0.2440, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2171
614: Forward: 6 | Train Error: 0.2440, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2171
615: Forward: 6 | Train Error: 0.2440, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2170
616: Forward: 6 | Train Error: 0.2440, Loss: 0.1890, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2170
617: Forward: 6 | Train Error: 0.2440, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2170
618: Forward: 6 | Train Error: 0.2440, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2170
619: Forward: 6 | Train Error: 0.2440, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2170
620: Forward: 6 | Train Error: 0.2440, Loss: 0.1889, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2169
621: Forward: 6 | Train Error: 0.2440, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2169
622: Forward: 6 | Train Error: 0.2440, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2169
623: Forward: 6 | Train Error: 0.2440, Loss: 0.1888, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2169
624: Forward: 6 | Train Error: 0.2440, Loss: 0.1887, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2168
625: Forward: 6 | Train Error: 0.2440, Loss: 0.1887, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2168
626: Forward: 6 | Train Error: 0.2440, Loss: 0.1887, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2168
627: Forward: 6 | Train Error: 0.2440, Loss: 0.1887, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2168
628: Forward: 6 | Train Error: 0.2440, Loss: 0.1886, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2168
629: Forward: 6 | Train Error: 0.2440, Loss: 0.1886, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2167
630: Forward: 6 | Train Error: 0.2440, Loss: 0.1886, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2167
631: Forward: 6 | Train Error: 0.2440, Loss: 0.1886, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2167
632: Forward: 6 | Train Error: 0.2440, Loss: 0.1885, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2167
633: Forward: 6 | Train Error: 0.2440, Loss: 0.1885, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2166
634: Forward: 6 | Train Error: 0.2440, Loss: 0.1885, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2166
635: Forward: 6 | Train Error: 0.2440, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2166
636: Forward: 6 | Train Error: 0.2440, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2166
637: Forward: 6 | Train Error: 0.2430, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2166
638: Forward: 6 | Train Error: 0.2430, Loss: 0.1884, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2165
639: Forward: 6 | Train Error: 0.2430, Loss: 0.1883, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2165
640: Forward: 6 | Train Error: 0.2430, Loss: 0.1883, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2165
641: Forward: 6 | Train Error: 0.2430, Loss: 0.1883, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2165
642: Forward: 6 | Train Error: 0.2430, Loss: 0.1883, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2165
643: Forward: 6 | Train Error: 0.2430, Loss: 0.1882, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2164
644: Forward: 6 | Train Error: 0.2430, Loss: 0.1882, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2164
645: Forward: 6 | Train Error: 0.2430, Loss: 0.1882, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2164
646: Forward: 6 | Train Error: 0.2430, Loss: 0.1882, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2164
647: Forward: 6 | Train Error: 0.2430, Loss: 0.1881, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2163
648: Forward: 6 | Train Error: 0.2430, Loss: 0.1881, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2163
649: Forward: 6 | Train Error: 0.2430, Loss: 0.1881, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2163
650: Forward: 6 | Train Error: 0.2430, Loss: 0.1880, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2163
651: Forward: 6 | Train Error: 0.2430, Loss: 0.1880, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2163
652: Forward: 6 | Train Error: 0.2430, Loss: 0.1880, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2162
653: Forward: 6 | Train Error: 0.2430, Loss: 0.1880, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2162
654: Forward: 6 | Train Error: 0.2430, Loss: 0.1879, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2162
655: Forward: 6 | Train Error: 0.2430, Loss: 0.1879, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2162
656: Forward: 6 | Train Error: 0.2430, Loss: 0.1879, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2162
657: Forward: 6 | Train Error: 0.2430, Loss: 0.1879, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2161
658: Forward: 6 | Train Error: 0.2430, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2161
659: Forward: 6 | Train Error: 0.2430, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2161
660: Forward: 6 | Train Error: 0.2430, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2161
661: Forward: 6 | Train Error: 0.2430, Loss: 0.1878, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2160
662: Forward: 6 | Train Error: 0.2430, Loss: 0.1877, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2160
663: Forward: 6 | Train Error: 0.2430, Loss: 0.1877, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2160
664: Forward: 6 | Train Error: 0.2430, Loss: 0.1877, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2160
665: Forward: 6 | Train Error: 0.2430, Loss: 0.1876, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2160
666: Forward: 6 | Train Error: 0.2420, Loss: 0.1876, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2159
667: Forward: 6 | Train Error: 0.2420, Loss: 0.1876, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2159
668: Forward: 6 | Train Error: 0.2420, Loss: 0.1876, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2159
669: Forward: 6 | Train Error: 0.2420, Loss: 0.1875, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2159
670: Forward: 6 | Train Error: 0.2420, Loss: 0.1875, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2159
671: Forward: 6 | Train Error: 0.2420, Loss: 0.1875, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2158
672: Forward: 6 | Train Error: 0.2420, Loss: 0.1875, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2158
673: Forward: 6 | Train Error: 0.2420, Loss: 0.1874, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2158
674: Forward: 6 | Train Error: 0.2420, Loss: 0.1874, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2158
675: Forward: 6 | Train Error: 0.2420, Loss: 0.1874, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2157
676: Forward: 6 | Train Error: 0.2420, Loss: 0.1874, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2157
677: Forward: 6 | Train Error: 0.2420, Loss: 0.1873, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2157
678: Forward: 6 | Train Error: 0.2420, Loss: 0.1873, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2157
679: Forward: 6 | Train Error: 0.2420, Loss: 0.1873, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2157
680: Forward: 6 | Train Error: 0.2420, Loss: 0.1873, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2156
681: Forward: 6 | Train Error: 0.2420, Loss: 0.1872, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2156
682: Forward: 6 | Train Error: 0.2420, Loss: 0.1872, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2156
683: Forward: 6 | Train Error: 0.2420, Loss: 0.1872, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2156
684: Forward: 6 | Train Error: 0.2420, Loss: 0.1872, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2156
685: Forward: 6 | Train Error: 0.2420, Loss: 0.1871, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2155
686: Forward: 6 | Train Error: 0.2420, Loss: 0.1871, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2155
687: Forward: 6 | Train Error: 0.2420, Loss: 0.1871, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2155
688: Forward: 6 | Train Error: 0.2420, Loss: 0.1870, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2155
689: Forward: 6 | Train Error: 0.2420, Loss: 0.1870, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2155
690: Forward: 6 | Train Error: 0.2420, Loss: 0.1870, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2154
691: Forward: 6 | Train Error: 0.2420, Loss: 0.1870, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2154
692: Forward: 6 | Train Error: 0.2420, Loss: 0.1869, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2154
693: Forward: 6 | Train Error: 0.2420, Loss: 0.1869, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2154
694: Forward: 6 | Train Error: 0.2420, Loss: 0.1869, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2154
695: Forward: 6 | Train Error: 0.2420, Loss: 0.1869, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2153
696: Forward: 6 | Train Error: 0.2420, Loss: 0.1868, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2153
697: Forward: 6 | Train Error: 0.2420, Loss: 0.1868, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2153
698: Forward: 6 | Train Error: 0.2420, Loss: 0.1868, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2153
699: Forward: 6 | Train Error: 0.2420, Loss: 0.1868, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2152
700: Forward: 6 | Train Error: 0.2420, Loss: 0.1867, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2152
701: Forward: 6 | Train Error: 0.2420, Loss: 0.1867, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2152
702: Forward: 6 | Train Error: 0.2420, Loss: 0.1867, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2152
703: Forward: 6 | Train Error: 0.2420, Loss: 0.1867, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2152
704: Forward: 6 | Train Error: 0.2420, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2151
705: Forward: 6 | Train Error: 0.2420, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2151
706: Forward: 6 | Train Error: 0.2420, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2151
707: Forward: 6 | Train Error: 0.2420, Loss: 0.1866, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2151
708: Forward: 6 | Train Error: 0.2420, Loss: 0.1865, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2151
709: Forward: 6 | Train Error: 0.2420, Loss: 0.1865, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2150
710: Forward: 6 | Train Error: 0.2420, Loss: 0.1865, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2150
711: Forward: 6 | Train Error: 0.2420, Loss: 0.1865, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2150
712: Forward: 6 | Train Error: 0.2420, Loss: 0.1864, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2150
713: Forward: 6 | Train Error: 0.2420, Loss: 0.1864, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2150
714: Forward: 6 | Train Error: 0.2420, Loss: 0.1864, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2149
715: Forward: 6 | Train Error: 0.2420, Loss: 0.1864, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2149
716: Forward: 6 | Train Error: 0.2420, Loss: 0.1863, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2149
717: Forward: 6 | Train Error: 0.2420, Loss: 0.1863, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2149
718: Forward: 6 | Train Error: 0.2420, Loss: 0.1863, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2149
719: Forward: 6 | Train Error: 0.2420, Loss: 0.1863, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2148
720: Forward: 6 | Train Error: 0.2420, Loss: 0.1862, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2148
721: Forward: 6 | Train Error: 0.2420, Loss: 0.1862, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2148
722: Forward: 6 | Train Error: 0.2420, Loss: 0.1862, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2148
723: Forward: 6 | Train Error: 0.2420, Loss: 0.1862, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2148
724: Forward: 6 | Train Error: 0.2420, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2147
725: Forward: 6 | Train Error: 0.2420, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2147
726: Forward: 6 | Train Error: 0.2420, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2147
727: Forward: 6 | Train Error: 0.2420, Loss: 0.1861, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2147
728: Forward: 6 | Train Error: 0.2420, Loss: 0.1860, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2147
729: Forward: 6 | Train Error: 0.2420, Loss: 0.1860, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2146
730: Forward: 6 | Train Error: 0.2420, Loss: 0.1860, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2146
731: Forward: 6 | Train Error: 0.2420, Loss: 0.1860, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2146
732: Forward: 6 | Train Error: 0.2420, Loss: 0.1859, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2146
733: Forward: 6 | Train Error: 0.2420, Loss: 0.1859, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2146
734: Forward: 6 | Train Error: 0.2420, Loss: 0.1859, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2145
735: Forward: 6 | Train Error: 0.2420, Loss: 0.1859, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2145
736: Forward: 6 | Train Error: 0.2420, Loss: 0.1858, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2145
737: Forward: 6 | Train Error: 0.2420, Loss: 0.1858, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2145
738: Forward: 6 | Train Error: 0.2420, Loss: 0.1858, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2145
739: Forward: 6 | Train Error: 0.2420, Loss: 0.1858, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2144
740: Forward: 6 | Train Error: 0.2420, Loss: 0.1857, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2144
741: Forward: 6 | Train Error: 0.2420, Loss: 0.1857, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2144
742: Forward: 6 | Train Error: 0.2420, Loss: 0.1857, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2144
743: Forward: 6 | Train Error: 0.2420, Loss: 0.1857, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2144
744: Forward: 6 | Train Error: 0.2420, Loss: 0.1856, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2143
745: Forward: 6 | Train Error: 0.2420, Loss: 0.1856, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2143
746: Forward: 6 | Train Error: 0.2420, Loss: 0.1856, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2143
747: Forward: 6 | Train Error: 0.2420, Loss: 0.1856, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2143
748: Forward: 6 | Train Error: 0.2420, Loss: 0.1855, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2143
749: Forward: 6 | Train Error: 0.2420, Loss: 0.1855, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2142
750: Forward: 6 | Train Error: 0.2420, Loss: 0.1855, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2142
751: Forward: 6 | Train Error: 0.2420, Loss: 0.1855, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2142
752: Forward: 6 | Train Error: 0.2420, Loss: 0.1854, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2142
753: Forward: 6 | Train Error: 0.2420, Loss: 0.1854, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2142
754: Forward: 6 | Train Error: 0.2420, Loss: 0.1854, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2141
755: Forward: 6 | Train Error: 0.2420, Loss: 0.1854, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2141
756: Forward: 6 | Train Error: 0.2420, Loss: 0.1853, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2141
757: Forward: 6 | Train Error: 0.2420, Loss: 0.1853, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2141
758: Forward: 6 | Train Error: 0.2420, Loss: 0.1853, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2141
759: Forward: 6 | Train Error: 0.2420, Loss: 0.1853, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2140
760: Forward: 6 | Train Error: 0.2420, Loss: 0.1853, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2140
761: Forward: 6 | Train Error: 0.2420, Loss: 0.1852, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2140
762: Forward: 6 | Train Error: 0.2420, Loss: 0.1852, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2140
763: Forward: 6 | Train Error: 0.2420, Loss: 0.1852, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2140
764: Forward: 6 | Train Error: 0.2420, Loss: 0.1852, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2139
765: Forward: 6 | Train Error: 0.2420, Loss: 0.1851, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2139
766: Forward: 6 | Train Error: 0.2420, Loss: 0.1851, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2139
767: Forward: 6 | Train Error: 0.2420, Loss: 0.1851, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2139
768: Forward: 6 | Train Error: 0.2420, Loss: 0.1851, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2139
769: Forward: 6 | Train Error: 0.2420, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2138
770: Forward: 6 | Train Error: 0.2420, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2138
771: Forward: 6 | Train Error: 0.2420, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2138
772: Forward: 6 | Train Error: 0.2420, Loss: 0.1850, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2138
773: Forward: 6 | Train Error: 0.2420, Loss: 0.1849, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2138
774: Forward: 6 | Train Error: 0.2420, Loss: 0.1849, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2137
775: Forward: 6 | Train Error: 0.2420, Loss: 0.1849, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2137
776: Forward: 6 | Train Error: 0.2420, Loss: 0.1849, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2137
777: Forward: 6 | Train Error: 0.2420, Loss: 0.1848, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2137
778: Forward: 6 | Train Error: 0.2420, Loss: 0.1848, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2137
779: Forward: 6 | Train Error: 0.2420, Loss: 0.1848, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2136
780: Forward: 6 | Train Error: 0.2420, Loss: 0.1848, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2136
781: Forward: 6 | Train Error: 0.2420, Loss: 0.1847, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2136
782: Forward: 6 | Train Error: 0.2420, Loss: 0.1847, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2136
783: Forward: 6 | Train Error: 0.2420, Loss: 0.1847, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2136
784: Forward: 6 | Train Error: 0.2420, Loss: 0.1847, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2135
785: Forward: 6 | Train Error: 0.2420, Loss: 0.1847, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2135
786: Forward: 6 | Train Error: 0.2420, Loss: 0.1846, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2135
787: Forward: 6 | Train Error: 0.2420, Loss: 0.1846, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2135
788: Forward: 6 | Train Error: 0.2420, Loss: 0.1846, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2135
789: Forward: 6 | Train Error: 0.2420, Loss: 0.1846, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2135
790: Forward: 6 | Train Error: 0.2420, Loss: 0.1845, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2134
791: Forward: 6 | Train Error: 0.2420, Loss: 0.1845, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2134
792: Forward: 6 | Train Error: 0.2420, Loss: 0.1845, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2134
793: Forward: 6 | Train Error: 0.2420, Loss: 0.1845, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2134
794: Forward: 6 | Train Error: 0.2410, Loss: 0.1844, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2134
795: Forward: 6 | Train Error: 0.2410, Loss: 0.1844, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2133
796: Forward: 6 | Train Error: 0.2410, Loss: 0.1844, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2133
797: Forward: 6 | Train Error: 0.2410, Loss: 0.1844, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2133
798: Forward: 6 | Train Error: 0.2410, Loss: 0.1843, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2133
799: Forward: 6 | Train Error: 0.2410, Loss: 0.1843, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2133
800: Forward: 6 | Train Error: 0.2410, Loss: 0.1843, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2132
801: Forward: 6 | Train Error: 0.2410, Loss: 0.1843, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2132
802: Forward: 6 | Train Error: 0.2410, Loss: 0.1843, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2132
803: Forward: 6 | Train Error: 0.2410, Loss: 0.1842, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2132
804: Forward: 6 | Train Error: 0.2410, Loss: 0.1842, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2132
805: Forward: 6 | Train Error: 0.2410, Loss: 0.1842, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2131
806: Forward: 6 | Train Error: 0.2410, Loss: 0.1842, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2131
807: Forward: 6 | Train Error: 0.2410, Loss: 0.1841, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2131
808: Forward: 6 | Train Error: 0.2410, Loss: 0.1841, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2131
809: Forward: 6 | Train Error: 0.2410, Loss: 0.1841, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2131
810: Forward: 6 | Train Error: 0.2410, Loss: 0.1841, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
811: Forward: 6 | Train Error: 0.2410, Loss: 0.1840, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
812: Forward: 6 | Train Error: 0.2410, Loss: 0.1840, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
813: Forward: 6 | Train Error: 0.2410, Loss: 0.1840, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
814: Forward: 6 | Train Error: 0.2410, Loss: 0.1840, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
815: Forward: 6 | Train Error: 0.2410, Loss: 0.1839, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2130
816: Forward: 6 | Train Error: 0.2410, Loss: 0.1839, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2129
817: Forward: 6 | Train Error: 0.2410, Loss: 0.1839, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2129
818: Forward: 6 | Train Error: 0.2410, Loss: 0.1839, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2129
819: Forward: 6 | Train Error: 0.2410, Loss: 0.1839, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2129
820: Forward: 6 | Train Error: 0.2410, Loss: 0.1838, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2129
821: Forward: 6 | Train Error: 0.2410, Loss: 0.1838, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2128
822: Forward: 6 | Train Error: 0.2410, Loss: 0.1838, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2128
823: Forward: 6 | Train Error: 0.2410, Loss: 0.1838, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2128
824: Forward: 6 | Train Error: 0.2410, Loss: 0.1837, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2128
825: Forward: 6 | Train Error: 0.2410, Loss: 0.1837, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2128
826: Forward: 6 | Train Error: 0.2410, Loss: 0.1837, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2127
827: Forward: 6 | Train Error: 0.2410, Loss: 0.1837, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2127
828: Forward: 6 | Train Error: 0.2410, Loss: 0.1836, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2127
829: Forward: 6 | Train Error: 0.2410, Loss: 0.1836, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2127
830: Forward: 6 | Train Error: 0.2410, Loss: 0.1836, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2127
831: Forward: 6 | Train Error: 0.2410, Loss: 0.1836, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2126
832: Forward: 6 | Train Error: 0.2410, Loss: 0.1836, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2126
833: Forward: 6 | Train Error: 0.2410, Loss: 0.1835, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2126
834: Forward: 6 | Train Error: 0.2410, Loss: 0.1835, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2126
835: Forward: 6 | Train Error: 0.2410, Loss: 0.1835, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2126
836: Forward: 6 | Train Error: 0.2410, Loss: 0.1835, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2126
837: Forward: 6 | Train Error: 0.2410, Loss: 0.1834, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2125
838: Forward: 6 | Train Error: 0.2410, Loss: 0.1834, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2125
839: Forward: 6 | Train Error: 0.2410, Loss: 0.1834, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2125
840: Forward: 6 | Train Error: 0.2410, Loss: 0.1834, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2125
841: Forward: 6 | Train Error: 0.2410, Loss: 0.1833, Operator norm: 0.1999 | Test Error: 0.2610, Loss: 0.2125
842: Forward: 6 | Train Error: 0.2410, Loss: 0.1833, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2124
843: Forward: 6 | Train Error: 0.2410, Loss: 0.1833, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2124
844: Forward: 6 | Train Error: 0.2410, Loss: 0.1833, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2124
845: Forward: 6 | Train Error: 0.2410, Loss: 0.1833, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2124
846: Forward: 6 | Train Error: 0.2410, Loss: 0.1832, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2124
847: Forward: 6 | Train Error: 0.2410, Loss: 0.1832, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
848: Forward: 6 | Train Error: 0.2410, Loss: 0.1832, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
849: Forward: 6 | Train Error: 0.2410, Loss: 0.1832, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
850: Forward: 6 | Train Error: 0.2410, Loss: 0.1831, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
851: Forward: 6 | Train Error: 0.2410, Loss: 0.1831, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
852: Forward: 6 | Train Error: 0.2410, Loss: 0.1831, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2123
853: Forward: 6 | Train Error: 0.2410, Loss: 0.1831, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2122
854: Forward: 6 | Train Error: 0.2410, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2122
855: Forward: 6 | Train Error: 0.2410, Loss: 0.1830, Operator norm: 0.1997 | Test Error: 0.2610, Loss: 0.2122
856: Forward: 6 | Train Error: 0.2410, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2122
857: Forward: 6 | Train Error: 0.2410, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2610, Loss: 0.2122
858: Forward: 6 | Train Error: 0.2410, Loss: 0.1830, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2121
859: Forward: 6 | Train Error: 0.2410, Loss: 0.1829, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2121
860: Forward: 6 | Train Error: 0.2410, Loss: 0.1829, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2121
861: Forward: 6 | Train Error: 0.2410, Loss: 0.1829, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2121
862: Forward: 6 | Train Error: 0.2410, Loss: 0.1829, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2121
863: Forward: 6 | Train Error: 0.2400, Loss: 0.1828, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2120
864: Forward: 6 | Train Error: 0.2400, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2120
865: Forward: 6 | Train Error: 0.2400, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2120
866: Forward: 6 | Train Error: 0.2400, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2120
867: Forward: 6 | Train Error: 0.2400, Loss: 0.1828, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2120
868: Forward: 6 | Train Error: 0.2400, Loss: 0.1827, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2120
869: Forward: 6 | Train Error: 0.2400, Loss: 0.1827, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2119
870: Forward: 6 | Train Error: 0.2400, Loss: 0.1827, Operator norm: 0.1999 | Test Error: 0.2600, Loss: 0.2119
871: Forward: 6 | Train Error: 0.2400, Loss: 0.1827, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2119
872: Forward: 6 | Train Error: 0.2400, Loss: 0.1826, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2119
873: Forward: 6 | Train Error: 0.2400, Loss: 0.1826, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2119
874: Forward: 6 | Train Error: 0.2400, Loss: 0.1826, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2118
875: Forward: 6 | Train Error: 0.2400, Loss: 0.1826, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2118
876: Forward: 6 | Train Error: 0.2400, Loss: 0.1825, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2118
877: Forward: 6 | Train Error: 0.2400, Loss: 0.1825, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2118
878: Forward: 6 | Train Error: 0.2400, Loss: 0.1825, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2118
879: Forward: 6 | Train Error: 0.2400, Loss: 0.1825, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2117
880: Forward: 6 | Train Error: 0.2400, Loss: 0.1825, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2117
881: Forward: 6 | Train Error: 0.2400, Loss: 0.1824, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2117
882: Forward: 6 | Train Error: 0.2400, Loss: 0.1824, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2117
883: Forward: 6 | Train Error: 0.2400, Loss: 0.1824, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2117
884: Forward: 6 | Train Error: 0.2400, Loss: 0.1824, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2117
885: Forward: 6 | Train Error: 0.2400, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2116
886: Forward: 6 | Train Error: 0.2400, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2116
887: Forward: 6 | Train Error: 0.2400, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2116
888: Forward: 6 | Train Error: 0.2400, Loss: 0.1823, Operator norm: 0.1999 | Test Error: 0.2600, Loss: 0.2116
889: Forward: 6 | Train Error: 0.2400, Loss: 0.1823, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2116
890: Forward: 6 | Train Error: 0.2400, Loss: 0.1822, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2115
891: Forward: 6 | Train Error: 0.2400, Loss: 0.1822, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2115
892: Forward: 6 | Train Error: 0.2400, Loss: 0.1822, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2115
893: Forward: 6 | Train Error: 0.2400, Loss: 0.1822, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2115
894: Forward: 6 | Train Error: 0.2400, Loss: 0.1821, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2115
895: Forward: 6 | Train Error: 0.2400, Loss: 0.1821, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2115
896: Forward: 6 | Train Error: 0.2400, Loss: 0.1821, Operator norm: 0.1997 | Test Error: 0.2600, Loss: 0.2114
897: Forward: 6 | Train Error: 0.2400, Loss: 0.1821, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2114
898: Forward: 6 | Train Error: 0.2400, Loss: 0.1821, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2114
899: Forward: 6 | Train Error: 0.2400, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2114
900: Forward: 6 | Train Error: 0.2400, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2114
901: Forward: 6 | Train Error: 0.2400, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2113
902: Forward: 6 | Train Error: 0.2400, Loss: 0.1820, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2113
903: Forward: 6 | Train Error: 0.2400, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2600, Loss: 0.2113
904: Forward: 6 | Train Error: 0.2400, Loss: 0.1819, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2113
905: Forward: 6 | Train Error: 0.2400, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2113
906: Forward: 6 | Train Error: 0.2400, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2113
907: Forward: 6 | Train Error: 0.2400, Loss: 0.1819, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2112
908: Forward: 6 | Train Error: 0.2400, Loss: 0.1818, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2112
909: Forward: 6 | Train Error: 0.2400, Loss: 0.1818, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2112
910: Forward: 6 | Train Error: 0.2400, Loss: 0.1818, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2112
911: Forward: 6 | Train Error: 0.2400, Loss: 0.1818, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2112
912: Forward: 6 | Train Error: 0.2400, Loss: 0.1817, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2111
913: Forward: 6 | Train Error: 0.2400, Loss: 0.1817, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2111
914: Forward: 6 | Train Error: 0.2400, Loss: 0.1817, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2111
915: Forward: 6 | Train Error: 0.2400, Loss: 0.1817, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2111
916: Forward: 6 | Train Error: 0.2400, Loss: 0.1817, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2111
917: Forward: 6 | Train Error: 0.2400, Loss: 0.1816, Operator norm: 0.1999 | Test Error: 0.2590, Loss: 0.2111
918: Forward: 6 | Train Error: 0.2400, Loss: 0.1816, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2110
919: Forward: 6 | Train Error: 0.2400, Loss: 0.1816, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2110
920: Forward: 6 | Train Error: 0.2400, Loss: 0.1816, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2110
921: Forward: 6 | Train Error: 0.2400, Loss: 0.1815, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2110
922: Forward: 6 | Train Error: 0.2400, Loss: 0.1815, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2110
923: Forward: 6 | Train Error: 0.2400, Loss: 0.1815, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2110
924: Forward: 6 | Train Error: 0.2400, Loss: 0.1815, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2109
925: Forward: 6 | Train Error: 0.2400, Loss: 0.1815, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2109
926: Forward: 6 | Train Error: 0.2400, Loss: 0.1814, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2109
927: Forward: 6 | Train Error: 0.2400, Loss: 0.1814, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2109
928: Forward: 6 | Train Error: 0.2400, Loss: 0.1814, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2109
929: Forward: 6 | Train Error: 0.2390, Loss: 0.1814, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
930: Forward: 6 | Train Error: 0.2390, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
931: Forward: 6 | Train Error: 0.2390, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
932: Forward: 6 | Train Error: 0.2390, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
933: Forward: 6 | Train Error: 0.2390, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
934: Forward: 6 | Train Error: 0.2390, Loss: 0.1813, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2108
935: Forward: 6 | Train Error: 0.2380, Loss: 0.1812, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2107
936: Forward: 6 | Train Error: 0.2380, Loss: 0.1812, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2107
937: Forward: 6 | Train Error: 0.2380, Loss: 0.1812, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2107
938: Forward: 6 | Train Error: 0.2380, Loss: 0.1812, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2107
939: Forward: 6 | Train Error: 0.2380, Loss: 0.1812, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2107
940: Forward: 6 | Train Error: 0.2380, Loss: 0.1811, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2106
941: Forward: 6 | Train Error: 0.2380, Loss: 0.1811, Operator norm: 0.1999 | Test Error: 0.2590, Loss: 0.2106
942: Forward: 6 | Train Error: 0.2380, Loss: 0.1811, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2106
943: Forward: 6 | Train Error: 0.2380, Loss: 0.1811, Operator norm: 0.1996 | Test Error: 0.2590, Loss: 0.2106
944: Forward: 6 | Train Error: 0.2380, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2106
945: Forward: 6 | Train Error: 0.2380, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2106
946: Forward: 6 | Train Error: 0.2380, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2105
947: Forward: 6 | Train Error: 0.2380, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2105
948: Forward: 6 | Train Error: 0.2380, Loss: 0.1810, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2105
949: Forward: 6 | Train Error: 0.2380, Loss: 0.1809, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2105
950: Forward: 6 | Train Error: 0.2380, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2105
951: Forward: 6 | Train Error: 0.2380, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2105
952: Forward: 6 | Train Error: 0.2380, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2104
953: Forward: 6 | Train Error: 0.2380, Loss: 0.1809, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2104
954: Forward: 6 | Train Error: 0.2380, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2104
955: Forward: 6 | Train Error: 0.2380, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2104
956: Forward: 6 | Train Error: 0.2380, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2104
957: Forward: 6 | Train Error: 0.2380, Loss: 0.1808, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
958: Forward: 6 | Train Error: 0.2380, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
959: Forward: 6 | Train Error: 0.2380, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
960: Forward: 6 | Train Error: 0.2380, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
961: Forward: 6 | Train Error: 0.2380, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
962: Forward: 6 | Train Error: 0.2380, Loss: 0.1807, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2103
963: Forward: 6 | Train Error: 0.2380, Loss: 0.1806, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2102
964: Forward: 6 | Train Error: 0.2380, Loss: 0.1806, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2102
965: Forward: 6 | Train Error: 0.2380, Loss: 0.1806, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2102
966: Forward: 6 | Train Error: 0.2380, Loss: 0.1806, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2102
967: Forward: 6 | Train Error: 0.2380, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2102
968: Forward: 6 | Train Error: 0.2380, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2101
969: Forward: 6 | Train Error: 0.2380, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2101
970: Forward: 6 | Train Error: 0.2380, Loss: 0.1805, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2101
971: Forward: 6 | Train Error: 0.2380, Loss: 0.1805, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2101
972: Forward: 6 | Train Error: 0.2380, Loss: 0.1804, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2101
973: Forward: 6 | Train Error: 0.2380, Loss: 0.1804, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2101
974: Forward: 6 | Train Error: 0.2380, Loss: 0.1804, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2100
975: Forward: 6 | Train Error: 0.2380, Loss: 0.1804, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2100
976: Forward: 6 | Train Error: 0.2380, Loss: 0.1804, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2100
977: Forward: 6 | Train Error: 0.2380, Loss: 0.1803, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2100
978: Forward: 6 | Train Error: 0.2380, Loss: 0.1803, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2100
979: Forward: 6 | Train Error: 0.2380, Loss: 0.1803, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2100
980: Forward: 6 | Train Error: 0.2380, Loss: 0.1803, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2099
981: Forward: 6 | Train Error: 0.2380, Loss: 0.1802, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2099
982: Forward: 6 | Train Error: 0.2380, Loss: 0.1802, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2099
983: Forward: 6 | Train Error: 0.2380, Loss: 0.1802, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2099
984: Forward: 6 | Train Error: 0.2380, Loss: 0.1802, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2099
985: Forward: 6 | Train Error: 0.2380, Loss: 0.1802, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2098
986: Forward: 6 | Train Error: 0.2380, Loss: 0.1801, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2098
987: Forward: 6 | Train Error: 0.2380, Loss: 0.1801, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2098
988: Forward: 6 | Train Error: 0.2380, Loss: 0.1801, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2098
989: Forward: 6 | Train Error: 0.2380, Loss: 0.1801, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2098
990: Forward: 6 | Train Error: 0.2380, Loss: 0.1801, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2098
991: Forward: 6 | Train Error: 0.2380, Loss: 0.1800, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2097
992: Forward: 6 | Train Error: 0.2380, Loss: 0.1800, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2097
993: Forward: 6 | Train Error: 0.2380, Loss: 0.1800, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2097
994: Forward: 6 | Train Error: 0.2380, Loss: 0.1800, Operator norm: 0.1997 | Test Error: 0.2590, Loss: 0.2097
995: Forward: 6 | Train Error: 0.2380, Loss: 0.1799, Operator norm: 0.1999 | Test Error: 0.2590, Loss: 0.2097
996: Forward: 6 | Train Error: 0.2380, Loss: 0.1799, Operator norm: 0.1999 | Test Error: 0.2590, Loss: 0.2097
997: Forward: 6 | Train Error: 0.2370, Loss: 0.1799, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2096
998: Forward: 6 | Train Error: 0.2370, Loss: 0.1799, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2096
999: Forward: 6 | Train Error: 0.2370, Loss: 0.1799, Operator norm: 0.1998 | Test Error: 0.2590, Loss: 0.2096
grad at the end: grad_B=0.1040, grad_A=0.0001, grad_W=0.1021


==> SVHN/out.txt <==
Using downloaded and verified file: data/SVHN/train_32x32.mat
Using downloaded and verified file: data/SVHN/test_32x32.mat
1000 training data | 1000 test data | batch size 1000
Input dim 784 | output dim 2
========start training=========
===============================
Implicit: gamma=0.1 | width=500 | lr=0.01 | opn=0.1982
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.7510, Loss: 0.6369, Operator norm: 0.1982 | Test Error: 0.4690, Loss: 0.5008
1: Forward: 5 | Train Error: 0.4900, Loss: 0.5004, Operator norm: 0.1982 | Test Error: 0.2960, Loss: 0.4098
2: Forward: 5 | Train Error: 0.2780, Loss: 0.4086, Operator norm: 0.1982 | Test Error: 0.2650, Loss: 0.3496
3: Forward: 5 | Train Error: 0.2530, Loss: 0.3468, Operator norm: 0.1982 | Test Error: 0.2620, Loss: 0.3101
4: Forward: 5 | Train Error: 0.2430, Loss: 0.3052, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2842
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2772, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2674
6: Forward: 5 | Train Error: 0.2450, Loss: 0.2584, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2566
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2457, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2498
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2371, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2455
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2314, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2429
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2275, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2413
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2249, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2231, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2219, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2211, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2205, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2202, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2199, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2197, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2196, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2404
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2195, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2194, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2193, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2409
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2408
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2407
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2406
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2405
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2404
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2404
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2404
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2404
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2403
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2402
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2401
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2400
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2399
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2398
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2398
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2398
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2398
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2398
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2397
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2397
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2397
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2397
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2397
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2396
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2396
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2396
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2396
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2396
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2395
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2394
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2394
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2394
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2394
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2394
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2393
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2392
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2392
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2392
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2392
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2392
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2391
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2390
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2390
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2390
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2390
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2390
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2389
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2388
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2387
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2386
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2386
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2386
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2386
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2386
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2385
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2384
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2383
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2382
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2381
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2380
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2379
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2378
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2377
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2376
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2375
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2374
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2373
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2372
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2371
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2370
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2369
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2368
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2367
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2366
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2365
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
303: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
304: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
305: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
306: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
307: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2364
308: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
309: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
310: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
311: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
312: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
313: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
314: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2363
315: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
316: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
317: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
323: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2362
324: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
325: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
326: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
327: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
328: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
329: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
330: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2361
331: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
332: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
333: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
334: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
335: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
336: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
337: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
338: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2360
339: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
340: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
341: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
342: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
343: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
344: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
345: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
346: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
347: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2359
348: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
349: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
350: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
351: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
352: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
353: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
354: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
355: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2358
356: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
357: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
358: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
359: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
360: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
361: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
362: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
363: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
364: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2357
365: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
366: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
367: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
368: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
369: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
370: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
371: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
372: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2356
373: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
374: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
375: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
376: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
377: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
378: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
379: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
380: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
381: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2355
382: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
383: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
384: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
385: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
386: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
387: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
388: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
389: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
390: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2354
391: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
392: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
393: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
394: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
395: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
396: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
397: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
398: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
399: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2353
400: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
401: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
402: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
403: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
404: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
405: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
406: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
407: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
408: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2352
409: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
410: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
411: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
412: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
413: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
414: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
415: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
416: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
417: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2351
418: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
419: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
420: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
421: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
422: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
423: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
424: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
425: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
426: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2350
427: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
428: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
429: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
430: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
431: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
432: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
433: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
434: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
435: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
436: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2349
437: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
438: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
439: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
440: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
441: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
442: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
443: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
444: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
445: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
446: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2348
447: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
448: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
449: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
450: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
451: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
452: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
453: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
454: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
455: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2347
456: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
457: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
458: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
459: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
460: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
461: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
462: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
463: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
464: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
465: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2346
466: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
467: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
468: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
469: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
470: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
471: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
472: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
473: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
474: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
475: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2345
476: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
477: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
478: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
479: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
480: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
481: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
482: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
483: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
484: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
485: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
486: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2344
487: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
488: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
489: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
490: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
491: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
492: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
493: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
494: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
495: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
496: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
497: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2343
498: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
499: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
500: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
501: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
502: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
503: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
504: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
505: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
506: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
507: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2342
508: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
509: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
510: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
511: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
512: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
513: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
514: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
515: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
516: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
517: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2341
518: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
519: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
520: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
521: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
522: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
523: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
524: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
525: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
526: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
527: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
528: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
529: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2340
530: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
531: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
532: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
533: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
534: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
535: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
536: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
537: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
538: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
539: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
540: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2339
541: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
542: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
543: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
544: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
545: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
546: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
547: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
548: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
549: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
550: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
551: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2338
552: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
553: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
554: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
555: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
556: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
557: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
558: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
559: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
560: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
561: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
562: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2337
563: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
564: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
565: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
566: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
567: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
568: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
569: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
570: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
571: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
572: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
573: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
574: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2336
575: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
576: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
577: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
578: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
579: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
580: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
581: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
582: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
583: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
584: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
585: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
586: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2335
587: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
588: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
589: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
590: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
591: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
592: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
593: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
594: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
595: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
596: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
597: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
598: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2334
599: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
600: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
601: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
602: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
603: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
604: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
605: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
606: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
607: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
608: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
609: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
610: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2333
611: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
612: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
613: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
614: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
615: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
616: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
617: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
618: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
619: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
620: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
621: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
622: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2332
623: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
624: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
625: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
626: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
627: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
628: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
629: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
630: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
631: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
632: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
633: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
634: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
635: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2331
636: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
637: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
638: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
639: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
640: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
641: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
642: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
643: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
644: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
645: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
646: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
647: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
648: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2330
649: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
650: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
651: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
652: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
653: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
654: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
655: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
656: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
657: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
658: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
659: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
660: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2329
661: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
662: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
663: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
664: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
665: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
666: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
667: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
668: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
669: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
670: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
671: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
672: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
673: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
674: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2328
675: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
676: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
677: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
678: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
679: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
680: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
681: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
682: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
683: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
684: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
685: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
686: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
687: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
688: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2327
689: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
690: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
691: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
692: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
693: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
694: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
695: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
696: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
697: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
698: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
699: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
700: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
701: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2326
702: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
703: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
704: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
705: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
706: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
707: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
708: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
709: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
710: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
711: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
712: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
713: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
714: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
715: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2325
716: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
717: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
718: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
719: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
720: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
721: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
722: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
723: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
724: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
725: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
726: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
727: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
728: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
729: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2324
730: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
731: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
732: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
733: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
734: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
735: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
736: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
737: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
738: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
739: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
740: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
741: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
742: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
743: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2323
744: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
745: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
746: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
747: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
748: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
749: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
750: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
751: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
752: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
753: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
754: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
755: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
756: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
757: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
758: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2322
759: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
760: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
761: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
762: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
763: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
764: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
765: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
766: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
767: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
768: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
769: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
770: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
771: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
772: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
773: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2321
774: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
775: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
776: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
777: Forward: 5 | Train Error: 0.2430, Loss: 0.2080, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
778: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
779: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
780: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
781: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
782: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
783: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
784: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
785: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
786: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
787: Forward: 5 | Train Error: 0.2430, Loss: 0.2079, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
788: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2320
789: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
790: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
791: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
792: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
793: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
794: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
795: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
796: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
797: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
798: Forward: 5 | Train Error: 0.2430, Loss: 0.2078, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
799: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
800: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
801: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
802: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
803: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
804: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2319
805: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
806: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
807: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
808: Forward: 5 | Train Error: 0.2430, Loss: 0.2077, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
809: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
810: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
811: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
812: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
813: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
814: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
815: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
816: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
817: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
818: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
819: Forward: 5 | Train Error: 0.2430, Loss: 0.2076, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2318
820: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
821: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
822: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
823: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
824: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
825: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
826: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
827: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
828: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
829: Forward: 5 | Train Error: 0.2430, Loss: 0.2075, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
830: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
831: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
832: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
833: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
834: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
835: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2317
836: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
837: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
838: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
839: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
840: Forward: 5 | Train Error: 0.2430, Loss: 0.2074, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
841: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
842: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
843: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
844: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
845: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
846: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
847: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
848: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
849: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
850: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
851: Forward: 5 | Train Error: 0.2430, Loss: 0.2073, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2316
852: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
853: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
854: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
855: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
856: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
857: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
858: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
859: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
860: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
861: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
862: Forward: 5 | Train Error: 0.2430, Loss: 0.2072, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
863: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
864: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
865: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
866: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
867: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
868: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2315
869: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
870: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
871: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
872: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
873: Forward: 5 | Train Error: 0.2430, Loss: 0.2071, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
874: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
875: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
876: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
877: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
878: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
879: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
880: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
881: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
882: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
883: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
884: Forward: 5 | Train Error: 0.2430, Loss: 0.2070, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
885: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2314
886: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
887: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
888: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
889: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
890: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
891: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
892: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
893: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
894: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
895: Forward: 5 | Train Error: 0.2430, Loss: 0.2069, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
896: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
897: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
898: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
899: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
900: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
901: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2313
902: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
903: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
904: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
905: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
906: Forward: 5 | Train Error: 0.2430, Loss: 0.2068, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
907: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
908: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
909: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
910: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
911: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
912: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
913: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
914: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
915: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
916: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
917: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
918: Forward: 5 | Train Error: 0.2430, Loss: 0.2067, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
919: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2312
920: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
921: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
922: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
923: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
924: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
925: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
926: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
927: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
928: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
929: Forward: 5 | Train Error: 0.2430, Loss: 0.2066, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
930: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
931: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
932: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
933: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
934: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
935: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
936: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
937: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2311
938: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
939: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
940: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
941: Forward: 5 | Train Error: 0.2430, Loss: 0.2065, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
942: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
943: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
944: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
945: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
946: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
947: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
948: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
949: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
950: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
951: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
952: Forward: 5 | Train Error: 0.2430, Loss: 0.2064, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
953: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
954: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
955: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2310
956: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
957: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
958: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
959: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
960: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
961: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
962: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
963: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
964: Forward: 5 | Train Error: 0.2430, Loss: 0.2063, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
965: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
966: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
967: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
968: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
969: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
970: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
971: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
972: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
973: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
974: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2309
975: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
976: Forward: 5 | Train Error: 0.2430, Loss: 0.2062, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
977: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
978: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
979: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
980: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
981: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
982: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
983: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
984: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
985: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
986: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
987: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
988: Forward: 5 | Train Error: 0.2430, Loss: 0.2061, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
989: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
990: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
991: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
992: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2308
993: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
994: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
995: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
996: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
997: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
998: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
999: Forward: 5 | Train Error: 0.2430, Loss: 0.2060, Operator norm: 0.1982 | Test Error: 0.2610, Loss: 0.2307
grad at the end: grad_B=0.0288, grad_A=0.0001, grad_W=0.0000
===============================
Implicit: gamma=0.1 | width=1000 | lr=0.01 | opn=0.1980
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.3830, Loss: 0.4592, Operator norm: 0.1980 | Test Error: 0.2680, Loss: 0.3220
1: Forward: 5 | Train Error: 0.2440, Loss: 0.3168, Operator norm: 0.1980 | Test Error: 0.2620, Loss: 0.2694
2: Forward: 5 | Train Error: 0.2440, Loss: 0.2589, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2501
3: Forward: 5 | Train Error: 0.2440, Loss: 0.2353, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2436
4: Forward: 5 | Train Error: 0.2440, Loss: 0.2257, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2419
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2218, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2417
6: Forward: 5 | Train Error: 0.2440, Loss: 0.2202, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2419
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2195, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2422
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2192, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2425
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2190, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2426
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2189, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2427
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2428
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2428
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2428
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2428
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2427
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2186, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2427
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2426
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2426
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2425
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2425
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2424
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2424
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2423
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2423
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2422
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2422
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2421
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2421
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2420
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2420
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2419
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2419
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2418
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2418
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2417
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2417
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2417
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2416
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2416
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2415
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2415
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2414
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2414
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2413
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2413
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2412
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2412
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2411
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2411
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2411
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2410
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2410
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2409
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2409
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2408
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2408
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2407
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2407
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2407
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2406
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2406
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2405
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2405
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2404
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2404
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2404
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2403
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2403
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2402
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2402
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2402
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2401
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2401
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2400
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2400
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2399
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2399
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2399
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2398
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2398
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2397
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2397
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2397
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2396
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2396
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2396
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2395
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2395
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2394
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2394
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2394
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2393
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2393
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2392
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2392
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2392
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2391
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2391
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2391
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2390
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2390
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2389
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2389
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2389
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2388
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2388
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2388
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2387
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2387
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2387
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2386
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2386
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2385
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2385
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2385
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2384
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2384
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2384
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2383
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2383
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2383
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2382
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2382
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2382
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2381
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2381
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2381
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2380
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2380
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2380
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2379
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2379
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2379
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2378
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2378
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2378
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2377
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2377
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2377
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2376
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2376
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2376
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2375
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2375
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2375
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2375
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2374
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2374
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2374
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2373
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2373
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2373
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2372
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2372
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2372
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2371
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2371
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2371
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2371
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2370
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2370
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2370
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2369
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2369
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2369
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2368
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2368
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2368
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2368
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2367
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2367
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2367
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2366
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2366
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2366
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2366
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2365
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2365
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2365
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2364
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2364
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2364
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2364
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2363
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2363
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2363
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2362
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2362
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2362
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2362
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2361
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2361
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2361
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2361
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2360
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2360
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2360
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2359
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2359
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2359
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2359
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2358
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2358
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2358
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2358
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2357
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2357
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2357
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2357
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2356
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2356
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2356
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2356
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2355
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2355
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2355
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2355
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2354
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2354
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2354
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2354
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2353
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2353
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2353
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2353
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2352
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2352
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2352
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2352
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2351
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2351
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2351
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2351
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2350
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2350
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2350
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2350
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2350
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2349
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2349
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2349
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2349
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2348
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2348
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2348
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2348
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2347
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2347
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2347
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2347
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2347
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2346
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2346
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2346
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2346
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2345
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2345
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2345
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2345
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2344
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2344
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2344
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2344
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2344
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2343
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2343
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2343
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2343
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2343
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2342
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2342
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2342
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2342
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2341
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2341
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2341
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2341
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2341
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2340
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2340
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2340
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2340
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2340
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2339
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2339
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2339
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2339
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2338
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2338
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2338
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2338
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2338
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2337
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2337
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2337
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2337
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2337
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2336
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2336
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2336
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2336
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2336
303: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2335
304: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2335
305: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2335
306: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2335
307: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2335
308: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2334
309: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2334
310: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2334
311: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2334
312: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2334
313: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2333
314: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2333
315: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2333
316: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2333
317: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2333
318: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
319: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
320: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
321: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
322: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
323: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2332
324: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2331
325: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2331
326: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2331
327: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2331
328: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2331
329: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2330
330: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2330
331: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2330
332: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2330
333: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2330
334: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
335: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
336: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
337: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
338: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
339: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2329
340: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2328
341: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2328
342: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2328
343: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2328
344: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2328
345: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
346: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
347: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
348: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
349: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
350: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2327
351: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2326
352: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2326
353: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2326
354: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2326
355: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2326
356: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
357: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
358: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
359: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
360: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
361: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2325
362: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
363: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
364: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
365: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
366: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
367: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2324
368: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
369: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
370: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
371: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
372: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
373: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2323
374: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
375: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
376: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
377: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
378: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
379: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2322
380: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
381: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
382: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
383: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
384: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
385: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2321
386: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
387: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
388: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
389: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
390: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
391: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2320
392: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
393: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
394: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
395: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
396: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
397: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2319
398: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
399: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
400: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
401: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
402: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
403: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2318
404: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
405: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
406: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
407: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
408: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
409: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2317
410: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
411: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
412: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
413: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
414: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
415: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
416: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2316
417: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
418: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
419: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
420: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
421: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
422: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2315
423: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
424: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
425: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
426: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
427: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
428: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2314
429: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
430: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
431: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
432: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
433: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
434: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
435: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2313
436: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
437: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
438: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
439: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
440: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
441: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
442: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2312
443: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
444: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
445: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
446: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
447: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
448: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2311
449: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
450: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
451: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
452: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
453: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
454: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
455: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2310
456: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
457: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
458: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
459: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
460: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
461: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
462: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2309
463: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
464: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
465: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
466: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
467: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
468: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
469: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2308
470: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
471: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
472: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
473: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
474: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
475: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
476: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2307
477: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
478: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
479: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
480: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
481: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
482: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
483: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2306
484: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
485: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
486: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
487: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
488: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
489: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
490: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2305
491: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
492: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
493: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
494: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
495: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
496: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
497: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2304
498: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
499: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
500: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
501: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
502: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
503: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
504: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
505: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2303
506: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
507: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
508: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
509: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
510: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
511: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
512: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2302
513: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
514: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
515: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
516: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
517: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
518: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
519: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
520: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2301
521: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
522: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
523: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
524: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
525: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
526: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
527: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2300
528: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
529: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
530: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
531: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
532: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
533: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
534: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
535: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2299
536: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
537: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
538: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
539: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
540: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
541: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
542: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
543: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2298
544: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
545: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
546: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
547: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
548: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
549: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
550: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
551: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2297
552: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
553: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
554: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
555: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
556: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
557: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
558: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2296
559: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
560: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
561: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
562: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
563: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
564: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
565: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
566: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
567: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2295
568: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
569: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
570: Forward: 5 | Train Error: 0.2430, Loss: 0.2035, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
571: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
572: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
573: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
574: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
575: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2294
576: Forward: 5 | Train Error: 0.2430, Loss: 0.2034, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
577: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
578: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
579: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
580: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
581: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
582: Forward: 5 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
583: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2293
584: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
585: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
586: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
587: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
588: Forward: 5 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
589: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
590: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
591: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2292
592: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
593: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
594: Forward: 5 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
595: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
596: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
597: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
598: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
599: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2291
600: Forward: 5 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
601: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
602: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
603: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
604: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
605: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
606: Forward: 5 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
607: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2290
608: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
609: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
610: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
611: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
612: Forward: 5 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
613: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
614: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
615: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
616: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2289
617: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
618: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
619: Forward: 5 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
620: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
621: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
622: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
623: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
624: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
625: Forward: 5 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2288
626: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
627: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
628: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
629: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
630: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
631: Forward: 5 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
632: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
633: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2287
634: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
635: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
636: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
637: Forward: 5 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
638: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
639: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
640: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
641: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
642: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2286
643: Forward: 5 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
644: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
645: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
646: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
647: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
648: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
649: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
650: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
651: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2285
652: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
653: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
654: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
655: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
656: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
657: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
658: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
659: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
660: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2284
661: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
662: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
663: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
664: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
665: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
666: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
667: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
668: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
669: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2283
670: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
671: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
672: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
673: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
674: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
675: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
676: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
677: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
678: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2282
679: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
680: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
681: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
682: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
683: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
684: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
685: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
686: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
687: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2281
688: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
689: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
690: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
691: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
692: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
693: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
694: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
695: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
696: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2280
697: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
698: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
699: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
700: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
701: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
702: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
703: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
704: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
705: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2279
706: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
707: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
708: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
709: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
710: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
711: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
712: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
713: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
714: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
715: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2278
716: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
717: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
718: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
719: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
720: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
721: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
722: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
723: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
724: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2277
725: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
726: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
727: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
728: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
729: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
730: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
731: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
732: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
733: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
734: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2276
735: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
736: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
737: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
738: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
739: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
740: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
741: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
742: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
743: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2275
744: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
745: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
746: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
747: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
748: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
749: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
750: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
751: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
752: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
753: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2274
754: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
755: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
756: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
757: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
758: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
759: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
760: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
761: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
762: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
763: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2273
764: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
765: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
766: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
767: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
768: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
769: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
770: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
771: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
772: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2272
773: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
774: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
775: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
776: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
777: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
778: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
779: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
780: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
781: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
782: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2271
783: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
784: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
785: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
786: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
787: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
788: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
789: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
790: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
791: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
792: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2270
793: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
794: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
795: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
796: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
797: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
798: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
799: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
800: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
801: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
802: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2269
803: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
804: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
805: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
806: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
807: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
808: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
809: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
810: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
811: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
812: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2268
813: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
814: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
815: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
816: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
817: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
818: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
819: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
820: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
821: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
822: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2267
823: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
824: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
825: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
826: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
827: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
828: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
829: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
830: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
831: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
832: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
833: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2266
834: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
835: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
836: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
837: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
838: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
839: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
840: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
841: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
842: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
843: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2265
844: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
845: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
846: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
847: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
848: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
849: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
850: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
851: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
852: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
853: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2264
854: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
855: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
856: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
857: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
858: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
859: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
860: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
861: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
862: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
863: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
864: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2263
865: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
866: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
867: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
868: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
869: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
870: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
871: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
872: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
873: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
874: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2262
875: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
876: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
877: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
878: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
879: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
880: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
881: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
882: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
883: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
884: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
885: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2261
886: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
887: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
888: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
889: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
890: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
891: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
892: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
893: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
894: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
895: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2260
896: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
897: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
898: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
899: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
900: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
901: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
902: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
903: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
904: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
905: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
906: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
907: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2259
908: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
909: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
910: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
911: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
912: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
913: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
914: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
915: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
916: Forward: 5 | Train Error: 0.2420, Loss: 0.1984, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
917: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2258
918: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
919: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
920: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
921: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
922: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
923: Forward: 5 | Train Error: 0.2420, Loss: 0.1983, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
924: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
925: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
926: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
927: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
928: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2257
929: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
930: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
931: Forward: 5 | Train Error: 0.2420, Loss: 0.1982, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
932: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
933: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
934: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
935: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
936: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
937: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
938: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
939: Forward: 5 | Train Error: 0.2420, Loss: 0.1981, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2256
940: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
941: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
942: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
943: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
944: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
945: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
946: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
947: Forward: 5 | Train Error: 0.2420, Loss: 0.1980, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
948: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
949: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
950: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2255
951: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
952: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
953: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
954: Forward: 5 | Train Error: 0.2420, Loss: 0.1979, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
955: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
956: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
957: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
958: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
959: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
960: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
961: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2254
962: Forward: 5 | Train Error: 0.2420, Loss: 0.1978, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
963: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
964: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
965: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
966: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
967: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
968: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
969: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
970: Forward: 5 | Train Error: 0.2420, Loss: 0.1977, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
971: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
972: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
973: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2253
974: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
975: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
976: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
977: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
978: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
979: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
980: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
981: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
982: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
983: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
984: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2252
985: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
986: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
987: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
988: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
989: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
990: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
991: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
992: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
993: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
994: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
995: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2251
996: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2250
997: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2250
998: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2250
999: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1980 | Test Error: 0.2610, Loss: 0.2250
grad at the end: grad_B=0.0353, grad_A=0.0002, grad_W=0.0000
===============================
Implicit: gamma=0.1 | width=2000 | lr=0.01 | opn=0.1990
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 5 | Train Error: 0.6960, Loss: 0.6239, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2603
1: Forward: 5 | Train Error: 0.2440, Loss: 0.2532, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2368
2: Forward: 5 | Train Error: 0.2440, Loss: 0.2219, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2369
3: Forward: 5 | Train Error: 0.2440, Loss: 0.2191, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2374
4: Forward: 5 | Train Error: 0.2440, Loss: 0.2188, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2375
5: Forward: 5 | Train Error: 0.2440, Loss: 0.2187, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2375
6: Forward: 5 | Train Error: 0.2440, Loss: 0.2185, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2375
7: Forward: 5 | Train Error: 0.2440, Loss: 0.2184, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2374
8: Forward: 5 | Train Error: 0.2440, Loss: 0.2183, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2373
9: Forward: 5 | Train Error: 0.2440, Loss: 0.2182, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2373
10: Forward: 5 | Train Error: 0.2440, Loss: 0.2181, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2372
11: Forward: 5 | Train Error: 0.2440, Loss: 0.2180, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2371
12: Forward: 5 | Train Error: 0.2440, Loss: 0.2179, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2370
13: Forward: 5 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2370
14: Forward: 5 | Train Error: 0.2440, Loss: 0.2177, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2369
15: Forward: 5 | Train Error: 0.2440, Loss: 0.2176, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2368
16: Forward: 5 | Train Error: 0.2440, Loss: 0.2175, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2367
17: Forward: 5 | Train Error: 0.2440, Loss: 0.2174, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2367
18: Forward: 5 | Train Error: 0.2440, Loss: 0.2173, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2366
19: Forward: 5 | Train Error: 0.2440, Loss: 0.2172, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2365
20: Forward: 5 | Train Error: 0.2440, Loss: 0.2171, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2365
21: Forward: 5 | Train Error: 0.2440, Loss: 0.2170, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2364
22: Forward: 5 | Train Error: 0.2440, Loss: 0.2169, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2363
23: Forward: 5 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2363
24: Forward: 5 | Train Error: 0.2440, Loss: 0.2167, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2362
25: Forward: 5 | Train Error: 0.2440, Loss: 0.2166, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2361
26: Forward: 5 | Train Error: 0.2440, Loss: 0.2165, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2361
27: Forward: 5 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2360
28: Forward: 5 | Train Error: 0.2440, Loss: 0.2163, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2359
29: Forward: 5 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2359
30: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2358
31: Forward: 5 | Train Error: 0.2440, Loss: 0.2161, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2358
32: Forward: 5 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2357
33: Forward: 5 | Train Error: 0.2440, Loss: 0.2159, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2356
34: Forward: 5 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2356
35: Forward: 5 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2355
36: Forward: 5 | Train Error: 0.2440, Loss: 0.2156, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2355
37: Forward: 5 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2354
38: Forward: 5 | Train Error: 0.2440, Loss: 0.2154, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2353
39: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2353
40: Forward: 5 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2352
41: Forward: 5 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2352
42: Forward: 5 | Train Error: 0.2440, Loss: 0.2151, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2351
43: Forward: 5 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2350
44: Forward: 5 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2350
45: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2349
46: Forward: 5 | Train Error: 0.2440, Loss: 0.2148, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2349
47: Forward: 5 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2348
48: Forward: 5 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2348
49: Forward: 5 | Train Error: 0.2440, Loss: 0.2145, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2347
50: Forward: 5 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2347
51: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2346
52: Forward: 5 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2346
53: Forward: 5 | Train Error: 0.2440, Loss: 0.2142, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2345
54: Forward: 5 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2345
55: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2344
56: Forward: 5 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2344
57: Forward: 5 | Train Error: 0.2440, Loss: 0.2139, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2343
58: Forward: 5 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2343
59: Forward: 5 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2342
60: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2342
61: Forward: 5 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2341
62: Forward: 5 | Train Error: 0.2440, Loss: 0.2135, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2341
63: Forward: 5 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2340
64: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2340
65: Forward: 5 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2339
66: Forward: 5 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2339
67: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2338
68: Forward: 5 | Train Error: 0.2440, Loss: 0.2131, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2338
69: Forward: 5 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2337
70: Forward: 5 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2337
71: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2336
72: Forward: 5 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2336
73: Forward: 5 | Train Error: 0.2440, Loss: 0.2127, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2335
74: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2335
75: Forward: 5 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2335
76: Forward: 5 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2334
77: Forward: 5 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2334
78: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2333
79: Forward: 5 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2333
80: Forward: 5 | Train Error: 0.2440, Loss: 0.2122, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2332
81: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2332
82: Forward: 5 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2332
83: Forward: 5 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2331
84: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2331
85: Forward: 5 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2330
86: Forward: 5 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2330
87: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2329
88: Forward: 5 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2329
89: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2329
90: Forward: 5 | Train Error: 0.2440, Loss: 0.2116, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2328
91: Forward: 5 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2328
92: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2327
93: Forward: 5 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2327
94: Forward: 5 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2327
95: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2326
96: Forward: 5 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2326
97: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2325
98: Forward: 5 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2325
99: Forward: 5 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2325
100: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2324
101: Forward: 5 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2324
102: Forward: 5 | Train Error: 0.2440, Loss: 0.2108, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2324
103: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2323
104: Forward: 5 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2323
105: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2322
106: Forward: 5 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2322
107: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2322
108: Forward: 5 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2321
109: Forward: 5 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2321
110: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2321
111: Forward: 5 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2320
112: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2320
113: Forward: 5 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2320
114: Forward: 5 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2319
115: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2319
116: Forward: 5 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2319
117: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2318
118: Forward: 5 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2318
119: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2318
120: Forward: 5 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2317
121: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2317
122: Forward: 5 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2317
123: Forward: 5 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2316
124: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2316
125: Forward: 5 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2316
126: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2315
127: Forward: 5 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2315
128: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2315
129: Forward: 5 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2314
130: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2314
131: Forward: 5 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2314
132: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2313
133: Forward: 5 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2313
134: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2313
135: Forward: 5 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2312
136: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2312
137: Forward: 5 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2312
138: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2311
139: Forward: 5 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2311
140: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2311
141: Forward: 5 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2310
142: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2310
143: Forward: 5 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2310
144: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2310
145: Forward: 5 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2309
146: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2309
147: Forward: 5 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2309
148: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2308
149: Forward: 5 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2308
150: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2308
151: Forward: 5 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2308
152: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2307
153: Forward: 5 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2307
154: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2307
155: Forward: 5 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2306
156: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2306
157: Forward: 5 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2306
158: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2306
159: Forward: 5 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2305
160: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2305
161: Forward: 5 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2305
162: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2304
163: Forward: 5 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2304
164: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2304
165: Forward: 5 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2304
166: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2303
167: Forward: 5 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2303
168: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2303
169: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2303
170: Forward: 5 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2302
171: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2302
172: Forward: 5 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2302
173: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2301
174: Forward: 5 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2301
175: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2301
176: Forward: 5 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2301
177: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2300
178: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2300
179: Forward: 5 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2300
180: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2300
181: Forward: 5 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2299
182: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2299
183: Forward: 5 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2299
184: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2299
185: Forward: 5 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2298
186: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2298
187: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2298
188: Forward: 5 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2298
189: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2297
190: Forward: 5 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2297
191: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2297
192: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2297
193: Forward: 5 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2296
194: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2296
195: Forward: 5 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2296
196: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2296
197: Forward: 5 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2295
198: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2295
199: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2295
200: Forward: 5 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2295
201: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2295
202: Forward: 5 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2294
203: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2294
204: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2294
205: Forward: 5 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2294
206: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2293
207: Forward: 5 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2293
208: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2293
209: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2293
210: Forward: 5 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2292
211: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2292
212: Forward: 5 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2292
213: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2292
214: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2291
215: Forward: 5 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2291
216: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2291
217: Forward: 5 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2291
218: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2291
219: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2290
220: Forward: 5 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2290
221: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2290
222: Forward: 5 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2290
223: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2289
224: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2289
225: Forward: 5 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2289
226: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2289
227: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2289
228: Forward: 5 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2288
229: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2288
230: Forward: 5 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2288
231: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2288
232: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2288
233: Forward: 5 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2287
234: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2287
235: Forward: 5 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2287
236: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2287
237: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2286
238: Forward: 5 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2286
239: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2286
240: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2286
241: Forward: 5 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2286
242: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2285
243: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2285
244: Forward: 5 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2285
245: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2285
246: Forward: 5 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2285
247: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2284
248: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2284
249: Forward: 5 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2284
250: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2284
251: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2283
252: Forward: 5 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2283
253: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2283
254: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2283
255: Forward: 5 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2283
256: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2282
257: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2282
258: Forward: 5 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2282
259: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2282
260: Forward: 5 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2282
261: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2281
262: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2281
263: Forward: 5 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2281
264: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2281
265: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2281
266: Forward: 5 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2280
267: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2280
268: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2280
269: Forward: 5 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2280
270: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2280
271: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2279
272: Forward: 5 | Train Error: 0.2440, Loss: 0.2033, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2279
273: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2279
274: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2279
275: Forward: 5 | Train Error: 0.2440, Loss: 0.2032, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2279
276: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2278
277: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2278
278: Forward: 5 | Train Error: 0.2440, Loss: 0.2031, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2278
279: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2278
280: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2278
281: Forward: 5 | Train Error: 0.2440, Loss: 0.2030, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
282: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
283: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
284: Forward: 5 | Train Error: 0.2440, Loss: 0.2029, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
285: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
286: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2277
287: Forward: 5 | Train Error: 0.2440, Loss: 0.2028, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2276
288: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2276
289: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2276
290: Forward: 5 | Train Error: 0.2440, Loss: 0.2027, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2276
291: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2276
292: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2275
293: Forward: 5 | Train Error: 0.2440, Loss: 0.2026, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2275
294: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2275
295: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2275
296: Forward: 5 | Train Error: 0.2440, Loss: 0.2025, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2275
297: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
298: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
299: Forward: 5 | Train Error: 0.2440, Loss: 0.2024, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
300: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
301: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
302: Forward: 5 | Train Error: 0.2440, Loss: 0.2023, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2274
303: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2273
304: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2273
305: Forward: 5 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2273
306: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2273
307: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2273
308: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2272
309: Forward: 5 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2272
310: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2272
311: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2272
312: Forward: 5 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2272
313: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
314: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
315: Forward: 5 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
316: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
317: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
318: Forward: 5 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2271
319: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2270
320: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2270
321: Forward: 5 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2270
322: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2270
323: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2270
324: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
325: Forward: 5 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
326: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
327: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
328: Forward: 5 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
329: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2269
330: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
331: Forward: 5 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
332: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
333: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
334: Forward: 5 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
335: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2268
336: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2267
337: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2267
338: Forward: 5 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2267
339: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2267
340: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2267
341: Forward: 5 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
342: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
343: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
344: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
345: Forward: 5 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
346: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2266
347: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
348: Forward: 5 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
349: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
350: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
351: Forward: 5 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
352: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2265
353: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
354: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
355: Forward: 5 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
356: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
357: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
358: Forward: 5 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2264
359: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2263
360: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2263
361: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2263
362: Forward: 5 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2263
363: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2263
364: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
365: Forward: 5 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
366: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
367: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
368: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
369: Forward: 5 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2262
370: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
371: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
372: Forward: 5 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
373: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
374: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
375: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2261
376: Forward: 5 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
377: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
378: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
379: Forward: 5 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
380: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
381: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2260
382: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
383: Forward: 5 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
384: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
385: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
386: Forward: 5 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
387: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2259
388: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
389: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
390: Forward: 5 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
391: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
392: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
393: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2258
394: Forward: 5 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
395: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
396: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
397: Forward: 5 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
398: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
399: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2257
400: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
401: Forward: 5 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
402: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
403: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
404: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
405: Forward: 5 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2256
406: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
407: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
408: Forward: 5 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
409: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
410: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
411: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
412: Forward: 5 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2255
413: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
414: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
415: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
416: Forward: 5 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
417: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
418: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2254
419: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
420: Forward: 5 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
421: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
422: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
423: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
424: Forward: 5 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2253
425: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
426: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
427: Forward: 5 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
428: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
429: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
430: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2252
431: Forward: 5 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
432: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
433: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
434: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
435: Forward: 5 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
436: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
437: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2251
438: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
439: Forward: 5 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
440: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
441: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
442: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
443: Forward: 5 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2250
444: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
445: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
446: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
447: Forward: 5 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
448: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
449: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2249
450: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
451: Forward: 5 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
452: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
453: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
454: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
455: Forward: 5 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
456: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2248
457: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
458: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
459: Forward: 5 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
460: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
461: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
462: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2247
463: Forward: 5 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
464: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
465: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
466: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
467: Forward: 5 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
468: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
469: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2246
470: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
471: Forward: 5 | Train Error: 0.2420, Loss: 0.1976, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
472: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
473: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
474: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
475: Forward: 5 | Train Error: 0.2420, Loss: 0.1975, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2245
476: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
477: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
478: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
479: Forward: 5 | Train Error: 0.2420, Loss: 0.1974, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
480: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
481: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
482: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2244
483: Forward: 5 | Train Error: 0.2420, Loss: 0.1973, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
484: Forward: 5 | Train Error: 0.2420, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
485: Forward: 5 | Train Error: 0.2420, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
486: Forward: 5 | Train Error: 0.2420, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
487: Forward: 5 | Train Error: 0.2420, Loss: 0.1972, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
488: Forward: 5 | Train Error: 0.2420, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2243
489: Forward: 5 | Train Error: 0.2420, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
490: Forward: 5 | Train Error: 0.2420, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
491: Forward: 5 | Train Error: 0.2420, Loss: 0.1971, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
492: Forward: 5 | Train Error: 0.2420, Loss: 0.1970, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
493: Forward: 5 | Train Error: 0.2420, Loss: 0.1970, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
494: Forward: 5 | Train Error: 0.2420, Loss: 0.1970, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
495: Forward: 5 | Train Error: 0.2420, Loss: 0.1970, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2242
496: Forward: 5 | Train Error: 0.2420, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
497: Forward: 5 | Train Error: 0.2420, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
498: Forward: 5 | Train Error: 0.2420, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
499: Forward: 5 | Train Error: 0.2420, Loss: 0.1969, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
500: Forward: 5 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
501: Forward: 5 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2241
502: Forward: 5 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
503: Forward: 5 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
504: Forward: 5 | Train Error: 0.2420, Loss: 0.1968, Operator norm: 0.1991 | Test Error: 0.2610, Loss: 0.2240
505: Forward: 5 | Train Error: 0.2420, Loss: 0.1967, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
506: Forward: 5 | Train Error: 0.2420, Loss: 0.1967, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
507: Forward: 5 | Train Error: 0.2420, Loss: 0.1967, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
508: Forward: 5 | Train Error: 0.2420, Loss: 0.1967, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2240
509: Forward: 5 | Train Error: 0.2420, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
510: Forward: 5 | Train Error: 0.2420, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
511: Forward: 5 | Train Error: 0.2420, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
512: Forward: 5 | Train Error: 0.2420, Loss: 0.1966, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
513: Forward: 5 | Train Error: 0.2420, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
514: Forward: 5 | Train Error: 0.2420, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2239
515: Forward: 5 | Train Error: 0.2420, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
516: Forward: 5 | Train Error: 0.2420, Loss: 0.1965, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
517: Forward: 5 | Train Error: 0.2420, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
518: Forward: 5 | Train Error: 0.2420, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
519: Forward: 5 | Train Error: 0.2420, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
520: Forward: 5 | Train Error: 0.2420, Loss: 0.1964, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
521: Forward: 5 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2238
522: Forward: 5 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
523: Forward: 5 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
524: Forward: 5 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
525: Forward: 5 | Train Error: 0.2420, Loss: 0.1963, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
526: Forward: 5 | Train Error: 0.2420, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
527: Forward: 5 | Train Error: 0.2420, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
528: Forward: 5 | Train Error: 0.2420, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2237
529: Forward: 5 | Train Error: 0.2420, Loss: 0.1962, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
530: Forward: 5 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
531: Forward: 5 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
532: Forward: 5 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
533: Forward: 5 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
534: Forward: 5 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2236
535: Forward: 5 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
536: Forward: 5 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
537: Forward: 5 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
538: Forward: 5 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
539: Forward: 5 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
540: Forward: 5 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
541: Forward: 5 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
542: Forward: 5 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2235
543: Forward: 5 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
544: Forward: 5 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
545: Forward: 5 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
546: Forward: 5 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
547: Forward: 5 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
548: Forward: 5 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2234
549: Forward: 5 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
550: Forward: 5 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
551: Forward: 5 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
552: Forward: 5 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
553: Forward: 5 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
554: Forward: 5 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
555: Forward: 5 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2233
556: Forward: 5 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
557: Forward: 5 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
558: Forward: 5 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
559: Forward: 5 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
560: Forward: 5 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
561: Forward: 5 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
562: Forward: 5 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2232
563: Forward: 5 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
564: Forward: 5 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
565: Forward: 5 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
566: Forward: 5 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
567: Forward: 5 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
568: Forward: 5 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
569: Forward: 5 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2231
570: Forward: 5 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
571: Forward: 5 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
572: Forward: 5 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
573: Forward: 5 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
574: Forward: 5 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
575: Forward: 5 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
576: Forward: 5 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2230
577: Forward: 5 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
578: Forward: 5 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
579: Forward: 5 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
580: Forward: 5 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
581: Forward: 5 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
582: Forward: 5 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2229
583: Forward: 5 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
584: Forward: 5 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
585: Forward: 5 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
586: Forward: 5 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
587: Forward: 5 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
588: Forward: 5 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
589: Forward: 5 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2228
590: Forward: 5 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
591: Forward: 5 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
592: Forward: 5 | Train Error: 0.2420, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
593: Forward: 5 | Train Error: 0.2410, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
594: Forward: 5 | Train Error: 0.2410, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
595: Forward: 5 | Train Error: 0.2410, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
596: Forward: 5 | Train Error: 0.2410, Loss: 0.1947, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2227
597: Forward: 5 | Train Error: 0.2410, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
598: Forward: 5 | Train Error: 0.2410, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
599: Forward: 5 | Train Error: 0.2410, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
600: Forward: 5 | Train Error: 0.2410, Loss: 0.1946, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
601: Forward: 5 | Train Error: 0.2410, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
602: Forward: 5 | Train Error: 0.2410, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
603: Forward: 5 | Train Error: 0.2410, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2226
604: Forward: 5 | Train Error: 0.2410, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
605: Forward: 5 | Train Error: 0.2410, Loss: 0.1945, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
606: Forward: 5 | Train Error: 0.2410, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
607: Forward: 5 | Train Error: 0.2410, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
608: Forward: 5 | Train Error: 0.2400, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
609: Forward: 5 | Train Error: 0.2400, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
610: Forward: 5 | Train Error: 0.2400, Loss: 0.1944, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2225
611: Forward: 5 | Train Error: 0.2400, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
612: Forward: 5 | Train Error: 0.2400, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
613: Forward: 5 | Train Error: 0.2400, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
614: Forward: 5 | Train Error: 0.2400, Loss: 0.1943, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
615: Forward: 5 | Train Error: 0.2400, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
616: Forward: 5 | Train Error: 0.2400, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
617: Forward: 5 | Train Error: 0.2400, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
618: Forward: 5 | Train Error: 0.2400, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2224
619: Forward: 5 | Train Error: 0.2400, Loss: 0.1942, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
620: Forward: 5 | Train Error: 0.2390, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
621: Forward: 5 | Train Error: 0.2390, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
622: Forward: 5 | Train Error: 0.2390, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
623: Forward: 5 | Train Error: 0.2390, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
624: Forward: 5 | Train Error: 0.2390, Loss: 0.1941, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2223
625: Forward: 5 | Train Error: 0.2390, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
626: Forward: 5 | Train Error: 0.2390, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
627: Forward: 5 | Train Error: 0.2390, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
628: Forward: 5 | Train Error: 0.2390, Loss: 0.1940, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
629: Forward: 5 | Train Error: 0.2390, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
630: Forward: 5 | Train Error: 0.2390, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
631: Forward: 5 | Train Error: 0.2390, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
632: Forward: 5 | Train Error: 0.2390, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2222
633: Forward: 5 | Train Error: 0.2390, Loss: 0.1939, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
634: Forward: 5 | Train Error: 0.2390, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
635: Forward: 5 | Train Error: 0.2390, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
636: Forward: 5 | Train Error: 0.2390, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
637: Forward: 5 | Train Error: 0.2390, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
638: Forward: 5 | Train Error: 0.2390, Loss: 0.1938, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
639: Forward: 5 | Train Error: 0.2390, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2221
640: Forward: 5 | Train Error: 0.2390, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
641: Forward: 5 | Train Error: 0.2390, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
642: Forward: 5 | Train Error: 0.2390, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
643: Forward: 5 | Train Error: 0.2390, Loss: 0.1937, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
644: Forward: 5 | Train Error: 0.2390, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
645: Forward: 5 | Train Error: 0.2390, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
646: Forward: 5 | Train Error: 0.2390, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2220
647: Forward: 5 | Train Error: 0.2390, Loss: 0.1936, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2219
648: Forward: 5 | Train Error: 0.2390, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2219
649: Forward: 5 | Train Error: 0.2390, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2610, Loss: 0.2219
650: Forward: 5 | Train Error: 0.2390, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2600, Loss: 0.2219
651: Forward: 5 | Train Error: 0.2390, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2219
652: Forward: 5 | Train Error: 0.2390, Loss: 0.1935, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2219
653: Forward: 5 | Train Error: 0.2390, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2219
654: Forward: 5 | Train Error: 0.2390, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
655: Forward: 5 | Train Error: 0.2390, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
656: Forward: 5 | Train Error: 0.2390, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
657: Forward: 5 | Train Error: 0.2390, Loss: 0.1934, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
658: Forward: 5 | Train Error: 0.2390, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
659: Forward: 5 | Train Error: 0.2390, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
660: Forward: 5 | Train Error: 0.2390, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2590, Loss: 0.2218
661: Forward: 5 | Train Error: 0.2390, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2217
662: Forward: 5 | Train Error: 0.2390, Loss: 0.1933, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2217
663: Forward: 5 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2580, Loss: 0.2217
664: Forward: 5 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2217
665: Forward: 5 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2217
666: Forward: 5 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2217
667: Forward: 5 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2217
668: Forward: 5 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2217
669: Forward: 5 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
670: Forward: 5 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
671: Forward: 5 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
672: Forward: 5 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
673: Forward: 5 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
674: Forward: 5 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
675: Forward: 5 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2216
676: Forward: 5 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
677: Forward: 5 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
678: Forward: 5 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
679: Forward: 5 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
680: Forward: 5 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
681: Forward: 5 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
682: Forward: 5 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2215
683: Forward: 5 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
684: Forward: 5 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
685: Forward: 5 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
686: Forward: 5 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
687: Forward: 5 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
688: Forward: 5 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
689: Forward: 5 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2214
690: Forward: 5 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
691: Forward: 5 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
692: Forward: 5 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
693: Forward: 5 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
694: Forward: 5 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
695: Forward: 5 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
696: Forward: 5 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
697: Forward: 5 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2213
698: Forward: 5 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
699: Forward: 5 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
700: Forward: 5 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
701: Forward: 5 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
702: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
703: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
704: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2212
705: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
706: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
707: Forward: 5 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
708: Forward: 5 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
709: Forward: 5 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
710: Forward: 5 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
711: Forward: 5 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2211
712: Forward: 5 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
713: Forward: 5 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
714: Forward: 5 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
715: Forward: 5 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
716: Forward: 5 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
717: Forward: 5 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
718: Forward: 5 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
719: Forward: 5 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2210
720: Forward: 5 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
721: Forward: 5 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
722: Forward: 5 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
723: Forward: 5 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
724: Forward: 5 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
725: Forward: 5 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
726: Forward: 5 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2209
727: Forward: 5 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
728: Forward: 5 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
729: Forward: 5 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
730: Forward: 5 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
731: Forward: 5 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
732: Forward: 5 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
733: Forward: 5 | Train Error: 0.2390, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
734: Forward: 5 | Train Error: 0.2390, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2208
735: Forward: 5 | Train Error: 0.2390, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
736: Forward: 5 | Train Error: 0.2390, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
737: Forward: 5 | Train Error: 0.2390, Loss: 0.1918, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
738: Forward: 5 | Train Error: 0.2390, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
739: Forward: 5 | Train Error: 0.2390, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
740: Forward: 5 | Train Error: 0.2390, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
741: Forward: 5 | Train Error: 0.2390, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2207
742: Forward: 5 | Train Error: 0.2390, Loss: 0.1917, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
743: Forward: 5 | Train Error: 0.2390, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
744: Forward: 5 | Train Error: 0.2390, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
745: Forward: 5 | Train Error: 0.2390, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
746: Forward: 5 | Train Error: 0.2390, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
747: Forward: 5 | Train Error: 0.2390, Loss: 0.1916, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
748: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
749: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2206
750: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
751: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
752: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
753: Forward: 5 | Train Error: 0.2390, Loss: 0.1915, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
754: Forward: 5 | Train Error: 0.2390, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
755: Forward: 5 | Train Error: 0.2390, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
756: Forward: 5 | Train Error: 0.2390, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2205
757: Forward: 5 | Train Error: 0.2390, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
758: Forward: 5 | Train Error: 0.2390, Loss: 0.1914, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
759: Forward: 5 | Train Error: 0.2390, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
760: Forward: 5 | Train Error: 0.2390, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
761: Forward: 5 | Train Error: 0.2390, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
762: Forward: 5 | Train Error: 0.2390, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
763: Forward: 5 | Train Error: 0.2390, Loss: 0.1913, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
764: Forward: 5 | Train Error: 0.2390, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2204
765: Forward: 5 | Train Error: 0.2390, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
766: Forward: 5 | Train Error: 0.2390, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
767: Forward: 5 | Train Error: 0.2390, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
768: Forward: 5 | Train Error: 0.2390, Loss: 0.1912, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
769: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
770: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
771: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2203
772: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
773: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
774: Forward: 5 | Train Error: 0.2390, Loss: 0.1911, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
775: Forward: 5 | Train Error: 0.2390, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
776: Forward: 5 | Train Error: 0.2390, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
777: Forward: 5 | Train Error: 0.2390, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
778: Forward: 5 | Train Error: 0.2390, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
779: Forward: 5 | Train Error: 0.2390, Loss: 0.1910, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2202
780: Forward: 5 | Train Error: 0.2390, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
781: Forward: 5 | Train Error: 0.2390, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
782: Forward: 5 | Train Error: 0.2390, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
783: Forward: 5 | Train Error: 0.2390, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
784: Forward: 5 | Train Error: 0.2390, Loss: 0.1909, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
785: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
786: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
787: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2201
788: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
789: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
790: Forward: 5 | Train Error: 0.2390, Loss: 0.1908, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
791: Forward: 5 | Train Error: 0.2390, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
792: Forward: 5 | Train Error: 0.2390, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
793: Forward: 5 | Train Error: 0.2390, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
794: Forward: 5 | Train Error: 0.2390, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2200
795: Forward: 5 | Train Error: 0.2390, Loss: 0.1907, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
796: Forward: 5 | Train Error: 0.2390, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
797: Forward: 5 | Train Error: 0.2390, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
798: Forward: 5 | Train Error: 0.2390, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
799: Forward: 5 | Train Error: 0.2390, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
800: Forward: 5 | Train Error: 0.2390, Loss: 0.1906, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
801: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
802: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2199
803: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
804: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
805: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
806: Forward: 5 | Train Error: 0.2390, Loss: 0.1905, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
807: Forward: 5 | Train Error: 0.2390, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
808: Forward: 5 | Train Error: 0.2390, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
809: Forward: 5 | Train Error: 0.2390, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
810: Forward: 5 | Train Error: 0.2390, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2198
811: Forward: 5 | Train Error: 0.2390, Loss: 0.1904, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2197
812: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2197
813: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2197
814: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2570, Loss: 0.2197
815: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2197
816: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2197
817: Forward: 5 | Train Error: 0.2390, Loss: 0.1903, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2197
818: Forward: 5 | Train Error: 0.2390, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
819: Forward: 5 | Train Error: 0.2390, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
820: Forward: 5 | Train Error: 0.2390, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
821: Forward: 5 | Train Error: 0.2390, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
822: Forward: 5 | Train Error: 0.2390, Loss: 0.1902, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
823: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
824: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
825: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2196
826: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
827: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
828: Forward: 5 | Train Error: 0.2390, Loss: 0.1901, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
829: Forward: 5 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
830: Forward: 5 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
831: Forward: 5 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
832: Forward: 5 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
833: Forward: 5 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2195
834: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
835: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
836: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
837: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
838: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
839: Forward: 5 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
840: Forward: 5 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
841: Forward: 5 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2194
842: Forward: 5 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
843: Forward: 5 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
844: Forward: 5 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
845: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
846: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
847: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
848: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
849: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2193
850: Forward: 5 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
851: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
852: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
853: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
854: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
855: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
856: Forward: 5 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
857: Forward: 5 | Train Error: 0.2380, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2192
858: Forward: 5 | Train Error: 0.2380, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
859: Forward: 5 | Train Error: 0.2370, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
860: Forward: 5 | Train Error: 0.2370, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
861: Forward: 5 | Train Error: 0.2370, Loss: 0.1895, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
862: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
863: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
864: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
865: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2191
866: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
867: Forward: 5 | Train Error: 0.2370, Loss: 0.1894, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
868: Forward: 5 | Train Error: 0.2370, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
869: Forward: 5 | Train Error: 0.2370, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
870: Forward: 5 | Train Error: 0.2370, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
871: Forward: 5 | Train Error: 0.2370, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
872: Forward: 5 | Train Error: 0.2370, Loss: 0.1893, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
873: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2190
874: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
875: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
876: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
877: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
878: Forward: 5 | Train Error: 0.2370, Loss: 0.1892, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
879: Forward: 5 | Train Error: 0.2370, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
880: Forward: 5 | Train Error: 0.2370, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
881: Forward: 5 | Train Error: 0.2370, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2189
882: Forward: 5 | Train Error: 0.2370, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
883: Forward: 5 | Train Error: 0.2370, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
884: Forward: 5 | Train Error: 0.2360, Loss: 0.1891, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
885: Forward: 5 | Train Error: 0.2360, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
886: Forward: 5 | Train Error: 0.2360, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
887: Forward: 5 | Train Error: 0.2360, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
888: Forward: 5 | Train Error: 0.2350, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
889: Forward: 5 | Train Error: 0.2350, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2188
890: Forward: 5 | Train Error: 0.2350, Loss: 0.1890, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
891: Forward: 5 | Train Error: 0.2350, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
892: Forward: 5 | Train Error: 0.2350, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
893: Forward: 5 | Train Error: 0.2350, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
894: Forward: 5 | Train Error: 0.2350, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
895: Forward: 5 | Train Error: 0.2350, Loss: 0.1889, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
896: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
897: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2187
898: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
899: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
900: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
901: Forward: 5 | Train Error: 0.2350, Loss: 0.1888, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
902: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
903: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
904: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
905: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2186
906: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
907: Forward: 5 | Train Error: 0.2350, Loss: 0.1887, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
908: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
909: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
910: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
911: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
912: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
913: Forward: 5 | Train Error: 0.2350, Loss: 0.1886, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2185
914: Forward: 5 | Train Error: 0.2350, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
915: Forward: 5 | Train Error: 0.2350, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
916: Forward: 5 | Train Error: 0.2350, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
917: Forward: 5 | Train Error: 0.2350, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
918: Forward: 5 | Train Error: 0.2350, Loss: 0.1885, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
919: Forward: 5 | Train Error: 0.2350, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
920: Forward: 5 | Train Error: 0.2350, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
921: Forward: 5 | Train Error: 0.2350, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2184
922: Forward: 5 | Train Error: 0.2350, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
923: Forward: 5 | Train Error: 0.2350, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
924: Forward: 5 | Train Error: 0.2340, Loss: 0.1884, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
925: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
926: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
927: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
928: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
929: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2183
930: Forward: 5 | Train Error: 0.2340, Loss: 0.1883, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
931: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
932: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
933: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
934: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
935: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
936: Forward: 5 | Train Error: 0.2340, Loss: 0.1882, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
937: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2182
938: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
939: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
940: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
941: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
942: Forward: 5 | Train Error: 0.2340, Loss: 0.1881, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
943: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
944: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
945: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
946: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2181
947: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
948: Forward: 5 | Train Error: 0.2340, Loss: 0.1880, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
949: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
950: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
951: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
952: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
953: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
954: Forward: 5 | Train Error: 0.2340, Loss: 0.1879, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2180
955: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
956: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
957: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
958: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
959: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
960: Forward: 5 | Train Error: 0.2340, Loss: 0.1878, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
961: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
962: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2179
963: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
964: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
965: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
966: Forward: 5 | Train Error: 0.2340, Loss: 0.1877, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
967: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
968: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
969: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
970: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
971: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2178
972: Forward: 5 | Train Error: 0.2340, Loss: 0.1876, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
973: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
974: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
975: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
976: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
977: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
978: Forward: 5 | Train Error: 0.2340, Loss: 0.1875, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
979: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2177
980: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
981: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
982: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
983: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
984: Forward: 5 | Train Error: 0.2340, Loss: 0.1874, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
985: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
986: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
987: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2176
988: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
989: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
990: Forward: 5 | Train Error: 0.2340, Loss: 0.1873, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
991: Forward: 5 | Train Error: 0.2340, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
992: Forward: 5 | Train Error: 0.2340, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
993: Forward: 5 | Train Error: 0.2340, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
994: Forward: 5 | Train Error: 0.2340, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2560, Loss: 0.2175
995: Forward: 5 | Train Error: 0.2330, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2175
996: Forward: 5 | Train Error: 0.2330, Loss: 0.1872, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2175
997: Forward: 5 | Train Error: 0.2330, Loss: 0.1871, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2174
998: Forward: 5 | Train Error: 0.2330, Loss: 0.1871, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2174
999: Forward: 5 | Train Error: 0.2330, Loss: 0.1871, Operator norm: 0.1990 | Test Error: 0.2550, Loss: 0.2174
grad at the end: grad_B=0.0404, grad_A=0.0002, grad_W=0.0000
===============================
Implicit: gamma=0.1 | width=4000 | lr=0.01 | opn=0.1993
1.weight, False
2.linear.weight, True
3.weight, True
0: Forward: 6 | Train Error: 0.2450, Loss: 0.5373, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.3422
1: Forward: 6 | Train Error: 0.2440, Loss: 0.2956, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2494
2: Forward: 6 | Train Error: 0.2440, Loss: 0.2363, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2481
3: Forward: 6 | Train Error: 0.2440, Loss: 0.2216, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2370
4: Forward: 6 | Train Error: 0.2440, Loss: 0.2178, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2395
5: Forward: 6 | Train Error: 0.2440, Loss: 0.2168, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2374
6: Forward: 6 | Train Error: 0.2440, Loss: 0.2164, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2381
7: Forward: 6 | Train Error: 0.2440, Loss: 0.2162, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2375
8: Forward: 6 | Train Error: 0.2440, Loss: 0.2160, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2376
9: Forward: 6 | Train Error: 0.2440, Loss: 0.2158, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2374
10: Forward: 6 | Train Error: 0.2440, Loss: 0.2157, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2374
11: Forward: 6 | Train Error: 0.2440, Loss: 0.2155, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2372
12: Forward: 6 | Train Error: 0.2440, Loss: 0.2153, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2371
13: Forward: 6 | Train Error: 0.2440, Loss: 0.2152, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2370
14: Forward: 6 | Train Error: 0.2440, Loss: 0.2150, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2369
15: Forward: 6 | Train Error: 0.2440, Loss: 0.2149, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2368
16: Forward: 6 | Train Error: 0.2440, Loss: 0.2147, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2367
17: Forward: 6 | Train Error: 0.2440, Loss: 0.2146, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2366
18: Forward: 6 | Train Error: 0.2440, Loss: 0.2144, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2365
19: Forward: 6 | Train Error: 0.2440, Loss: 0.2143, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2364
20: Forward: 6 | Train Error: 0.2440, Loss: 0.2141, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2363
21: Forward: 6 | Train Error: 0.2440, Loss: 0.2140, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2362
22: Forward: 6 | Train Error: 0.2440, Loss: 0.2138, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2361
23: Forward: 6 | Train Error: 0.2440, Loss: 0.2137, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2360
24: Forward: 6 | Train Error: 0.2440, Loss: 0.2136, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2360
25: Forward: 6 | Train Error: 0.2440, Loss: 0.2134, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2359
26: Forward: 6 | Train Error: 0.2440, Loss: 0.2133, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2358
27: Forward: 6 | Train Error: 0.2440, Loss: 0.2132, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2357
28: Forward: 6 | Train Error: 0.2440, Loss: 0.2130, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2356
29: Forward: 6 | Train Error: 0.2440, Loss: 0.2129, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2355
30: Forward: 6 | Train Error: 0.2440, Loss: 0.2128, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2354
31: Forward: 6 | Train Error: 0.2440, Loss: 0.2126, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2354
32: Forward: 6 | Train Error: 0.2440, Loss: 0.2125, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2353
33: Forward: 6 | Train Error: 0.2440, Loss: 0.2124, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2352
34: Forward: 6 | Train Error: 0.2440, Loss: 0.2123, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2351
35: Forward: 6 | Train Error: 0.2440, Loss: 0.2121, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2350
36: Forward: 6 | Train Error: 0.2440, Loss: 0.2120, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2350
37: Forward: 6 | Train Error: 0.2440, Loss: 0.2119, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2349
38: Forward: 6 | Train Error: 0.2440, Loss: 0.2118, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2348
39: Forward: 6 | Train Error: 0.2440, Loss: 0.2117, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2347
40: Forward: 6 | Train Error: 0.2440, Loss: 0.2115, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2347
41: Forward: 6 | Train Error: 0.2440, Loss: 0.2114, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2346
42: Forward: 6 | Train Error: 0.2440, Loss: 0.2113, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2345
43: Forward: 6 | Train Error: 0.2440, Loss: 0.2112, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2344
44: Forward: 6 | Train Error: 0.2440, Loss: 0.2111, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2344
45: Forward: 6 | Train Error: 0.2440, Loss: 0.2110, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2343
46: Forward: 6 | Train Error: 0.2440, Loss: 0.2109, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2342
47: Forward: 6 | Train Error: 0.2440, Loss: 0.2107, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2342
48: Forward: 6 | Train Error: 0.2440, Loss: 0.2106, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2341
49: Forward: 6 | Train Error: 0.2440, Loss: 0.2105, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2340
50: Forward: 6 | Train Error: 0.2440, Loss: 0.2104, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2340
51: Forward: 6 | Train Error: 0.2440, Loss: 0.2103, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2339
52: Forward: 6 | Train Error: 0.2440, Loss: 0.2102, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2338
53: Forward: 6 | Train Error: 0.2440, Loss: 0.2101, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2338
54: Forward: 6 | Train Error: 0.2440, Loss: 0.2100, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2337
55: Forward: 6 | Train Error: 0.2440, Loss: 0.2099, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2336
56: Forward: 6 | Train Error: 0.2440, Loss: 0.2098, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2336
57: Forward: 6 | Train Error: 0.2440, Loss: 0.2097, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2335
58: Forward: 6 | Train Error: 0.2440, Loss: 0.2096, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2334
59: Forward: 6 | Train Error: 0.2440, Loss: 0.2095, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2334
60: Forward: 6 | Train Error: 0.2440, Loss: 0.2094, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2333
61: Forward: 6 | Train Error: 0.2440, Loss: 0.2093, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2333
62: Forward: 6 | Train Error: 0.2440, Loss: 0.2092, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2332
63: Forward: 6 | Train Error: 0.2440, Loss: 0.2091, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2331
64: Forward: 6 | Train Error: 0.2440, Loss: 0.2090, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2331
65: Forward: 6 | Train Error: 0.2440, Loss: 0.2089, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2330
66: Forward: 6 | Train Error: 0.2440, Loss: 0.2088, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2330
67: Forward: 6 | Train Error: 0.2440, Loss: 0.2087, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2329
68: Forward: 6 | Train Error: 0.2440, Loss: 0.2086, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2329
69: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2328
70: Forward: 6 | Train Error: 0.2440, Loss: 0.2085, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2327
71: Forward: 6 | Train Error: 0.2440, Loss: 0.2084, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2327
72: Forward: 6 | Train Error: 0.2440, Loss: 0.2083, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2326
73: Forward: 6 | Train Error: 0.2440, Loss: 0.2082, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2326
74: Forward: 6 | Train Error: 0.2440, Loss: 0.2081, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2325
75: Forward: 6 | Train Error: 0.2440, Loss: 0.2080, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2325
76: Forward: 6 | Train Error: 0.2440, Loss: 0.2079, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2324
77: Forward: 6 | Train Error: 0.2440, Loss: 0.2078, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2324
78: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2323
79: Forward: 6 | Train Error: 0.2440, Loss: 0.2077, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2322
80: Forward: 6 | Train Error: 0.2440, Loss: 0.2076, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2322
81: Forward: 6 | Train Error: 0.2440, Loss: 0.2075, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2321
82: Forward: 6 | Train Error: 0.2440, Loss: 0.2074, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2321
83: Forward: 6 | Train Error: 0.2440, Loss: 0.2073, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2320
84: Forward: 6 | Train Error: 0.2440, Loss: 0.2072, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2320
85: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2319
86: Forward: 6 | Train Error: 0.2440, Loss: 0.2071, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2319
87: Forward: 6 | Train Error: 0.2440, Loss: 0.2070, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2318
88: Forward: 6 | Train Error: 0.2440, Loss: 0.2069, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2318
89: Forward: 6 | Train Error: 0.2440, Loss: 0.2068, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2317
90: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2317
91: Forward: 6 | Train Error: 0.2440, Loss: 0.2067, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2316
92: Forward: 6 | Train Error: 0.2440, Loss: 0.2066, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2316
93: Forward: 6 | Train Error: 0.2440, Loss: 0.2065, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2315
94: Forward: 6 | Train Error: 0.2440, Loss: 0.2064, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2315
95: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2314
96: Forward: 6 | Train Error: 0.2440, Loss: 0.2063, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2314
97: Forward: 6 | Train Error: 0.2440, Loss: 0.2062, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2313
98: Forward: 6 | Train Error: 0.2440, Loss: 0.2061, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2313
99: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2312
100: Forward: 6 | Train Error: 0.2440, Loss: 0.2060, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2312
101: Forward: 6 | Train Error: 0.2440, Loss: 0.2059, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2311
102: Forward: 6 | Train Error: 0.2440, Loss: 0.2058, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2311
103: Forward: 6 | Train Error: 0.2440, Loss: 0.2057, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2310
104: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2310
105: Forward: 6 | Train Error: 0.2440, Loss: 0.2056, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2310
106: Forward: 6 | Train Error: 0.2440, Loss: 0.2055, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2309
107: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2309
108: Forward: 6 | Train Error: 0.2440, Loss: 0.2054, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2308
109: Forward: 6 | Train Error: 0.2440, Loss: 0.2053, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2308
110: Forward: 6 | Train Error: 0.2440, Loss: 0.2052, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2307
111: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2307
112: Forward: 6 | Train Error: 0.2440, Loss: 0.2051, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2306
113: Forward: 6 | Train Error: 0.2440, Loss: 0.2050, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2306
114: Forward: 6 | Train Error: 0.2440, Loss: 0.2049, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2305
115: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2305
116: Forward: 6 | Train Error: 0.2440, Loss: 0.2048, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2304
117: Forward: 6 | Train Error: 0.2440, Loss: 0.2047, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2304
118: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2304
119: Forward: 6 | Train Error: 0.2440, Loss: 0.2046, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2303
120: Forward: 6 | Train Error: 0.2440, Loss: 0.2045, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2303
121: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2302
122: Forward: 6 | Train Error: 0.2440, Loss: 0.2044, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2302
123: Forward: 6 | Train Error: 0.2440, Loss: 0.2043, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2301
124: Forward: 6 | Train Error: 0.2440, Loss: 0.2042, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2301
125: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2301
126: Forward: 6 | Train Error: 0.2440, Loss: 0.2041, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2300
127: Forward: 6 | Train Error: 0.2440, Loss: 0.2040, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2300
128: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2299
129: Forward: 6 | Train Error: 0.2440, Loss: 0.2039, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2299
130: Forward: 6 | Train Error: 0.2440, Loss: 0.2038, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2298
131: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2298
132: Forward: 6 | Train Error: 0.2440, Loss: 0.2037, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2298
133: Forward: 6 | Train Error: 0.2440, Loss: 0.2036, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2297
134: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2297
135: Forward: 6 | Train Error: 0.2440, Loss: 0.2035, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2296
136: Forward: 6 | Train Error: 0.2440, Loss: 0.2034, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2296
137: Forward: 6 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2295
138: Forward: 6 | Train Error: 0.2430, Loss: 0.2033, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2295
139: Forward: 6 | Train Error: 0.2430, Loss: 0.2032, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2295
140: Forward: 6 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2294
141: Forward: 6 | Train Error: 0.2430, Loss: 0.2031, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2294
142: Forward: 6 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2293
143: Forward: 6 | Train Error: 0.2430, Loss: 0.2030, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2293
144: Forward: 6 | Train Error: 0.2430, Loss: 0.2029, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2292
145: Forward: 6 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2292
146: Forward: 6 | Train Error: 0.2430, Loss: 0.2028, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2292
147: Forward: 6 | Train Error: 0.2430, Loss: 0.2027, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2291
148: Forward: 6 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2291
149: Forward: 6 | Train Error: 0.2430, Loss: 0.2026, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2290
150: Forward: 6 | Train Error: 0.2430, Loss: 0.2025, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2290
151: Forward: 6 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2290
152: Forward: 6 | Train Error: 0.2430, Loss: 0.2024, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2289
153: Forward: 6 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2289
154: Forward: 6 | Train Error: 0.2430, Loss: 0.2023, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2288
155: Forward: 6 | Train Error: 0.2430, Loss: 0.2022, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2288
156: Forward: 6 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2288
157: Forward: 6 | Train Error: 0.2430, Loss: 0.2021, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2287
158: Forward: 6 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2287
159: Forward: 6 | Train Error: 0.2430, Loss: 0.2020, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2286
160: Forward: 6 | Train Error: 0.2430, Loss: 0.2019, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2286
161: Forward: 6 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2286
162: Forward: 6 | Train Error: 0.2430, Loss: 0.2018, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2285
163: Forward: 6 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2285
164: Forward: 6 | Train Error: 0.2430, Loss: 0.2017, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2284
165: Forward: 6 | Train Error: 0.2430, Loss: 0.2016, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2284
166: Forward: 6 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2284
167: Forward: 6 | Train Error: 0.2430, Loss: 0.2015, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2283
168: Forward: 6 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2283
169: Forward: 6 | Train Error: 0.2430, Loss: 0.2014, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2282
170: Forward: 6 | Train Error: 0.2430, Loss: 0.2013, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2282
171: Forward: 6 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2282
172: Forward: 6 | Train Error: 0.2430, Loss: 0.2012, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2281
173: Forward: 6 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2281
174: Forward: 6 | Train Error: 0.2430, Loss: 0.2011, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2281
175: Forward: 6 | Train Error: 0.2430, Loss: 0.2010, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2280
176: Forward: 6 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2280
177: Forward: 6 | Train Error: 0.2430, Loss: 0.2009, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2279
178: Forward: 6 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2279
179: Forward: 6 | Train Error: 0.2430, Loss: 0.2008, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2279
180: Forward: 6 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2278
181: Forward: 6 | Train Error: 0.2430, Loss: 0.2007, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2278
182: Forward: 6 | Train Error: 0.2430, Loss: 0.2006, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2277
183: Forward: 6 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2277
184: Forward: 6 | Train Error: 0.2430, Loss: 0.2005, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2277
185: Forward: 6 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2276
186: Forward: 6 | Train Error: 0.2430, Loss: 0.2004, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2276
187: Forward: 6 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2276
188: Forward: 6 | Train Error: 0.2430, Loss: 0.2003, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2275
189: Forward: 6 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2275
190: Forward: 6 | Train Error: 0.2430, Loss: 0.2002, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2274
191: Forward: 6 | Train Error: 0.2430, Loss: 0.2001, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2274
192: Forward: 6 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2274
193: Forward: 6 | Train Error: 0.2430, Loss: 0.2000, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2273
194: Forward: 6 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2273
195: Forward: 6 | Train Error: 0.2430, Loss: 0.1999, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2273
196: Forward: 6 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2272
197: Forward: 6 | Train Error: 0.2430, Loss: 0.1998, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2272
198: Forward: 6 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2271
199: Forward: 6 | Train Error: 0.2430, Loss: 0.1997, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2271
200: Forward: 6 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2271
201: Forward: 6 | Train Error: 0.2430, Loss: 0.1996, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2270
202: Forward: 6 | Train Error: 0.2430, Loss: 0.1995, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2270
203: Forward: 6 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2270
204: Forward: 6 | Train Error: 0.2430, Loss: 0.1994, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2269
205: Forward: 6 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2269
206: Forward: 6 | Train Error: 0.2430, Loss: 0.1993, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2268
207: Forward: 6 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2268
208: Forward: 6 | Train Error: 0.2430, Loss: 0.1992, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2268
209: Forward: 6 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2267
210: Forward: 6 | Train Error: 0.2430, Loss: 0.1991, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2267
211: Forward: 6 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2267
212: Forward: 6 | Train Error: 0.2430, Loss: 0.1990, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2266
213: Forward: 6 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2266
214: Forward: 6 | Train Error: 0.2430, Loss: 0.1989, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2266
215: Forward: 6 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2265
216: Forward: 6 | Train Error: 0.2430, Loss: 0.1988, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2265
217: Forward: 6 | Train Error: 0.2430, Loss: 0.1987, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2264
218: Forward: 6 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2264
219: Forward: 6 | Train Error: 0.2430, Loss: 0.1986, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2264
220: Forward: 6 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2263
221: Forward: 6 | Train Error: 0.2430, Loss: 0.1985, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2263
222: Forward: 6 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2263
223: Forward: 6 | Train Error: 0.2430, Loss: 0.1984, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2262
224: Forward: 6 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2262
225: Forward: 6 | Train Error: 0.2430, Loss: 0.1983, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2262
226: Forward: 6 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2261
227: Forward: 6 | Train Error: 0.2430, Loss: 0.1982, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2261
228: Forward: 6 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2261
229: Forward: 6 | Train Error: 0.2430, Loss: 0.1981, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2260
230: Forward: 6 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2260
231: Forward: 6 | Train Error: 0.2430, Loss: 0.1980, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2259
232: Forward: 6 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2259
233: Forward: 6 | Train Error: 0.2430, Loss: 0.1979, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2259
234: Forward: 6 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2258
235: Forward: 6 | Train Error: 0.2430, Loss: 0.1978, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2258
236: Forward: 6 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2258
237: Forward: 6 | Train Error: 0.2430, Loss: 0.1977, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2257
238: Forward: 6 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2257
239: Forward: 6 | Train Error: 0.2430, Loss: 0.1976, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2257
240: Forward: 6 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2256
241: Forward: 6 | Train Error: 0.2430, Loss: 0.1975, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2256
242: Forward: 6 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2256
243: Forward: 6 | Train Error: 0.2430, Loss: 0.1974, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2255
244: Forward: 6 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2255
245: Forward: 6 | Train Error: 0.2430, Loss: 0.1973, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2255
246: Forward: 6 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2254
247: Forward: 6 | Train Error: 0.2430, Loss: 0.1972, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2254
248: Forward: 6 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2253
249: Forward: 6 | Train Error: 0.2430, Loss: 0.1971, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2253
250: Forward: 6 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2253
251: Forward: 6 | Train Error: 0.2430, Loss: 0.1970, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2252
252: Forward: 6 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2252
253: Forward: 6 | Train Error: 0.2430, Loss: 0.1969, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2252
254: Forward: 6 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2251
255: Forward: 6 | Train Error: 0.2430, Loss: 0.1968, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2251
256: Forward: 6 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2251
257: Forward: 6 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2250
258: Forward: 6 | Train Error: 0.2430, Loss: 0.1967, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2250
259: Forward: 6 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2250
260: Forward: 6 | Train Error: 0.2430, Loss: 0.1966, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2249
261: Forward: 6 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2249
262: Forward: 6 | Train Error: 0.2430, Loss: 0.1965, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2249
263: Forward: 6 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2248
264: Forward: 6 | Train Error: 0.2430, Loss: 0.1964, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2248
265: Forward: 6 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2248
266: Forward: 6 | Train Error: 0.2430, Loss: 0.1963, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2247
267: Forward: 6 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2247
268: Forward: 6 | Train Error: 0.2430, Loss: 0.1962, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2247
269: Forward: 6 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2246
270: Forward: 6 | Train Error: 0.2420, Loss: 0.1961, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2246
271: Forward: 6 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2246
272: Forward: 6 | Train Error: 0.2420, Loss: 0.1960, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2245
273: Forward: 6 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2245
274: Forward: 6 | Train Error: 0.2420, Loss: 0.1959, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2244
275: Forward: 6 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2244
276: Forward: 6 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2244
277: Forward: 6 | Train Error: 0.2420, Loss: 0.1958, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2244
278: Forward: 6 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2243
279: Forward: 6 | Train Error: 0.2420, Loss: 0.1957, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2243
280: Forward: 6 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2243
281: Forward: 6 | Train Error: 0.2420, Loss: 0.1956, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2242
282: Forward: 6 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2242
283: Forward: 6 | Train Error: 0.2420, Loss: 0.1955, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2242
284: Forward: 6 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2241
285: Forward: 6 | Train Error: 0.2420, Loss: 0.1954, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2241
286: Forward: 6 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2240
287: Forward: 6 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2240
288: Forward: 6 | Train Error: 0.2420, Loss: 0.1953, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2240
289: Forward: 6 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2240
290: Forward: 6 | Train Error: 0.2420, Loss: 0.1952, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2239
291: Forward: 6 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2239
292: Forward: 6 | Train Error: 0.2420, Loss: 0.1951, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2239
293: Forward: 6 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2238
294: Forward: 6 | Train Error: 0.2420, Loss: 0.1950, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2238
295: Forward: 6 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2238
296: Forward: 6 | Train Error: 0.2420, Loss: 0.1949, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2237
297: Forward: 6 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2237
298: Forward: 6 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2237
299: Forward: 6 | Train Error: 0.2420, Loss: 0.1948, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2236
300: Forward: 6 | Train Error: 0.2420, Loss: 0.1947, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2236
301: Forward: 6 | Train Error: 0.2420, Loss: 0.1947, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2236
302: Forward: 6 | Train Error: 0.2420, Loss: 0.1946, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2235
303: Forward: 6 | Train Error: 0.2420, Loss: 0.1946, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2235
304: Forward: 6 | Train Error: 0.2420, Loss: 0.1945, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2235
305: Forward: 6 | Train Error: 0.2420, Loss: 0.1945, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2234
306: Forward: 6 | Train Error: 0.2420, Loss: 0.1944, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2234
307: Forward: 6 | Train Error: 0.2420, Loss: 0.1944, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2234
308: Forward: 6 | Train Error: 0.2410, Loss: 0.1944, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2233
309: Forward: 6 | Train Error: 0.2410, Loss: 0.1943, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2233
310: Forward: 6 | Train Error: 0.2410, Loss: 0.1943, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2233
311: Forward: 6 | Train Error: 0.2410, Loss: 0.1942, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2232
312: Forward: 6 | Train Error: 0.2410, Loss: 0.1942, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2232
313: Forward: 6 | Train Error: 0.2410, Loss: 0.1941, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2232
314: Forward: 6 | Train Error: 0.2410, Loss: 0.1941, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2231
315: Forward: 6 | Train Error: 0.2410, Loss: 0.1941, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2231
316: Forward: 6 | Train Error: 0.2410, Loss: 0.1940, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2231
317: Forward: 6 | Train Error: 0.2410, Loss: 0.1940, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2230
318: Forward: 6 | Train Error: 0.2410, Loss: 0.1939, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2230
319: Forward: 6 | Train Error: 0.2410, Loss: 0.1939, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2230
320: Forward: 6 | Train Error: 0.2410, Loss: 0.1938, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2229
321: Forward: 6 | Train Error: 0.2410, Loss: 0.1938, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2229
322: Forward: 6 | Train Error: 0.2410, Loss: 0.1937, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2229
323: Forward: 6 | Train Error: 0.2410, Loss: 0.1937, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2228
324: Forward: 6 | Train Error: 0.2410, Loss: 0.1937, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2228
325: Forward: 6 | Train Error: 0.2400, Loss: 0.1936, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2228
326: Forward: 6 | Train Error: 0.2400, Loss: 0.1936, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2227
327: Forward: 6 | Train Error: 0.2400, Loss: 0.1935, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2227
328: Forward: 6 | Train Error: 0.2400, Loss: 0.1935, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2227
329: Forward: 6 | Train Error: 0.2400, Loss: 0.1935, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2226
330: Forward: 6 | Train Error: 0.2400, Loss: 0.1934, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2226
331: Forward: 6 | Train Error: 0.2400, Loss: 0.1934, Operator norm: 0.1992 | Test Error: 0.2610, Loss: 0.2226
332: Forward: 6 | Train Error: 0.2400, Loss: 0.1933, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2226
333: Forward: 6 | Train Error: 0.2400, Loss: 0.1933, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2225
334: Forward: 6 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2225
335: Forward: 6 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2225
336: Forward: 6 | Train Error: 0.2390, Loss: 0.1932, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2224
337: Forward: 6 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2224
338: Forward: 6 | Train Error: 0.2390, Loss: 0.1931, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2224
339: Forward: 6 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2223
340: Forward: 6 | Train Error: 0.2390, Loss: 0.1930, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2223
341: Forward: 6 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2223
342: Forward: 6 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2222
343: Forward: 6 | Train Error: 0.2390, Loss: 0.1929, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2222
344: Forward: 6 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2222
345: Forward: 6 | Train Error: 0.2390, Loss: 0.1928, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2221
346: Forward: 6 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1993 | Test Error: 0.2610, Loss: 0.2221
347: Forward: 6 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2221
348: Forward: 6 | Train Error: 0.2390, Loss: 0.1927, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2220
349: Forward: 6 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2220
350: Forward: 6 | Train Error: 0.2390, Loss: 0.1926, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2220
351: Forward: 6 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2220
352: Forward: 6 | Train Error: 0.2390, Loss: 0.1925, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2219
353: Forward: 6 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2219
354: Forward: 6 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2219
355: Forward: 6 | Train Error: 0.2390, Loss: 0.1924, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2218
356: Forward: 6 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1992 | Test Error: 0.2600, Loss: 0.2218
357: Forward: 6 | Train Error: 0.2390, Loss: 0.1923, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2218
358: Forward: 6 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2217
359: Forward: 6 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2217
360: Forward: 6 | Train Error: 0.2390, Loss: 0.1922, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2217
361: Forward: 6 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1992 | Test Error: 0.2600, Loss: 0.2216
362: Forward: 6 | Train Error: 0.2390, Loss: 0.1921, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2216
363: Forward: 6 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1993 | Test Error: 0.2600, Loss: 0.2216
364: Forward: 6 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2216
365: Forward: 6 | Train Error: 0.2390, Loss: 0.1920, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2215
366: Forward: 6 | Train Error: 0.2390, Loss: 0.1919, Operator norm: 0.1993 | Test Error: 0.2590, Loss: 0.2215
367: Forward: 6 | Train Error: 0.2380, Loss: 0.1919, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2215
368: Forward: 6 | Train Error: 0.2380, Loss: 0.1918, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2214
369: Forward: 6 | Train Error: 0.2380, Loss: 0.1918, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2214
370: Forward: 6 | Train Error: 0.2380, Loss: 0.1918, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2214
371: Forward: 6 | Train Error: 0.2380, Loss: 0.1917, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2213
372: Forward: 6 | Train Error: 0.2380, Loss: 0.1917, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2213
373: Forward: 6 | Train Error: 0.2380, Loss: 0.1916, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2213
374: Forward: 6 | Train Error: 0.2380, Loss: 0.1916, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2212
375: Forward: 6 | Train Error: 0.2380, Loss: 0.1916, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2212
376: Forward: 6 | Train Error: 0.2380, Loss: 0.1915, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2212
377: Forward: 6 | Train Error: 0.2380, Loss: 0.1915, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2212
378: Forward: 6 | Train Error: 0.2380, Loss: 0.1914, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2211
379: Forward: 6 | Train Error: 0.2380, Loss: 0.1914, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2211
380: Forward: 6 | Train Error: 0.2380, Loss: 0.1914, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2211
381: Forward: 6 | Train Error: 0.2380, Loss: 0.1913, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2210
382: Forward: 6 | Train Error: 0.2380, Loss: 0.1913, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2210
383: Forward: 6 | Train Error: 0.2380, Loss: 0.1912, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2210
384: Forward: 6 | Train Error: 0.2380, Loss: 0.1912, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2209
385: Forward: 6 | Train Error: 0.2380, Loss: 0.1912, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2209
386: Forward: 6 | Train Error: 0.2380, Loss: 0.1911, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2209
387: Forward: 6 | Train Error: 0.2380, Loss: 0.1911, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2209
388: Forward: 6 | Train Error: 0.2380, Loss: 0.1911, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2208
389: Forward: 6 | Train Error: 0.2380, Loss: 0.1910, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2208
390: Forward: 6 | Train Error: 0.2380, Loss: 0.1910, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2208
391: Forward: 6 | Train Error: 0.2380, Loss: 0.1909, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2207
392: Forward: 6 | Train Error: 0.2380, Loss: 0.1909, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2207
393: Forward: 6 | Train Error: 0.2380, Loss: 0.1909, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2207
394: Forward: 6 | Train Error: 0.2380, Loss: 0.1908, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2206
395: Forward: 6 | Train Error: 0.2380, Loss: 0.1908, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2206
396: Forward: 6 | Train Error: 0.2380, Loss: 0.1907, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2206
397: Forward: 6 | Train Error: 0.2380, Loss: 0.1907, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2206
398: Forward: 6 | Train Error: 0.2380, Loss: 0.1907, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2205
399: Forward: 6 | Train Error: 0.2380, Loss: 0.1906, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2205
400: Forward: 6 | Train Error: 0.2380, Loss: 0.1906, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2205
401: Forward: 6 | Train Error: 0.2380, Loss: 0.1905, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2204
402: Forward: 6 | Train Error: 0.2380, Loss: 0.1905, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2204
403: Forward: 6 | Train Error: 0.2380, Loss: 0.1905, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2204
404: Forward: 6 | Train Error: 0.2380, Loss: 0.1904, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2204
405: Forward: 6 | Train Error: 0.2380, Loss: 0.1904, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2203
406: Forward: 6 | Train Error: 0.2380, Loss: 0.1904, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2203
407: Forward: 6 | Train Error: 0.2380, Loss: 0.1903, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2203
408: Forward: 6 | Train Error: 0.2380, Loss: 0.1903, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2202
409: Forward: 6 | Train Error: 0.2380, Loss: 0.1902, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2202
410: Forward: 6 | Train Error: 0.2380, Loss: 0.1902, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2202
411: Forward: 6 | Train Error: 0.2380, Loss: 0.1902, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2201
412: Forward: 6 | Train Error: 0.2380, Loss: 0.1901, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2201
413: Forward: 6 | Train Error: 0.2380, Loss: 0.1901, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2201
414: Forward: 6 | Train Error: 0.2380, Loss: 0.1901, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2200
415: Forward: 6 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2200
416: Forward: 6 | Train Error: 0.2380, Loss: 0.1900, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2200
417: Forward: 6 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2200
418: Forward: 6 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2199
419: Forward: 6 | Train Error: 0.2380, Loss: 0.1899, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2199
420: Forward: 6 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2199
421: Forward: 6 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2198
422: Forward: 6 | Train Error: 0.2380, Loss: 0.1898, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2198
423: Forward: 6 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2198
424: Forward: 6 | Train Error: 0.2380, Loss: 0.1897, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2198
425: Forward: 6 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2197
426: Forward: 6 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2197
427: Forward: 6 | Train Error: 0.2380, Loss: 0.1896, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2197
428: Forward: 6 | Train Error: 0.2380, Loss: 0.1895, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2196
429: Forward: 6 | Train Error: 0.2380, Loss: 0.1895, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2196
430: Forward: 6 | Train Error: 0.2380, Loss: 0.1895, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2196
431: Forward: 6 | Train Error: 0.2380, Loss: 0.1894, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2196
432: Forward: 6 | Train Error: 0.2380, Loss: 0.1894, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2195
433: Forward: 6 | Train Error: 0.2380, Loss: 0.1894, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2195
434: Forward: 6 | Train Error: 0.2380, Loss: 0.1893, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2195
435: Forward: 6 | Train Error: 0.2380, Loss: 0.1893, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2194
436: Forward: 6 | Train Error: 0.2380, Loss: 0.1892, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2194
437: Forward: 6 | Train Error: 0.2380, Loss: 0.1892, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2194
438: Forward: 6 | Train Error: 0.2380, Loss: 0.1892, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2194
439: Forward: 6 | Train Error: 0.2380, Loss: 0.1891, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2193
440: Forward: 6 | Train Error: 0.2380, Loss: 0.1891, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2193
441: Forward: 6 | Train Error: 0.2380, Loss: 0.1891, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2193
442: Forward: 6 | Train Error: 0.2380, Loss: 0.1890, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2192
443: Forward: 6 | Train Error: 0.2380, Loss: 0.1890, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2192
444: Forward: 6 | Train Error: 0.2380, Loss: 0.1890, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2192
445: Forward: 6 | Train Error: 0.2380, Loss: 0.1889, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2192
446: Forward: 6 | Train Error: 0.2380, Loss: 0.1889, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2191
447: Forward: 6 | Train Error: 0.2380, Loss: 0.1888, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2191
448: Forward: 6 | Train Error: 0.2380, Loss: 0.1888, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2191
449: Forward: 6 | Train Error: 0.2380, Loss: 0.1888, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2190
450: Forward: 6 | Train Error: 0.2380, Loss: 0.1887, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2190
451: Forward: 6 | Train Error: 0.2380, Loss: 0.1887, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2190
452: Forward: 6 | Train Error: 0.2380, Loss: 0.1887, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2190
453: Forward: 6 | Train Error: 0.2380, Loss: 0.1886, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2189
454: Forward: 6 | Train Error: 0.2380, Loss: 0.1886, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2189
455: Forward: 6 | Train Error: 0.2380, Loss: 0.1886, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2189
456: Forward: 6 | Train Error: 0.2380, Loss: 0.1885, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2188
457: Forward: 6 | Train Error: 0.2380, Loss: 0.1885, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2188
458: Forward: 6 | Train Error: 0.2380, Loss: 0.1884, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2188
459: Forward: 6 | Train Error: 0.2380, Loss: 0.1884, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2188
460: Forward: 6 | Train Error: 0.2380, Loss: 0.1884, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2187
461: Forward: 6 | Train Error: 0.2380, Loss: 0.1883, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2187
462: Forward: 6 | Train Error: 0.2380, Loss: 0.1883, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2187
463: Forward: 6 | Train Error: 0.2380, Loss: 0.1883, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2187
464: Forward: 6 | Train Error: 0.2380, Loss: 0.1882, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2186
465: Forward: 6 | Train Error: 0.2380, Loss: 0.1882, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2186
466: Forward: 6 | Train Error: 0.2380, Loss: 0.1882, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2186
467: Forward: 6 | Train Error: 0.2380, Loss: 0.1881, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2185
468: Forward: 6 | Train Error: 0.2380, Loss: 0.1881, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2185
469: Forward: 6 | Train Error: 0.2380, Loss: 0.1881, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2185
470: Forward: 6 | Train Error: 0.2370, Loss: 0.1880, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2185
471: Forward: 6 | Train Error: 0.2370, Loss: 0.1880, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2184
472: Forward: 6 | Train Error: 0.2370, Loss: 0.1880, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2184
473: Forward: 6 | Train Error: 0.2370, Loss: 0.1879, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2184
474: Forward: 6 | Train Error: 0.2370, Loss: 0.1879, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2184
475: Forward: 6 | Train Error: 0.2370, Loss: 0.1879, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2183
476: Forward: 6 | Train Error: 0.2370, Loss: 0.1878, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2183
477: Forward: 6 | Train Error: 0.2370, Loss: 0.1878, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2183
478: Forward: 6 | Train Error: 0.2370, Loss: 0.1877, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2182
479: Forward: 6 | Train Error: 0.2370, Loss: 0.1877, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2182
480: Forward: 6 | Train Error: 0.2370, Loss: 0.1877, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2182
481: Forward: 6 | Train Error: 0.2370, Loss: 0.1876, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2182
482: Forward: 6 | Train Error: 0.2370, Loss: 0.1876, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2181
483: Forward: 6 | Train Error: 0.2360, Loss: 0.1876, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2181
484: Forward: 6 | Train Error: 0.2360, Loss: 0.1875, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2181
485: Forward: 6 | Train Error: 0.2360, Loss: 0.1875, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2181
486: Forward: 6 | Train Error: 0.2360, Loss: 0.1875, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2180
487: Forward: 6 | Train Error: 0.2360, Loss: 0.1874, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2180
488: Forward: 6 | Train Error: 0.2360, Loss: 0.1874, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2180
489: Forward: 6 | Train Error: 0.2360, Loss: 0.1874, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2179
490: Forward: 6 | Train Error: 0.2360, Loss: 0.1873, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2179
491: Forward: 6 | Train Error: 0.2360, Loss: 0.1873, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2179
492: Forward: 6 | Train Error: 0.2360, Loss: 0.1873, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2179
493: Forward: 6 | Train Error: 0.2360, Loss: 0.1872, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2178
494: Forward: 6 | Train Error: 0.2360, Loss: 0.1872, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2178
495: Forward: 6 | Train Error: 0.2360, Loss: 0.1872, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2178
496: Forward: 6 | Train Error: 0.2360, Loss: 0.1871, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2178
497: Forward: 6 | Train Error: 0.2360, Loss: 0.1871, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2177
498: Forward: 6 | Train Error: 0.2360, Loss: 0.1871, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2177
499: Forward: 6 | Train Error: 0.2360, Loss: 0.1870, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2177
500: Forward: 6 | Train Error: 0.2360, Loss: 0.1870, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2176
501: Forward: 6 | Train Error: 0.2360, Loss: 0.1870, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2176
502: Forward: 6 | Train Error: 0.2360, Loss: 0.1869, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2176
503: Forward: 6 | Train Error: 0.2360, Loss: 0.1869, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2176
504: Forward: 6 | Train Error: 0.2360, Loss: 0.1869, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2175
505: Forward: 6 | Train Error: 0.2360, Loss: 0.1868, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2175
506: Forward: 6 | Train Error: 0.2360, Loss: 0.1868, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2175
507: Forward: 6 | Train Error: 0.2360, Loss: 0.1868, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2175
508: Forward: 6 | Train Error: 0.2360, Loss: 0.1867, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2174
509: Forward: 6 | Train Error: 0.2360, Loss: 0.1867, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2174
510: Forward: 6 | Train Error: 0.2360, Loss: 0.1867, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2174
511: Forward: 6 | Train Error: 0.2360, Loss: 0.1866, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2174
512: Forward: 6 | Train Error: 0.2360, Loss: 0.1866, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2173
513: Forward: 6 | Train Error: 0.2360, Loss: 0.1866, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2173
514: Forward: 6 | Train Error: 0.2360, Loss: 0.1865, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2173
515: Forward: 6 | Train Error: 0.2360, Loss: 0.1865, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2172
516: Forward: 6 | Train Error: 0.2360, Loss: 0.1865, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2172
517: Forward: 6 | Train Error: 0.2360, Loss: 0.1864, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2172
518: Forward: 6 | Train Error: 0.2360, Loss: 0.1864, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2172
519: Forward: 6 | Train Error: 0.2360, Loss: 0.1864, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2171
520: Forward: 6 | Train Error: 0.2360, Loss: 0.1863, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2171
521: Forward: 6 | Train Error: 0.2350, Loss: 0.1863, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2171
522: Forward: 6 | Train Error: 0.2350, Loss: 0.1863, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2171
523: Forward: 6 | Train Error: 0.2350, Loss: 0.1862, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2170
524: Forward: 6 | Train Error: 0.2350, Loss: 0.1862, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2170
525: Forward: 6 | Train Error: 0.2350, Loss: 0.1862, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2170
526: Forward: 6 | Train Error: 0.2350, Loss: 0.1861, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2170
527: Forward: 6 | Train Error: 0.2350, Loss: 0.1861, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2169
528: Forward: 6 | Train Error: 0.2350, Loss: 0.1861, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2169
529: Forward: 6 | Train Error: 0.2350, Loss: 0.1860, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2169
530: Forward: 6 | Train Error: 0.2350, Loss: 0.1860, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2168
531: Forward: 6 | Train Error: 0.2350, Loss: 0.1860, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2168
532: Forward: 6 | Train Error: 0.2350, Loss: 0.1859, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2168
533: Forward: 6 | Train Error: 0.2350, Loss: 0.1859, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2168
534: Forward: 6 | Train Error: 0.2340, Loss: 0.1859, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2167
535: Forward: 6 | Train Error: 0.2340, Loss: 0.1858, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2167
536: Forward: 6 | Train Error: 0.2340, Loss: 0.1858, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2167
537: Forward: 6 | Train Error: 0.2340, Loss: 0.1858, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2167
538: Forward: 6 | Train Error: 0.2340, Loss: 0.1857, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2166
539: Forward: 6 | Train Error: 0.2340, Loss: 0.1857, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2166
540: Forward: 6 | Train Error: 0.2340, Loss: 0.1857, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2166
541: Forward: 6 | Train Error: 0.2330, Loss: 0.1856, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2166
542: Forward: 6 | Train Error: 0.2330, Loss: 0.1856, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2165
543: Forward: 6 | Train Error: 0.2330, Loss: 0.1856, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2165
544: Forward: 6 | Train Error: 0.2330, Loss: 0.1855, Operator norm: 0.1992 | Test Error: 0.2560, Loss: 0.2165
545: Forward: 6 | Train Error: 0.2330, Loss: 0.1855, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2165
546: Forward: 6 | Train Error: 0.2330, Loss: 0.1855, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2164
547: Forward: 6 | Train Error: 0.2330, Loss: 0.1855, Operator norm: 0.1992 | Test Error: 0.2560, Loss: 0.2164
548: Forward: 6 | Train Error: 0.2320, Loss: 0.1854, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2164
549: Forward: 6 | Train Error: 0.2320, Loss: 0.1854, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2164
550: Forward: 6 | Train Error: 0.2320, Loss: 0.1854, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2163
551: Forward: 6 | Train Error: 0.2320, Loss: 0.1853, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2163
552: Forward: 6 | Train Error: 0.2320, Loss: 0.1853, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2163
553: Forward: 6 | Train Error: 0.2320, Loss: 0.1853, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2163
554: Forward: 6 | Train Error: 0.2320, Loss: 0.1852, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2162
555: Forward: 6 | Train Error: 0.2320, Loss: 0.1852, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2162
556: Forward: 6 | Train Error: 0.2320, Loss: 0.1852, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2162
557: Forward: 6 | Train Error: 0.2320, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2162
558: Forward: 6 | Train Error: 0.2320, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2161
559: Forward: 6 | Train Error: 0.2320, Loss: 0.1851, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2161
560: Forward: 6 | Train Error: 0.2320, Loss: 0.1850, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2161
561: Forward: 6 | Train Error: 0.2320, Loss: 0.1850, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2161
562: Forward: 6 | Train Error: 0.2320, Loss: 0.1850, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2160
563: Forward: 6 | Train Error: 0.2320, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2160
564: Forward: 6 | Train Error: 0.2320, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2160
565: Forward: 6 | Train Error: 0.2320, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2160
566: Forward: 6 | Train Error: 0.2320, Loss: 0.1849, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2159
567: Forward: 6 | Train Error: 0.2320, Loss: 0.1848, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2159
568: Forward: 6 | Train Error: 0.2320, Loss: 0.1848, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2159
569: Forward: 6 | Train Error: 0.2320, Loss: 0.1848, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2159
570: Forward: 6 | Train Error: 0.2320, Loss: 0.1847, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2158
571: Forward: 6 | Train Error: 0.2320, Loss: 0.1847, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2158
572: Forward: 6 | Train Error: 0.2320, Loss: 0.1847, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2158
573: Forward: 6 | Train Error: 0.2320, Loss: 0.1846, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2158
574: Forward: 6 | Train Error: 0.2320, Loss: 0.1846, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2157
575: Forward: 6 | Train Error: 0.2320, Loss: 0.1846, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2157
576: Forward: 6 | Train Error: 0.2320, Loss: 0.1845, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2157
577: Forward: 6 | Train Error: 0.2320, Loss: 0.1845, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2157
578: Forward: 6 | Train Error: 0.2320, Loss: 0.1845, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2156
579: Forward: 6 | Train Error: 0.2320, Loss: 0.1844, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2156
580: Forward: 6 | Train Error: 0.2320, Loss: 0.1844, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2156
581: Forward: 6 | Train Error: 0.2320, Loss: 0.1844, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2156
582: Forward: 6 | Train Error: 0.2310, Loss: 0.1844, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2155
583: Forward: 6 | Train Error: 0.2310, Loss: 0.1843, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2155
584: Forward: 6 | Train Error: 0.2310, Loss: 0.1843, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2155
585: Forward: 6 | Train Error: 0.2310, Loss: 0.1843, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2155
586: Forward: 6 | Train Error: 0.2310, Loss: 0.1842, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2154
587: Forward: 6 | Train Error: 0.2310, Loss: 0.1842, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2154
588: Forward: 6 | Train Error: 0.2310, Loss: 0.1842, Operator norm: 0.1992 | Test Error: 0.2580, Loss: 0.2154
589: Forward: 6 | Train Error: 0.2310, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2154
590: Forward: 6 | Train Error: 0.2310, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2153
591: Forward: 6 | Train Error: 0.2310, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2580, Loss: 0.2153
592: Forward: 6 | Train Error: 0.2310, Loss: 0.1841, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2153
593: Forward: 6 | Train Error: 0.2310, Loss: 0.1840, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2153
594: Forward: 6 | Train Error: 0.2310, Loss: 0.1840, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2152
595: Forward: 6 | Train Error: 0.2310, Loss: 0.1840, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2152
596: Forward: 6 | Train Error: 0.2310, Loss: 0.1839, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2152
597: Forward: 6 | Train Error: 0.2310, Loss: 0.1839, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2152
598: Forward: 6 | Train Error: 0.2310, Loss: 0.1839, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2151
599: Forward: 6 | Train Error: 0.2310, Loss: 0.1838, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2151
600: Forward: 6 | Train Error: 0.2310, Loss: 0.1838, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2151
601: Forward: 6 | Train Error: 0.2310, Loss: 0.1838, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2151
602: Forward: 6 | Train Error: 0.2310, Loss: 0.1837, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2151
603: Forward: 6 | Train Error: 0.2310, Loss: 0.1837, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2150
604: Forward: 6 | Train Error: 0.2310, Loss: 0.1837, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2150
605: Forward: 6 | Train Error: 0.2310, Loss: 0.1837, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2150
606: Forward: 6 | Train Error: 0.2310, Loss: 0.1836, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2150
607: Forward: 6 | Train Error: 0.2310, Loss: 0.1836, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2149
608: Forward: 6 | Train Error: 0.2310, Loss: 0.1836, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2149
609: Forward: 6 | Train Error: 0.2310, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2149
610: Forward: 6 | Train Error: 0.2310, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2149
611: Forward: 6 | Train Error: 0.2310, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2148
612: Forward: 6 | Train Error: 0.2310, Loss: 0.1835, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2148
613: Forward: 6 | Train Error: 0.2310, Loss: 0.1834, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2148
614: Forward: 6 | Train Error: 0.2310, Loss: 0.1834, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2148
615: Forward: 6 | Train Error: 0.2310, Loss: 0.1834, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2147
616: Forward: 6 | Train Error: 0.2310, Loss: 0.1833, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2147
617: Forward: 6 | Train Error: 0.2310, Loss: 0.1833, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2147
618: Forward: 6 | Train Error: 0.2310, Loss: 0.1833, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2147
619: Forward: 6 | Train Error: 0.2310, Loss: 0.1832, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2146
620: Forward: 6 | Train Error: 0.2310, Loss: 0.1832, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2146
621: Forward: 6 | Train Error: 0.2310, Loss: 0.1832, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2146
622: Forward: 6 | Train Error: 0.2310, Loss: 0.1832, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2146
623: Forward: 6 | Train Error: 0.2310, Loss: 0.1831, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2146
624: Forward: 6 | Train Error: 0.2310, Loss: 0.1831, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2145
625: Forward: 6 | Train Error: 0.2300, Loss: 0.1831, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2145
626: Forward: 6 | Train Error: 0.2300, Loss: 0.1830, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2145
627: Forward: 6 | Train Error: 0.2300, Loss: 0.1830, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2145
628: Forward: 6 | Train Error: 0.2300, Loss: 0.1830, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2144
629: Forward: 6 | Train Error: 0.2300, Loss: 0.1829, Operator norm: 0.1993 | Test Error: 0.2570, Loss: 0.2144
630: Forward: 6 | Train Error: 0.2300, Loss: 0.1829, Operator norm: 0.1992 | Test Error: 0.2570, Loss: 0.2144
631: Forward: 6 | Train Error: 0.2300, Loss: 0.1829, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2144
632: Forward: 6 | Train Error: 0.2300, Loss: 0.1829, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2143
633: Forward: 6 | Train Error: 0.2300, Loss: 0.1828, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2143
634: Forward: 6 | Train Error: 0.2300, Loss: 0.1828, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2143
635: Forward: 6 | Train Error: 0.2300, Loss: 0.1828, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2143
636: Forward: 6 | Train Error: 0.2300, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2142
637: Forward: 6 | Train Error: 0.2300, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2142
638: Forward: 6 | Train Error: 0.2300, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2142
639: Forward: 6 | Train Error: 0.2290, Loss: 0.1827, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2142
640: Forward: 6 | Train Error: 0.2290, Loss: 0.1826, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2142
641: Forward: 6 | Train Error: 0.2290, Loss: 0.1826, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2141
642: Forward: 6 | Train Error: 0.2290, Loss: 0.1826, Operator norm: 0.1993 | Test Error: 0.2560, Loss: 0.2141
643: Forward: 6 | Train Error: 0.2290, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2141
644: Forward: 6 | Train Error: 0.2290, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2141
645: Forward: 6 | Train Error: 0.2290, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2140
646: Forward: 6 | Train Error: 0.2290, Loss: 0.1825, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2140
647: Forward: 6 | Train Error: 0.2290, Loss: 0.1824, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2140
648: Forward: 6 | Train Error: 0.2290, Loss: 0.1824, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2140
649: Forward: 6 | Train Error: 0.2290, Loss: 0.1824, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2139
650: Forward: 6 | Train Error: 0.2290, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2139
651: Forward: 6 | Train Error: 0.2290, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2139
652: Forward: 6 | Train Error: 0.2290, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2139
653: Forward: 6 | Train Error: 0.2290, Loss: 0.1823, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2139
654: Forward: 6 | Train Error: 0.2290, Loss: 0.1822, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2138
655: Forward: 6 | Train Error: 0.2280, Loss: 0.1822, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2138
656: Forward: 6 | Train Error: 0.2280, Loss: 0.1822, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2138
657: Forward: 6 | Train Error: 0.2280, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2138
658: Forward: 6 | Train Error: 0.2280, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2137
659: Forward: 6 | Train Error: 0.2280, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2137
660: Forward: 6 | Train Error: 0.2280, Loss: 0.1821, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2137
661: Forward: 6 | Train Error: 0.2280, Loss: 0.1820, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2137
662: Forward: 6 | Train Error: 0.2280, Loss: 0.1820, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2136
663: Forward: 6 | Train Error: 0.2270, Loss: 0.1820, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2136
664: Forward: 6 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2136
665: Forward: 6 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2136
666: Forward: 6 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2136
667: Forward: 6 | Train Error: 0.2270, Loss: 0.1819, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2135
668: Forward: 6 | Train Error: 0.2270, Loss: 0.1818, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2135
669: Forward: 6 | Train Error: 0.2270, Loss: 0.1818, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2135
670: Forward: 6 | Train Error: 0.2270, Loss: 0.1818, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2135
671: Forward: 6 | Train Error: 0.2270, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2134
672: Forward: 6 | Train Error: 0.2270, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2134
673: Forward: 6 | Train Error: 0.2270, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2134
674: Forward: 6 | Train Error: 0.2270, Loss: 0.1817, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2134
675: Forward: 6 | Train Error: 0.2270, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2134
676: Forward: 6 | Train Error: 0.2270, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2133
677: Forward: 6 | Train Error: 0.2270, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2133
678: Forward: 6 | Train Error: 0.2270, Loss: 0.1816, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2133
679: Forward: 6 | Train Error: 0.2270, Loss: 0.1815, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2133
680: Forward: 6 | Train Error: 0.2270, Loss: 0.1815, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2132
681: Forward: 6 | Train Error: 0.2270, Loss: 0.1815, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2132
682: Forward: 6 | Train Error: 0.2270, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2132
683: Forward: 6 | Train Error: 0.2270, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2132
684: Forward: 6 | Train Error: 0.2270, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2132
685: Forward: 6 | Train Error: 0.2270, Loss: 0.1814, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2131
686: Forward: 6 | Train Error: 0.2270, Loss: 0.1813, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2131
687: Forward: 6 | Train Error: 0.2270, Loss: 0.1813, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2131
688: Forward: 6 | Train Error: 0.2270, Loss: 0.1813, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2131
689: Forward: 6 | Train Error: 0.2270, Loss: 0.1813, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2130
690: Forward: 6 | Train Error: 0.2270, Loss: 0.1812, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2130
691: Forward: 6 | Train Error: 0.2270, Loss: 0.1812, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2130
692: Forward: 6 | Train Error: 0.2270, Loss: 0.1812, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2130
693: Forward: 6 | Train Error: 0.2270, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2130
694: Forward: 6 | Train Error: 0.2270, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2129
695: Forward: 6 | Train Error: 0.2270, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2129
696: Forward: 6 | Train Error: 0.2270, Loss: 0.1811, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2129
697: Forward: 6 | Train Error: 0.2270, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2129
698: Forward: 6 | Train Error: 0.2270, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2129
699: Forward: 6 | Train Error: 0.2270, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2128
700: Forward: 6 | Train Error: 0.2270, Loss: 0.1810, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2128
701: Forward: 6 | Train Error: 0.2270, Loss: 0.1809, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2128
702: Forward: 6 | Train Error: 0.2270, Loss: 0.1809, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2128
703: Forward: 6 | Train Error: 0.2270, Loss: 0.1809, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2127
704: Forward: 6 | Train Error: 0.2270, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2127
705: Forward: 6 | Train Error: 0.2270, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2127
706: Forward: 6 | Train Error: 0.2270, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2127
707: Forward: 6 | Train Error: 0.2270, Loss: 0.1808, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2127
708: Forward: 6 | Train Error: 0.2270, Loss: 0.1807, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2126
709: Forward: 6 | Train Error: 0.2270, Loss: 0.1807, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2126
710: Forward: 6 | Train Error: 0.2270, Loss: 0.1807, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2126
711: Forward: 6 | Train Error: 0.2270, Loss: 0.1807, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2126
712: Forward: 6 | Train Error: 0.2270, Loss: 0.1806, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2125
713: Forward: 6 | Train Error: 0.2270, Loss: 0.1806, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2125
714: Forward: 6 | Train Error: 0.2270, Loss: 0.1806, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2125
715: Forward: 6 | Train Error: 0.2270, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2125
716: Forward: 6 | Train Error: 0.2270, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
717: Forward: 6 | Train Error: 0.2260, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
718: Forward: 6 | Train Error: 0.2260, Loss: 0.1805, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
719: Forward: 6 | Train Error: 0.2260, Loss: 0.1804, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
720: Forward: 6 | Train Error: 0.2260, Loss: 0.1804, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
721: Forward: 6 | Train Error: 0.2260, Loss: 0.1804, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2124
722: Forward: 6 | Train Error: 0.2260, Loss: 0.1804, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2123
723: Forward: 6 | Train Error: 0.2260, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2123
724: Forward: 6 | Train Error: 0.2260, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2123
725: Forward: 6 | Train Error: 0.2260, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2123
726: Forward: 6 | Train Error: 0.2260, Loss: 0.1803, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2122
727: Forward: 6 | Train Error: 0.2260, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2122
728: Forward: 6 | Train Error: 0.2260, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2122
729: Forward: 6 | Train Error: 0.2260, Loss: 0.1802, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2122
730: Forward: 6 | Train Error: 0.2260, Loss: 0.1801, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2122
731: Forward: 6 | Train Error: 0.2260, Loss: 0.1801, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2121
732: Forward: 6 | Train Error: 0.2260, Loss: 0.1801, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2121
733: Forward: 6 | Train Error: 0.2260, Loss: 0.1801, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2121
734: Forward: 6 | Train Error: 0.2260, Loss: 0.1800, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2121
735: Forward: 6 | Train Error: 0.2260, Loss: 0.1800, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2121
736: Forward: 6 | Train Error: 0.2260, Loss: 0.1800, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2120
737: Forward: 6 | Train Error: 0.2260, Loss: 0.1800, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2120
738: Forward: 6 | Train Error: 0.2260, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2120
739: Forward: 6 | Train Error: 0.2260, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2120
740: Forward: 6 | Train Error: 0.2260, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2119
741: Forward: 6 | Train Error: 0.2260, Loss: 0.1799, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2119
742: Forward: 6 | Train Error: 0.2260, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2119
743: Forward: 6 | Train Error: 0.2260, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2119
744: Forward: 6 | Train Error: 0.2260, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2119
745: Forward: 6 | Train Error: 0.2260, Loss: 0.1798, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2118
746: Forward: 6 | Train Error: 0.2260, Loss: 0.1797, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2118
747: Forward: 6 | Train Error: 0.2260, Loss: 0.1797, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2118
748: Forward: 6 | Train Error: 0.2260, Loss: 0.1797, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2118
749: Forward: 6 | Train Error: 0.2260, Loss: 0.1797, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2118
750: Forward: 6 | Train Error: 0.2260, Loss: 0.1796, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2117
751: Forward: 6 | Train Error: 0.2250, Loss: 0.1796, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2117
752: Forward: 6 | Train Error: 0.2250, Loss: 0.1796, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2117
753: Forward: 6 | Train Error: 0.2250, Loss: 0.1795, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2117
754: Forward: 6 | Train Error: 0.2250, Loss: 0.1795, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2117
755: Forward: 6 | Train Error: 0.2240, Loss: 0.1795, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2116
756: Forward: 6 | Train Error: 0.2240, Loss: 0.1795, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2116
757: Forward: 6 | Train Error: 0.2240, Loss: 0.1794, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2116
758: Forward: 6 | Train Error: 0.2240, Loss: 0.1794, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2116
759: Forward: 6 | Train Error: 0.2240, Loss: 0.1794, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2115
760: Forward: 6 | Train Error: 0.2240, Loss: 0.1794, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2115
761: Forward: 6 | Train Error: 0.2240, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2115
762: Forward: 6 | Train Error: 0.2240, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2115
763: Forward: 6 | Train Error: 0.2240, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2115
764: Forward: 6 | Train Error: 0.2240, Loss: 0.1793, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2114
765: Forward: 6 | Train Error: 0.2240, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2114
766: Forward: 6 | Train Error: 0.2240, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2114
767: Forward: 6 | Train Error: 0.2240, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2114
768: Forward: 6 | Train Error: 0.2240, Loss: 0.1792, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2114
769: Forward: 6 | Train Error: 0.2230, Loss: 0.1791, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2113
770: Forward: 6 | Train Error: 0.2230, Loss: 0.1791, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2113
771: Forward: 6 | Train Error: 0.2230, Loss: 0.1791, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2113
772: Forward: 6 | Train Error: 0.2230, Loss: 0.1791, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2113
773: Forward: 6 | Train Error: 0.2230, Loss: 0.1790, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2113
774: Forward: 6 | Train Error: 0.2230, Loss: 0.1790, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2112
775: Forward: 6 | Train Error: 0.2230, Loss: 0.1790, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2112
776: Forward: 6 | Train Error: 0.2220, Loss: 0.1790, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2112
777: Forward: 6 | Train Error: 0.2220, Loss: 0.1789, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2112
778: Forward: 6 | Train Error: 0.2220, Loss: 0.1789, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2112
779: Forward: 6 | Train Error: 0.2220, Loss: 0.1789, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2111
780: Forward: 6 | Train Error: 0.2220, Loss: 0.1789, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2111
781: Forward: 6 | Train Error: 0.2220, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2111
782: Forward: 6 | Train Error: 0.2220, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2111
783: Forward: 6 | Train Error: 0.2220, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2111
784: Forward: 6 | Train Error: 0.2220, Loss: 0.1788, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2110
785: Forward: 6 | Train Error: 0.2220, Loss: 0.1787, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2110
786: Forward: 6 | Train Error: 0.2220, Loss: 0.1787, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2110
787: Forward: 6 | Train Error: 0.2220, Loss: 0.1787, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2110
788: Forward: 6 | Train Error: 0.2220, Loss: 0.1787, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2110
789: Forward: 6 | Train Error: 0.2220, Loss: 0.1786, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2109
790: Forward: 6 | Train Error: 0.2220, Loss: 0.1786, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2109
791: Forward: 6 | Train Error: 0.2220, Loss: 0.1786, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2109
792: Forward: 6 | Train Error: 0.2220, Loss: 0.1786, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2109
793: Forward: 6 | Train Error: 0.2220, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2109
794: Forward: 6 | Train Error: 0.2220, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2108
795: Forward: 6 | Train Error: 0.2220, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2108
796: Forward: 6 | Train Error: 0.2220, Loss: 0.1785, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2108
797: Forward: 6 | Train Error: 0.2220, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2108
798: Forward: 6 | Train Error: 0.2220, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2108
799: Forward: 6 | Train Error: 0.2220, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2107
800: Forward: 6 | Train Error: 0.2220, Loss: 0.1784, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2107
801: Forward: 6 | Train Error: 0.2220, Loss: 0.1783, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2107
802: Forward: 6 | Train Error: 0.2220, Loss: 0.1783, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2107
803: Forward: 6 | Train Error: 0.2220, Loss: 0.1783, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2107
804: Forward: 6 | Train Error: 0.2220, Loss: 0.1783, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2106
805: Forward: 6 | Train Error: 0.2220, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2106
806: Forward: 6 | Train Error: 0.2220, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2106
807: Forward: 6 | Train Error: 0.2220, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2106
808: Forward: 6 | Train Error: 0.2220, Loss: 0.1782, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2106
809: Forward: 6 | Train Error: 0.2220, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2105
810: Forward: 6 | Train Error: 0.2220, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2105
811: Forward: 6 | Train Error: 0.2220, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2105
812: Forward: 6 | Train Error: 0.2220, Loss: 0.1781, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2105
813: Forward: 6 | Train Error: 0.2220, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2105
814: Forward: 6 | Train Error: 0.2220, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2104
815: Forward: 6 | Train Error: 0.2220, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2104
816: Forward: 6 | Train Error: 0.2220, Loss: 0.1780, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2104
817: Forward: 6 | Train Error: 0.2220, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2104
818: Forward: 6 | Train Error: 0.2220, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2104
819: Forward: 6 | Train Error: 0.2220, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2103
820: Forward: 6 | Train Error: 0.2220, Loss: 0.1779, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2103
821: Forward: 6 | Train Error: 0.2220, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2103
822: Forward: 6 | Train Error: 0.2210, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2103
823: Forward: 6 | Train Error: 0.2210, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2103
824: Forward: 6 | Train Error: 0.2210, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2102
825: Forward: 6 | Train Error: 0.2210, Loss: 0.1778, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2102
826: Forward: 6 | Train Error: 0.2210, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2102
827: Forward: 6 | Train Error: 0.2210, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2102
828: Forward: 6 | Train Error: 0.2210, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2102
829: Forward: 6 | Train Error: 0.2210, Loss: 0.1777, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2101
830: Forward: 6 | Train Error: 0.2210, Loss: 0.1776, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2101
831: Forward: 6 | Train Error: 0.2210, Loss: 0.1776, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2101
832: Forward: 6 | Train Error: 0.2210, Loss: 0.1776, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2101
833: Forward: 6 | Train Error: 0.2210, Loss: 0.1776, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2101
834: Forward: 6 | Train Error: 0.2210, Loss: 0.1775, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2101
835: Forward: 6 | Train Error: 0.2210, Loss: 0.1775, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2100
836: Forward: 6 | Train Error: 0.2210, Loss: 0.1775, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2100
837: Forward: 6 | Train Error: 0.2210, Loss: 0.1775, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2100
838: Forward: 6 | Train Error: 0.2200, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2100
839: Forward: 6 | Train Error: 0.2200, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2100
840: Forward: 6 | Train Error: 0.2200, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2099
841: Forward: 6 | Train Error: 0.2200, Loss: 0.1774, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2099
842: Forward: 6 | Train Error: 0.2200, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2099
843: Forward: 6 | Train Error: 0.2200, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2099
844: Forward: 6 | Train Error: 0.2190, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2099
845: Forward: 6 | Train Error: 0.2190, Loss: 0.1773, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2098
846: Forward: 6 | Train Error: 0.2190, Loss: 0.1772, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2098
847: Forward: 6 | Train Error: 0.2190, Loss: 0.1772, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2098
848: Forward: 6 | Train Error: 0.2190, Loss: 0.1772, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2098
849: Forward: 6 | Train Error: 0.2190, Loss: 0.1772, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2098
850: Forward: 6 | Train Error: 0.2190, Loss: 0.1772, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2097
851: Forward: 6 | Train Error: 0.2190, Loss: 0.1771, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2097
852: Forward: 6 | Train Error: 0.2190, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2097
853: Forward: 6 | Train Error: 0.2190, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2097
854: Forward: 6 | Train Error: 0.2190, Loss: 0.1771, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2097
855: Forward: 6 | Train Error: 0.2190, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2097
856: Forward: 6 | Train Error: 0.2190, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2096
857: Forward: 6 | Train Error: 0.2190, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2096
858: Forward: 6 | Train Error: 0.2190, Loss: 0.1770, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2096
859: Forward: 6 | Train Error: 0.2190, Loss: 0.1769, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2096
860: Forward: 6 | Train Error: 0.2190, Loss: 0.1769, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2096
861: Forward: 6 | Train Error: 0.2190, Loss: 0.1769, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2095
862: Forward: 6 | Train Error: 0.2190, Loss: 0.1769, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2095
863: Forward: 6 | Train Error: 0.2190, Loss: 0.1768, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2095
864: Forward: 6 | Train Error: 0.2190, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2095
865: Forward: 6 | Train Error: 0.2190, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2095
866: Forward: 6 | Train Error: 0.2190, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2095
867: Forward: 6 | Train Error: 0.2190, Loss: 0.1768, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2094
868: Forward: 6 | Train Error: 0.2190, Loss: 0.1767, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2094
869: Forward: 6 | Train Error: 0.2190, Loss: 0.1767, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2094
870: Forward: 6 | Train Error: 0.2190, Loss: 0.1767, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2094
871: Forward: 6 | Train Error: 0.2180, Loss: 0.1767, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2093
872: Forward: 6 | Train Error: 0.2180, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2093
873: Forward: 6 | Train Error: 0.2180, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2093
874: Forward: 6 | Train Error: 0.2180, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2093
875: Forward: 6 | Train Error: 0.2180, Loss: 0.1766, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2093
876: Forward: 6 | Train Error: 0.2180, Loss: 0.1765, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2093
877: Forward: 6 | Train Error: 0.2180, Loss: 0.1765, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
878: Forward: 6 | Train Error: 0.2180, Loss: 0.1765, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
879: Forward: 6 | Train Error: 0.2180, Loss: 0.1765, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
880: Forward: 6 | Train Error: 0.2180, Loss: 0.1765, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
881: Forward: 6 | Train Error: 0.2180, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
882: Forward: 6 | Train Error: 0.2180, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2092
883: Forward: 6 | Train Error: 0.2180, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2091
884: Forward: 6 | Train Error: 0.2180, Loss: 0.1764, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2091
885: Forward: 6 | Train Error: 0.2180, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2091
886: Forward: 6 | Train Error: 0.2180, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2091
887: Forward: 6 | Train Error: 0.2180, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2091
888: Forward: 6 | Train Error: 0.2180, Loss: 0.1763, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2090
889: Forward: 6 | Train Error: 0.2180, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2090
890: Forward: 6 | Train Error: 0.2180, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2090
891: Forward: 6 | Train Error: 0.2180, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2090
892: Forward: 6 | Train Error: 0.2180, Loss: 0.1762, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2090
893: Forward: 6 | Train Error: 0.2180, Loss: 0.1762, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2089
894: Forward: 6 | Train Error: 0.2180, Loss: 0.1761, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2089
895: Forward: 6 | Train Error: 0.2170, Loss: 0.1761, Operator norm: 0.1992 | Test Error: 0.2550, Loss: 0.2089
896: Forward: 6 | Train Error: 0.2170, Loss: 0.1761, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2089
897: Forward: 6 | Train Error: 0.2170, Loss: 0.1761, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2089
898: Forward: 6 | Train Error: 0.2170, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2089
899: Forward: 6 | Train Error: 0.2170, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2088
900: Forward: 6 | Train Error: 0.2160, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2088
901: Forward: 6 | Train Error: 0.2160, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2088
902: Forward: 6 | Train Error: 0.2160, Loss: 0.1760, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2088
903: Forward: 6 | Train Error: 0.2160, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2550, Loss: 0.2088
904: Forward: 6 | Train Error: 0.2160, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2087
905: Forward: 6 | Train Error: 0.2160, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2087
906: Forward: 6 | Train Error: 0.2160, Loss: 0.1759, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2087
907: Forward: 6 | Train Error: 0.2160, Loss: 0.1758, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2087
908: Forward: 6 | Train Error: 0.2160, Loss: 0.1758, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2087
909: Forward: 6 | Train Error: 0.2160, Loss: 0.1758, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2087
910: Forward: 6 | Train Error: 0.2160, Loss: 0.1758, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2086
911: Forward: 6 | Train Error: 0.2160, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2086
912: Forward: 6 | Train Error: 0.2160, Loss: 0.1757, Operator norm: 0.1992 | Test Error: 0.2540, Loss: 0.2086
913: Forward: 6 | Train Error: 0.2160, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2086
914: Forward: 6 | Train Error: 0.2160, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2540, Loss: 0.2086
915: Forward: 6 | Train Error: 0.2160, Loss: 0.1757, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
916: Forward: 6 | Train Error: 0.2160, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
917: Forward: 6 | Train Error: 0.2160, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
918: Forward: 6 | Train Error: 0.2160, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
919: Forward: 6 | Train Error: 0.2160, Loss: 0.1756, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
920: Forward: 6 | Train Error: 0.2160, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2085
921: Forward: 6 | Train Error: 0.2160, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2084
922: Forward: 6 | Train Error: 0.2160, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2084
923: Forward: 6 | Train Error: 0.2160, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2084
924: Forward: 6 | Train Error: 0.2160, Loss: 0.1755, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2084
925: Forward: 6 | Train Error: 0.2160, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2084
926: Forward: 6 | Train Error: 0.2160, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2083
927: Forward: 6 | Train Error: 0.2160, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2083
928: Forward: 6 | Train Error: 0.2150, Loss: 0.1754, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2083
929: Forward: 6 | Train Error: 0.2150, Loss: 0.1753, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2083
930: Forward: 6 | Train Error: 0.2150, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2083
931: Forward: 6 | Train Error: 0.2150, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2083
932: Forward: 6 | Train Error: 0.2150, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2082
933: Forward: 6 | Train Error: 0.2150, Loss: 0.1753, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2082
934: Forward: 6 | Train Error: 0.2150, Loss: 0.1752, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2082
935: Forward: 6 | Train Error: 0.2150, Loss: 0.1752, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2082
936: Forward: 6 | Train Error: 0.2150, Loss: 0.1752, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2082
937: Forward: 6 | Train Error: 0.2150, Loss: 0.1752, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2082
938: Forward: 6 | Train Error: 0.2150, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2081
939: Forward: 6 | Train Error: 0.2150, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2081
940: Forward: 6 | Train Error: 0.2150, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2081
941: Forward: 6 | Train Error: 0.2150, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2081
942: Forward: 6 | Train Error: 0.2150, Loss: 0.1751, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2081
943: Forward: 6 | Train Error: 0.2150, Loss: 0.1750, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2081
944: Forward: 6 | Train Error: 0.2150, Loss: 0.1750, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2080
945: Forward: 6 | Train Error: 0.2150, Loss: 0.1750, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2080
946: Forward: 6 | Train Error: 0.2150, Loss: 0.1750, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2080
947: Forward: 6 | Train Error: 0.2150, Loss: 0.1750, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2080
948: Forward: 6 | Train Error: 0.2150, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2080
949: Forward: 6 | Train Error: 0.2150, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
950: Forward: 6 | Train Error: 0.2150, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
951: Forward: 6 | Train Error: 0.2150, Loss: 0.1749, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
952: Forward: 6 | Train Error: 0.2150, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
953: Forward: 6 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
954: Forward: 6 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2079
955: Forward: 6 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
956: Forward: 6 | Train Error: 0.2140, Loss: 0.1748, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
957: Forward: 6 | Train Error: 0.2140, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
958: Forward: 6 | Train Error: 0.2140, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
959: Forward: 6 | Train Error: 0.2140, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
960: Forward: 6 | Train Error: 0.2140, Loss: 0.1747, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2078
961: Forward: 6 | Train Error: 0.2140, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
962: Forward: 6 | Train Error: 0.2140, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
963: Forward: 6 | Train Error: 0.2140, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
964: Forward: 6 | Train Error: 0.2140, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
965: Forward: 6 | Train Error: 0.2140, Loss: 0.1746, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
966: Forward: 6 | Train Error: 0.2140, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2077
967: Forward: 6 | Train Error: 0.2140, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2076
968: Forward: 6 | Train Error: 0.2140, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2076
969: Forward: 6 | Train Error: 0.2140, Loss: 0.1745, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2076
970: Forward: 6 | Train Error: 0.2140, Loss: 0.1745, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2076
971: Forward: 6 | Train Error: 0.2140, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2076
972: Forward: 6 | Train Error: 0.2140, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2076
973: Forward: 6 | Train Error: 0.2140, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2075
974: Forward: 6 | Train Error: 0.2140, Loss: 0.1744, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2075
975: Forward: 6 | Train Error: 0.2140, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2075
976: Forward: 6 | Train Error: 0.2140, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2075
977: Forward: 6 | Train Error: 0.2140, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2075
978: Forward: 6 | Train Error: 0.2140, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
979: Forward: 6 | Train Error: 0.2140, Loss: 0.1743, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
980: Forward: 6 | Train Error: 0.2140, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
981: Forward: 6 | Train Error: 0.2140, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
982: Forward: 6 | Train Error: 0.2140, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
983: Forward: 6 | Train Error: 0.2140, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2074
984: Forward: 6 | Train Error: 0.2140, Loss: 0.1742, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2073
985: Forward: 6 | Train Error: 0.2130, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2073
986: Forward: 6 | Train Error: 0.2130, Loss: 0.1741, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2073
987: Forward: 6 | Train Error: 0.2130, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2073
988: Forward: 6 | Train Error: 0.2130, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2073
989: Forward: 6 | Train Error: 0.2130, Loss: 0.1741, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2073
990: Forward: 6 | Train Error: 0.2130, Loss: 0.1740, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2072
991: Forward: 6 | Train Error: 0.2130, Loss: 0.1740, Operator norm: 0.1992 | Test Error: 0.2530, Loss: 0.2072
992: Forward: 6 | Train Error: 0.2130, Loss: 0.1740, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2072
993: Forward: 6 | Train Error: 0.2130, Loss: 0.1740, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2072
994: Forward: 6 | Train Error: 0.2130, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2072
995: Forward: 6 | Train Error: 0.2130, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2072
996: Forward: 6 | Train Error: 0.2130, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2071
997: Forward: 6 | Train Error: 0.2130, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2071
998: Forward: 6 | Train Error: 0.2130, Loss: 0.1739, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2071
999: Forward: 6 | Train Error: 0.2130, Loss: 0.1738, Operator norm: 0.1993 | Test Error: 0.2530, Loss: 0.2071
grad at the end: grad_B=0.0457, grad_A=0.0002, grad_W=0.0000

